A Reduced Order Model conditioned on monitoring features for estimation and uncertainty quantification in engineered systems

Reduced Order Models (ROMs) form essential tools across engineering domains by virtue of their function as surrogates for computationally intensive digital twinning simulators. Although purely data-driven methods are available for ROM construction, schemes that allow to retain a portion of the physics tend to enhance the interpretability and generalization of ROMs. However, physics-based techniques can adversely scale when dealing with nonlinear systems that feature parametric dependencies. This study introduces a generative physics-based ROM that is suited for nonlinear systems with parametric dependencies and is additionally able to quantify the confidence associated with the respective estimates. A main contribution of this work is the conditioning of these parametric ROMs to features that can be derived from monitoring measurements, feasibly in an online fashion. This is contrary to most existing ROM schemes, which remain restricted to the prescription of the physics-based, and usually a priori unknown, system parameters. Our work utilizes conditional Variational Autoencoders to continuously map the required reduction bases to a feature vector extracted from limited output measurements, while additionally allowing for a probabilistic assessment of the ROM-estimated Quantities of Interest. An auxiliary task using a neural network-based parametrization of suitable probability distributions is introduced to re-establish the link with physical model parameters. We verify the proposed scheme on a series of simulated case studies incorporating effects of geometric and material nonlinearity under parametric dependencies related to system properties and input load characteristics.

==> ARX_test.txt <==
NARX FOM Time FOMn
-0.0578070486110763 -0.0578070486110763 0 -0.0616901926066373
-0.0813613472998853 -0.0813613472998853 0.00150075037518759 -0.082675665558026
-0.0669163627638761 -0.0669163627638761 0.00300150075037519 -0.0736749442283313
-0.0395076947362499 -0.0395076947362499 0.00450225112556278 -0.0424536478606654
-0.0156317006431325 -0.0156317006431325 0.00600300150075038 -0.00986956805257235
0.0236575526555844 0.0236575526555844 0.00750375187593797 0.0258128541815955
0.0779229118839962 0.0779229118839962 0.00900450225112556 0.0735694785403153
0.0957811206617337 0.0957811206617337 0.0105052526263132 0.0980858894075403
0.0397147454128762 0.0397147454128762 0.0120060030015008 0.036434629577233
-0.047391801629341 -0.047391801629341 0.0135067533766883 -0.0570031129684314
-0.0889950555999019 -0.0889950555999019 0.0150075037518759 -0.0914608002377472
-0.0657004439185401 -0.0657004439185401 0.0165082541270635 -0.0566406958811559
-0.0165015825820608 -0.0165015825820608 0.0180090045022511 -0.0155204889218002
0.0289008886689164 0.0289008886689164 0.0195097548774387 0.0198743232981414
0.0655204136317633 0.0655204136317633 0.0210105052526263 0.068761996694819
0.0769594541484174 0.0769594541484174 0.0225112556278139 0.0858902294811234
0.0465126125695691 0.0465126125695691 0.0240120060030015 0.0463228651062097
0.00489688040149254 0.00489688040149254 0.0255127563781891 0.00421337768348236
0.00611200909798236 0.00611200909798236 0.0270135067533767 0.00887314357803483
0.046032313301134 0.046032313301134 0.0285142571285643 0.0422431669204358
0.0646225308927516 0.0646225308927516 0.0300150075037519 0.0660321821150182
0.0443494304840302 0.0443494304840302 0.0315157578789395 0.05598753094792
0.0406631101559305 0.0406631101559305 0.0330165082541271 0.0366567189962307
0.0829233177192256 0.0829233177192256 0.0345172586293147 0.0832642413922046
0.111563053396862 0.111563053396862 0.0360180090045022 0.113467714378171
0.0675430426344127 0.0675430426344127 0.0375187593796898 0.069580850531722
-0.0086390383983931 -0.0086390383983931 0.0390195097548774 -0.00464048646856218
-0.036251216911276 -0.036251216911276 0.040520260130065 -0.0371977718481335
-0.0162246053765834 -0.0162246053765834 0.0420210105052526 -0.0196308806054987
-0.0156435693983124 -0.0156435693983124 0.0435217608804402 -0.015931446848052
-0.0478048796476985 -0.0478048796476985 0.0450225112556278 -0.056627068624662
-0.0543533394175964 -0.0543533394175964 0.0465232616308154 -0.0553507174913172
-0.0156830551865283 -0.0156830551865283 0.048024012006003 -0.00551807014912283
0.00448509830167067 0.00448509830167067 0.0495247623811906 0.00191480794364191
-0.0389134505402212 -0.0389134505402212 0.0510255127563782 -0.0372242319189645
-0.0930222512135648 -0.0930222512135648 0.0525262631315658 -0.0906646322607519
-0.0825018227823092 -0.0825018227823092 0.0540270135067534 -0.0806436448919138
-0.0181213535424915 -0.0181213535424915 0.055527763881941 -0.0177625547575771
0.0287163914617157 0.0287163914617157 0.0570285142571286 0.0257644328856334
0.0294813605863938 0.0294813605863938 0.0585292646323162 0.0311490525681502
0.0145351659573516 0.0145351659573516 0.0600300150075038 0.0156975662448226
0.00255151071055542 0.00255151071055542 0.0615307653826913 0.00334796596913201
-0.0183088019529879 -0.0183088019529879 0.0630315157578789 -0.015470194137356
-0.0372109558537385 -0.0372109558537385 0.0645322661330665 -0.0379858357299887
-0.0167273969619683 -0.0167273969619683 0.0660330165082541 -0.0221583955823158
0.0353787528305056 0.0353787528305056 0.0675337668834417 0.031870496020968
0.0508487895567465 0.0508487895567465 0.0690345172586293 0.0540969136238182
-0.00332712282452276 -0.00332712282452276 0.0705352676338169 0.00145709395125742
-0.0624245909558128 -0.0624245909558128 0.0720360180090045 -0.0653198109916386
-0.0495716928050578 -0.0495716928050578 0.0735367683841921 -0.0557205213039829
0.0117090842252751 0.0117090842252751 0.0750375187593797 0.00700426564742548
0.0344932032155698 0.0344932032155698 0.0765382691345673 0.0391898967611543
-0.000760739891739616 -0.000760739891739616 0.0780390195097549 0.00350724578491705
-0.0264473436631258 -0.0264473436631258 0.0795397698849425 -0.022789511758471
-0.00358285968468782 -0.00358285968468782 0.0810405202601301 0.000939943603801423
0.019315589851595 0.019315589851595 0.0825412706353177 0.0191830428695977
-0.00368745286361821 -0.00368745286361821 0.0840420210105053 -0.00295276519465349
-0.0336357509671147 -0.0336357509671147 0.0855427713856928 -0.0302923328615751
-0.0133128216155699 -0.0133128216155699 0.0870435217608804 -0.0090239733890749
0.0288509642946408 0.0288509642946408 0.088544272136068 0.0407095414862996
0.0177581009880362 0.0177581009880362 0.0900450225112556 0.0132801485784178
-0.0410285432915321 -0.0410285432915321 0.0915457728864432 -0.0405061282730663
-0.0550500949269797 -0.0550500949269797 0.0930465232616308 -0.053005105702263
0.0159792168220229 0.0159792168220229 0.0945472736368184 0.0105997375887458
0.0879113180045626 0.0879113180045626 0.096048024012006 0.0810125784810562
0.0671519160770631 0.0671519160770631 0.0975487743871936 0.0679096260418579
-0.0123959487466303 -0.0123959487466303 0.0990495247623812 -0.0156761465776255
-0.035685305750682 -0.035685305750682 0.100550275137569 -0.0356856522303212
0.0287681704683781 0.0287681704683781 0.102051025512756 0.0243325446483285
0.0848473325622852 0.0848473325622852 0.103551775887944 0.0843938518861032
0.0451570246108892 0.0451570246108892 0.105052526263132 0.0456281421481559
-0.052394553085822 -0.052394553085822 0.106553276638319 -0.0627129697988195
-0.106368037120291 -0.106368037120291 0.108054027013507 -0.10283942363932
-0.0856286507574962 -0.0856286507574962 0.109554777388694 -0.0950049121085944
-0.0428227209909922 -0.0428227209909922 0.111055527763882 -0.0416349637024375
-0.0172418543903562 -0.0172418543903562 0.11255627813907 -0.0171407801897815
0.00472962811531938 0.00472962811531938 0.114057028514257 0.00580812463364029
0.0270107272263896 0.0270107272263896 0.115557778889445 0.0341031489210585
0.0136610677795338 0.0136610677795338 0.117058529264632 0.00649147751059605
-0.0436259749020814 -0.0436259749020814 0.11855927963982 -0.0468239758581548
-0.0849861816853326 -0.0849861816853326 0.120060030015008 -0.0885340809962895
-0.0616452807420842 -0.0616452807420842 0.121560780390195 -0.0544275707163236
-0.014915346786093 -0.014915346786093 0.123061530765383 -0.00879040362280372
-0.0137259065725922 -0.0137259065725922 0.12456228114057 -0.0104323292900042
-0.0413082880245275 -0.0413082880245275 0.126063031515758 -0.0485558925894683
-0.0191481494070122 -0.0191481494070122 0.127563781890945 -0.0212913751391994
0.0630633527441037 0.0630633527441037 0.129064532266133 0.0655097162538362
0.121370812638479 0.121370812638479 0.130565282641321 0.123012327147187
0.0981495749887023 0.0981495749887023 0.132066033016508 0.0951267997049788
0.0357556304039643 0.0357556304039643 0.133566783391696 0.0427757606165167
-0.00259954212362296 -0.00259954212362296 0.135067533766883 -0.00528496554639283
-0.0183422250382128 -0.0183422250382128 0.136568284142071 -0.0165388733231201
-0.0359504621236237 -0.0359504621236237 0.138069034517259 -0.0266388107030985
-0.0349620398022876 -0.0349620398022876 0.139569784892446 -0.0268881362088074
0.00956891393593197 0.00956891393593197 0.141070535267634 0.00865569273917257
0.057649558675864 0.057649558675864 0.142571285642821 0.0611670968083553
0.0498164562624194 0.0498164562624194 0.144072036018009 0.0576501934899843
0.00319001580648504 0.00319001580648504 0.145572786393197 -0.0012374310745227
-0.0114937622962881 -0.0114937622962881 0.147073536768384 -0.00700487110018238
0.0172602939926274 0.0172602939926274 0.148574287143572 0.0259541446771852
0.0283917659060941 0.0283917659060941 0.150075037518759 0.0330904555068125
-0.00201178761866071 -0.00201178761866071 0.151575787893947 0.00375340178677252
-0.0171608261646219 -0.0171608261646219 0.153076538269135 -0.0171541562764818
0.0195060006465237 0.0195060006465237 0.154577288644322 0.0135242106066772
0.051071679049326 0.051071679049326 0.15607803901951 0.0476895817347663
0.0141901950606569 0.0141901950606569 0.157578789394697 0.0214070619113138
-0.0519619185008344 -0.0519619185008344 0.159079539769885 -0.0516261684113308
-0.0595099346302028 -0.0595099346302028 0.160580290145073 -0.0556546927160032
-0.00825488857519162 -0.00825488857519162 0.16208104052026 -0.0129817381790443
0.0163139508782043 0.0163139508782043 0.163581790895448 0.00804868434481208
-0.0179424990624347 -0.0179424990624347 0.165082541270635 -0.0274936286940101
-0.0403295071871031 -0.0403295071871031 0.166583291645823 -0.0390291161115552
0.000737317415698928 0.000737317415698928 0.168084042021011 -0.0091869381143292
0.0463776711117641 0.0463776711117641 0.169584792396198 0.0530055052856821
0.022701849348707 0.022701849348707 0.171085542771386 0.0280105914907948
-0.0310878990686073 -0.0310878990686073 0.172586293146573 -0.0296853390053277
-0.0203593404723807 -0.0203593404723807 0.174087043521761 -0.0155904004871208
0.0465615057304948 0.0465615057304948 0.175587793896948 0.0460745965579558
0.0624522739435943 0.0624522739435943 0.177088544272136 0.0540915076430082
-0.0063659226911484 -0.0063659226911484 0.178589294647324 -0.00694037578223075
-0.0577640663160961 -0.0577640663160961 0.180090045022511 -0.0608522319053885
-0.0127190161276435 -0.0127190161276435 0.181590795397699 -0.00695740829626228
0.05614040194102 0.05614040194102 0.183091545772886 0.0577260152925218
0.037883254807196 0.037883254807196 0.184592296148074 0.0397664879989376
-0.0402221683889153 -0.0402221683889153 0.186093046523262 -0.0419278890740744
-0.0557205474170859 -0.0557205474170859 0.187593796898449 -0.0597934082551694
0.0175191424093245 0.0175191424093245 0.189094547273637 0.0187960084776387
0.072323608563358 0.072323608563358 0.190595297648824 0.070327579254213
0.0318011426317212 0.0318011426317212 0.192096048024012 0.038143483930318
-0.0494229785660477 -0.0494229785660477 0.1935967983992 -0.0510961945336111
-0.0821933858029485 -0.0821933858029485 0.195097548774387 -0.0858161471339451
-0.0604928843444714 -0.0604928843444714 0.196598299149575 -0.06148757570214
-0.0326738953166642 -0.0326738953166642 0.198099049524762 -0.0277459498669534
-0.0160813095135966 -0.0160813095135966 0.19959979989995 -0.0186636956646937
0.00132934516228309 0.00132934516228309 0.201100550275138 0.000894394471004592
0.0127018609230576 0.0127018609230576 0.202601300650325 0.00597043795906439
0.00253694157141979 0.00253694157141979 0.204102051025513 0.00309307596215449
-0.0131702159424486 -0.0131702159424486 0.2056028014007 -0.0149151135906616
-0.00270348049178312 -0.00270348049178312 0.207103551775888 -0.00474821638934879
0.0325134486327549 0.0325134486327549 0.208604302151076 0.033171814664657
0.0562017099654346 0.0562017099654346 0.210105052526263 0.0563249602489405
0.0406536790344031 0.0406536790344031 0.211605802901451 0.0406421332033819
-0.00557051790188195 -0.00557051790188195 0.213106553276638 0.00812641648171096
-0.0454050224594234 -0.0454050224594234 0.214607303651826 -0.0406377014762486
-0.0410662538415581 -0.0410662538415581 0.216108054027013 -0.0333703871738471
0.00897311054961323 0.00897311054961323 0.217608804402201 0.0165632868465764
0.0558893593096157 0.0558893593096157 0.219109554777389 0.0545799374093313
0.0479654294724621 0.0479654294724621 0.220610305152576 0.0457473693977501
-0.00305630616587798 -0.00305630616587798 0.222111055527764 -0.0106585718783614
-0.0347167928528593 -0.0347167928528593 0.223611805902951 -0.0391586244397471
-0.0195750661045617 -0.0195750661045617 0.225112556278139 -0.0208767242560581
0.00184623098659312 0.00184623098659312 0.226613306653327 0.00142634859540826
-0.0107517197518783 -0.0107517197518783 0.228114057028514 -0.00927024660944431
-0.0380693928329107 -0.0380693928329107 0.229614807403702 -0.0373689740441529
-0.0357855171770963 -0.0357855171770963 0.231115557778889 -0.0412207732760748
0.00434647492170099 0.00434647492170099 0.232616308154077 0.00284192760272999
0.0527032275132284 0.0527032275132284 0.234117058529265 0.0606202689988025
0.0749858051493108 0.0749858051493108 0.235617808904452 0.073606869250917
0.0523951426855813 0.0523951426855813 0.23711855927964 0.0481892795672608
-0.00086889362591816 -0.00086889362591816 0.238619309654827 -0.00203286790674726
-0.0325901333138502 -0.0325901333138502 0.240120060030015 -0.0310562136295853
-0.00564930625451204 -0.00564930625451204 0.241620810405203 -0.00742175889505467
0.0395846295408951 0.0395846295408951 0.24312156078039 0.037630090564195
0.0318343709996456 0.0318343709996456 0.244622311155578 0.0302613698871561
-0.0155190048303529 -0.0155190048303529 0.246123061530765 -0.010077496856118
-0.0127608510998501 -0.0127608510998501 0.247623811905953 -0.00891341034094608
0.0576441805267736 0.0576441805267736 0.249124562281141 0.0542066752259804
0.0925076332285384 0.0925076332285384 0.250625312656328 0.0890892580842876
0.0221193990380968 0.0221193990380968 0.252126063031516 0.0141440903370218
-0.07501157489716 -0.07501157489716 0.253626813406703 -0.0698458220831086
-0.0899398489682022 -0.0899398489682022 0.255127563781891 -0.0904324784447237
-0.0393735540666147 -0.0393735540666147 0.256628314157079 -0.0404833940971437
-0.00876861546613628 -0.00876861546613628 0.258129064532266 -0.00794786140699458
-0.00437598440296885 -0.00437598440296885 0.259629814907454 -0.0103345236786106
0.0237519695780338 0.0237519695780338 0.261130565282641 0.0195285561418156
0.0554334927808987 0.0554334927808987 0.262631315657829 0.0562748866625723
0.0240696505940536 0.0240696505940536 0.264132066033017 0.0225966169581255
-0.0492808449792238 -0.0492808449792238 0.265632816408204 -0.058707012272266
-0.0695651282971451 -0.0695651282971451 0.267133566783392 -0.0731035503722634
-0.0204514138377911 -0.0204514138377911 0.268634317158579 -0.0192386991144901
0.0126842411329378 0.0126842411329378 0.270135067533767 0.0175922075078627
-0.00948016558946894 -0.00948016558946894 0.271635817908954 -0.00907470512531229
-0.0212686205957966 -0.0212686205957966 0.273136568284142 -0.0206037645757122
0.0250411300834449 0.0250411300834449 0.27463731865933 0.022840674216401
0.0791046621337393 0.0791046621337393 0.276138069034517 0.0800668194510846
0.0822382365739432 0.0822382365739432 0.277638819409705 0.0847236409851951
0.0503604432146345 0.0503604432146345 0.279139569784892 0.0462220118429674
0.0174274082828418 0.0174274082828418 0.28064032016008 0.0222537674252094
-0.0248593733921053 -0.0248593733921053 0.282141070535268 -0.0324761465057517
-0.0760217585350968 -0.0760217585350968 0.283641820910455 -0.0762318186338804
-0.0875257301844712 -0.0875257301844712 0.285142571285643 -0.0885863105746319
-0.036906120498555 -0.036906120498555 0.28664332166083 -0.0293549676549276
0.0173015516466588 0.0173015516466588 0.288144072036018 0.0158664119171124
0.0162445773902191 0.0162445773902191 0.289644822411206 0.0310594621284345
-0.0137240883122147 -0.0137240883122147 0.291145572786393 -0.0149774140155937
-0.0156634363314583 -0.0156634363314583 0.292646323161581 -0.0189498317518949
0.00511241071471812 0.00511241071471812 0.294147073536768 0.0157969090843905
0.00658713017167734 0.00658713017167734 0.295647823911956 0.00650231028285131
-0.0111876722538325 -0.0111876722538325 0.297148574287144 -0.0123629660997209
-0.0189594077542933 -0.0189594077542933 0.298649324662331 -0.0182910789153417
-0.0193740530210985 -0.0193740530210985 0.300150075037519 -0.0239711934824591
-0.0305574835381923 -0.0305574835381923 0.301650825412706 -0.037255161384193
-0.0336779011239825 -0.0336779011239825 0.303151575787894 -0.0366346926761119
-0.00207195668908362 -0.00207195668908362 0.304652326163082 -0.00175064500594374
0.0370269918077405 0.0370269918077405 0.306153076538269 0.0422692788443101
0.0371502911348774 0.0371502911348774 0.307653826913457 0.0427134499485395
0.0150807354593645 0.0150807354593645 0.309154577288644 0.0172936082767647
0.026483924553815 0.026483924553815 0.310655327663832 0.0319877177482694
0.0631318421397699 0.0631318421397699 0.31215607803902 0.0751779341992874
0.0537693222146602 0.0537693222146602 0.313656828414207 0.0567625033357485
-0.0163534657609818 -0.0163534657609818 0.315157578789395 -0.0119258870435238
-0.0651981475965505 -0.0651981475965505 0.316658329164582 -0.0665799288861543
-0.0338627711809737 -0.0338627711809737 0.31815907953977 -0.0283542234061234
0.0186263046879548 0.0186263046879548 0.319659829914958 0.0134504946291956
0.00308528339597693 0.00308528339597693 0.321160580290145 0.00156656917146627
-0.0604243044374282 -0.0604243044374282 0.322661330665333 -0.0643683752799057
-0.0710796308085698 -0.0710796308085698 0.32416208104052 -0.0736445051277018
-0.00565607960464126 -0.00565607960464126 0.325662831415708 0.00349581332483972
0.0371342340014597 0.0371342340014597 0.327163581790895 0.0361941242514227
-0.0172550372172147 -0.0172550372172147 0.328664332166083 -0.0192122913872339
-0.0987445631638174 -0.0987445631638174 0.330165082541271 -0.0939909228338483
-0.0865071456186177 -0.0865071456186177 0.331665832916458 -0.0879557390005566
0.0124577876999549 0.0124577876999549 0.333166583291646 0.0139335920156647
0.0657573538865564 0.0657573538865564 0.334667333666833 0.0682984865682996
0.0027053542498891 0.0027053542498891 0.336168084042021 -0.00127802180811712
-0.087194168735808 -0.087194168735808 0.337668834417209 -0.088822233180331
-0.0877211184404802 -0.0877211184404802 0.339169584792396 -0.0788848260633032
-0.0185028114090929 -0.0185028114090929 0.340670335167584 -0.0178716099619124
0.0111637722024197 0.0111637722024197 0.342171085542771 0.0153386462547116
-0.028859592622089 -0.028859592622089 0.343671835917959 -0.0229888874678222
-0.0583625561931186 -0.0583625561931186 0.345172586293147 -0.0557065181807826
-0.0208827291589505 -0.0208827291589505 0.346673336668334 -0.0203043775292779
0.0390553746066756 0.0390553746066756 0.348174087043522 0.044957780345877
0.0595366940535275 0.0595366940535275 0.349674837418709 0.0537415029091339
0.0509832818433301 0.0509832818433301 0.351175587793897 0.0565435624548582
0.0574120930527728 0.0574120930527728 0.352676338169085 0.0477194972093144
0.0769658486946457 0.0769658486946457 0.354177088544272 0.071147441918253
0.0723170461613287 0.0723170461613287 0.35567783891946 0.070347945149457
0.0347176176432938 0.0347176176432938 0.357178589294647 0.034324252894686
-0.0054862468288992 -0.0054862468288992 0.358679339669835 -0.0129951573258248
-0.0200511058684382 -0.0200511058684382 0.360180090045022 -0.0164748862545655
-0.00540222041474675 -0.00540222041474675 0.36168084042021 -0.00575347757941716
0.0238251206282495 0.0238251206282495 0.363181590795398 0.0187770285495226
0.0421272324295764 0.0421272324295764 0.364682341170585 0.0366407641036897
0.0293246966099521 0.0293246966099521 0.366183091545773 0.0248995192648881
-0.00114482911419855 -0.00114482911419855 0.36768384192096 -0.00499637878620152
-0.00765170419445803 -0.00765170419445803 0.369184592296148 -0.00823452903456708
0.026573540993424 0.026573540993424 0.370685342671336 0.0263244724932884
0.0645466778684173 0.0645466778684173 0.372186093046523 0.0618480053755232
0.0600534773789493 0.0600534773789493 0.373686843421711 0.0596636196193435
0.0129529549399645 0.0129529549399645 0.375187593796898 0.00997010322702974
-0.039716919889197 -0.039716919889197 0.376688344172086 -0.0389032958608998
-0.0679926674525033 -0.0679926674525033 0.378189094547274 -0.0608618728879636
-0.0623548414262178 -0.0623548414262178 0.379689844922461 -0.0583897525452395
-0.0235088217863789 -0.0235088217863789 0.381190595297649 -0.0253930493017961
0.032773229597323 0.032773229597323 0.382691345672836 0.0334431929396451
0.0724913780161348 0.0724913780161348 0.384192096048024 0.0717561537797296
0.0702732968746496 0.0702732968746496 0.385692846423212 0.068306172513617
0.034495355208424 0.034495355208424 0.387193596798399 0.0330513832145368
-0.00642191432432444 -0.00642191432432444 0.388694347173587 -0.0013041369712605
-0.0291681044031887 -0.0291681044031887 0.390195097548774 -0.0316805575403592
-0.0190833434832586 -0.0190833434832586 0.391695847923962 -0.0182071356702964
0.0241558184367394 0.0241558184367394 0.39319659829915 0.0269928141631923
0.0672489444605804 0.0672489444605804 0.394697348674337 0.0624920873880388
0.0619339349500452 0.0619339349500452 0.396198099049525 0.0549984934038494
0.0112309619649288 0.0112309619649288 0.397698849424712 0.0147766325893972
-0.0144916561356043 -0.0144916561356043 0.3991995997999 -0.0127153478242318
0.0329000630974793 0.0329000630974793 0.400700350175088 0.0304424859529546
0.10001828778261 0.10001828778261 0.402201100550275 0.105220510026843
0.0933172038414446 0.0933172038414446 0.403701850925463 0.0947754241213407
0.00725184812357756 0.00725184812357756 0.40520260130065 0.00537663427484575
-0.0641364695595908 -0.0641364695595908 0.406703351675838 -0.0661666786108915
-0.0484011464548306 -0.0484011464548306 0.408204102051026 -0.0507110117908551
0.0213337589279818 0.0213337589279818 0.409704852426213 0.0162994752097661
0.0595768098381687 0.0595768098381687 0.411205602801401 0.0721455150197013
0.0269921364382832 0.0269921364382832 0.412706353176588 0.0165351444040763
-0.0459809102404491 -0.0459809102404491 0.414207103551776 -0.0447238631888908
-0.105189683696251 -0.105189683696251 0.415707853926963 -0.105163666608975
-0.117018952417183 -0.117018952417183 0.417208604302151 -0.122915500512852
-0.0834596816530429 -0.0834596816530429 0.418709354677339 -0.0841302087494952
-0.0376211112153388 -0.0376211112153388 0.420210105052526 -0.0358268194295866
-0.020471272504322 -0.020471272504322 0.421710855427714 -0.0157485980724728
-0.0462162305068942 -0.0462162305068942 0.423211605802901 -0.0456972881923137
-0.0878638491600616 -0.0878638491600616 0.424712356178089 -0.085188648450564
-0.101874109580198 -0.101874109580198 0.426213106553277 -0.0938156630887119
-0.0691764181419198 -0.0691764181419198 0.427713856928464 -0.0696772690512843
-0.0135813987527196 -0.0135813987527196 0.429214607303652 -0.0162166202734221
0.0205174466073014 0.0205174466073014 0.430715357678839 0.0139444355832197
0.0137578980698592 0.0137578980698592 0.432216108054027 0.017663869128324
-0.00602731241596359 -0.00602731241596359 0.433716858429215 -0.00836864123920259
0.00145019931869188 0.00145019931869188 0.435217608804402 0.00799287567968943
0.0334932247487177 0.0334932247487177 0.43671835917959 0.0338252059848103
0.0466363048332668 0.0466363048332668 0.438219109554777 0.0460179435610593
0.0224374789783115 0.0224374789783115 0.439719859929965 0.0198476094127545
0.00183746964604319 0.00183746964604319 0.441220610305153 -0.000531998357889379
0.0296171441858079 0.0296171441858079 0.44272136068034 0.0238151416517854
0.0867372624329646 0.0867372624329646 0.444222111055528 0.0894942758044747
0.110500045743162 0.110500045743162 0.445722861430715 0.108569823823242
0.071456372102398 0.071456372102398 0.447223611805903 0.0743948067605153
0.000957173116093238 0.000957173116093238 0.448724362181091 -0.00681069484469913
-0.0503953985901845 -0.0503953985901845 0.450225112556278 -0.0488124412993138
-0.0553782309318182 -0.0553782309318182 0.451725862931466 -0.0595787582383749
-0.0205568738080854 -0.0205568738080854 0.453226613306653 -0.0277441556778126
0.0179992716144628 0.0179992716144628 0.454727363681841 0.0169195804602979
0.0190195748232306 0.0190195748232306 0.456228114057029 0.021848190971279
-0.0152698002308822 -0.0152698002308822 0.457728864432216 -0.0105293607963324
-0.0285263474497444 -0.0285263474497444 0.459229614807404 -0.0228623924701728
0.0161681304169621 0.0161681304169621 0.460730365182591 0.014429951526013
0.0692028846446655 0.0692028846446655 0.462231115557779 0.0647966946490396
0.0525111014923483 0.0525111014923483 0.463731865932967 0.0664418718133883
-0.0222408341877785 -0.0222408341877785 0.465232616308154 -0.0247644885831469
-0.0579446384799677 -0.0579446384799677 0.466733366683342 -0.0611801764768803
-0.00871779187434422 -0.00871779187434422 0.468234117058529 -0.00653852934526131
0.0518792830206003 0.0518792830206003 0.469734867433717 0.0469479596963507
0.0352717116866924 0.0352717116866924 0.471235617808904 0.0322119944520488
-0.0408276148968823 -0.0408276148968823 0.472736368184092 -0.0478325078576613
-0.085565687033028 -0.085565687033028 0.47423711855928 -0.086481317465346
-0.0574678762545304 -0.0574678762545304 0.475737868934467 -0.06263138177246
-0.000481119370515398 -0.000481119370515398 0.477238619309655 0.00130190361769714
0.0296758729811402 0.0296758729811402 0.478739369684842 0.0305405239244022
0.0268539206545219 0.0268539206545219 0.48024012006003 0.02355776329431
0.0176577317157988 0.0176577317157988 0.481740870435218 0.0158983699477047
0.0166712355169052 0.0166712355169052 0.483241620810405 0.0140527519161931
0.0124077055969977 0.0124077055969977 0.484742371185593 0.0131813912174317
-0.0116333870051246 -0.0116333870051246 0.48624312156078 -0.0146375378554288
-0.045944469670936 -0.045944469670936 0.487743871935968 -0.044701381950794
-0.0506467156686696 -0.0506467156686696 0.489244622311156 -0.0545341881359233
-0.000469622228988581 -0.000469622228988581 0.490745372686343 0.00221855460675164
0.0668438607504915 0.0668438607504915 0.492246123061531 0.0660865624597367
0.0808164498779117 0.0808164498779117 0.493746873436718 0.0714340459794582
0.0293944640021263 0.0293944640021263 0.495247623811906 0.0302686166914707
-0.0194873718188838 -0.0194873718188838 0.496748374187094 -0.0151576917649591
-0.0127888387383669 -0.0127888387383669 0.498249124562281 -0.00699719255353876
0.0141589843626413 0.0141589843626413 0.499749874937469 0.0152091341514957
0.00255841053691562 0.00255841053691562 0.501250625312656 0.00932952728940403
-0.0305105010361365 -0.0305105010361365 0.502751375687844 -0.0273434335507268
-0.0234679040746844 -0.0234679040746844 0.504252126063031 -0.013828723677463
0.0182764743303595 0.0182764743303595 0.505752876438219 0.0194934754157021
0.0209971197395778 0.0209971197395778 0.507253626813407 0.0231923926533717
-0.0370680698770518 -0.0370680698770518 0.508754377188594 -0.0350727662609456
-0.0797277380130061 -0.0797277380130061 0.510255127563782 -0.0771756677917112
-0.0450678045448036 -0.0450678045448036 0.511755877938969 -0.0412617433611727
0.0155675561801311 0.0155675561801311 0.513256628314157 0.0204441341964821
0.00941210712592053 0.00941210712592053 0.514757378689345 0.00490217520549173
-0.0602750298663082 -0.0602750298663082 0.516258129064532 -0.0661942969411758
-0.0972331676768278 -0.0972331676768278 0.51775887943972 -0.0911213165578692
-0.0511894489063585 -0.0511894489063585 0.519259629814907 -0.046767995489973
0.0102700296120566 0.0102700296120566 0.520760380190095 0.00639964838507679
-0.00137969076474775 -0.00137969076474775 0.522261130565283 -0.00160462740709109
-0.070620558271373 -0.070620558271373 0.52376188094047 -0.0621617455301149
-0.101455207977537 -0.101455207977537 0.525262631315658 -0.106742546595232
-0.0535854273712191 -0.0535854273712191 0.526763381690845 -0.0520801848173943
0.00247091661601928 0.00247091661601928 0.528264132066033 -0.0038614247627238
-0.0122655354451027 -0.0122655354451027 0.529764882441221 -0.0114731310755923
-0.0737718767600999 -0.0737718767600999 0.531265632816408 -0.0723641696427777
-0.0920934755585938 -0.0920934755585938 0.532766383191596 -0.092926235484957
-0.0353932112950119 -0.0353932112950119 0.534267133566783 -0.0310806493141166
0.0402950131802193 0.0402950131802193 0.535767883941971 0.0396722946855933
0.0805596371748443 0.0805596371748443 0.537268634317159 0.0859896897761782
0.0894337778806251 0.0894337778806251 0.538769384692346 0.0944502200299057
0.0829154250369095 0.0829154250369095 0.540270135067534 0.0816549913123783
0.0501015538433036 0.0501015538433036 0.541770885442721 0.0512934652008975
-0.00360348892308227 -0.00360348892308227 0.543271635817909 -0.00264011434221592
-0.0296436029290248 -0.0296436029290248 0.544772386193097 -0.025219199975905
-0.00163866169916549 -0.00163866169916549 0.546273136568284 0.00405517659869773
0.0356253856183257 0.0356253856183257 0.547773886943472 0.0392583261488688
0.0340565427099058 0.0340565427099058 0.549274637318659 0.0341836117771116
0.0173676606728395 0.0173676606728395 0.550775387693847 0.0133123189807277
0.0289724901379924 0.0289724901379924 0.552276138069035 0.0230996890753353
0.047298258029945 0.047298258029945 0.553776888444222 0.0523313197244244
0.0295095603249291 0.0295095603249291 0.55527763881941 0.0386444928278516
0.00584897457451727 0.00584897457451727 0.556778389194597 0.00708952214228938
0.037398840039453 0.037398840039453 0.558279139569785 0.0370866375078334
0.096869830256676 0.096869830256676 0.559779889944973 0.101153591081761
0.0949232485247089 0.0949232485247089 0.56128064032016 0.0872424957169717
0.0278377985043565 0.0278377985043565 0.562781390695348 0.026652926502326
-0.00957507713842354 -0.00957507713842354 0.564282141070535 -0.0187085007111215
0.0193362021573221 0.0193362021573221 0.565782891445723 0.0212935253142254
0.0349167097024721 0.0349167097024721 0.56728364182091 0.0350504960431715
-0.0143852376065094 -0.0143852376065094 0.568784392196098 -0.0128815675736934
-0.0577061060432885 -0.0577061060432885 0.570285142571286 -0.0596610331159489
-0.0251389763650003 -0.0251389763650003 0.571785892946473 -0.0336604692527601
0.0272154182789142 0.0272154182789142 0.573286643321661 0.0317615630034142
0.0106633323239592 0.0106633323239592 0.574787393696848 0.00767531955824797
-0.0457053292637253 -0.0457053292637253 0.576288144072036 -0.0448834238720069
-0.0447017705401985 -0.0447017705401985 0.577788894447224 -0.0403520922482084
0.0191716349294059 0.0191716349294059 0.579289644822411 0.021792538979525
0.0569521545439235 0.0569521545439235 0.580790395197599 0.0531742980950907
0.0288300382772705 0.0288300382772705 0.582291145572786 0.0276437550734174
-0.00669500062815431 -0.00669500062815431 0.583791895947974 -0.00768121383057932
0.00510128011635902 0.00510128011635902 0.585292646323162 0.00963434555110795
0.0423062079841278 0.0423062079841278 0.586793396698349 0.0481890684388223
0.0535132703147432 0.0535132703147432 0.588294147073537 0.0486608242330412
0.0218827002008337 0.0218827002008337 0.589794897448724 0.017239682948143
-0.0318659661314804 -0.0318659661314804 0.591295647823912 -0.0312675754886398
-0.0701637262616551 -0.0701637262616551 0.5927963981991 -0.0701692089530169
-0.0600130081354177 -0.0600130081354177 0.594297148574287 -0.0590921171934545
-0.00847673717597597 -0.00847673717597597 0.595797898949475 -0.013270421086065
0.0324433953594882 0.0324433953594882 0.597298649324662 0.0263165613710523
0.0303499584348657 0.0303499584348657 0.59879939969985 0.0299888833207106
0.0181605274761074 0.0181605274761074 0.600300150075038 0.0238154991447428
0.0316846795193435 0.0316846795193435 0.601800900450225 0.0345798354168919
0.0364962917613277 0.0364962917613277 0.603301650825413 0.0359552918868273
-0.0168118070573516 -0.0168118070573516 0.6048024012006 -0.0185632901028466
-0.0925550926043244 -0.0925550926043244 0.606303151575788 -0.0976849124286856
-0.107490936050873 -0.107490936050873 0.607803901950975 -0.103374437289575
-0.0557944604091797 -0.0557944604091797 0.609304652326163 -0.0518829851756849
-0.00948865784850585 -0.00948865784850585 0.610805402701351 -0.0102457599660549
0.00385964982417704 0.00385964982417704 0.612306153076538 0.00563326248109117
0.0295847717868745 0.0295847717868745 0.613806903451726 0.0308325619336363
0.0782433464298466 0.0782433464298466 0.615307653826913 0.0824858650356987
0.0871255956729173 0.0871255956729173 0.616808404202101 0.094633164070983
0.026413336016945 0.026413336016945 0.618309154577289 0.018367630115678
-0.0403997631142251 -0.0403997631142251 0.619809904952476 -0.0418045253407743
-0.0489377951890232 -0.0489377951890232 0.621310655327664 -0.049306170098927
-0.0161945884342066 -0.0161945884342066 0.622811405702851 -0.022031585186432
0.0143539924649721 0.0143539924649721 0.624312156078039 0.0130266087671614
0.0392777997223296 0.0392777997223296 0.625812906453227 0.0429953936049621
0.0560997379681247 0.0560997379681247 0.627313656828414 0.052635822125655
0.028570735769596 0.028570735769596 0.628814407203602 0.0189643076393332
-0.0449713585327567 -0.0449713585327567 0.630315157578789 -0.0496319823320402
-0.0901926673413238 -0.0901926673413238 0.631815907953977 -0.0888781952550744
-0.0547468257701422 -0.0547468257701422 0.633316658329165 -0.0582310246921529
0.00563409337158248 0.00563409337158248 0.634817408704352 0.0099666694958372
0.0139369068163794 0.0139369068163794 0.63631815907954 0.0113865102351754
-0.00679677544693694 -0.00679677544693694 0.637818909454727 -0.0057388884464958
0.0125769818565021 0.0125769818565021 0.639319659829915 0.009850726483308
0.0546252281422849 0.0546252281422849 0.640820410205102 0.0575133726209302
0.0426010217978844 0.0426010217978844 0.64232116058029 0.0351062736658316
-0.0188269968863841 -0.0188269968863841 0.643821910955478 -0.0113225989845543
-0.0419507219537274 -0.0419507219537274 0.645322661330665 -0.042950287085796
-0.00155134412748514 -0.00155134412748514 0.646823411705853 -0.0021818610220843
0.0249810181165213 0.0249810181165213 0.64832416208104 0.0184640877208415
-0.0101545950301168 -0.0101545950301168 0.649824912456228 -0.0101620393399024
-0.0516123462010475 -0.0516123462010475 0.651325662831416 -0.0519336381706117
-0.043236460393647 -0.043236460393647 0.652826413206603 -0.0487462311917638
-0.0153949312602888 -0.0153949312602888 0.654327163581791 -0.0126685187530366
-0.0121609742942329 -0.0121609742942329 0.655827913956978 -0.00296332801133222
-0.00904254175169045 -0.00904254175169045 0.657328664332166 -0.0036004508233262
0.0252552987630727 0.0252552987630727 0.658829414707354 0.0249676291211904
0.0502671620113286 0.0502671620113286 0.660330165082541 0.0528165073888957
0.0207925706434257 0.0207925706434257 0.661830915457729 0.0217717920449386
-0.0179452170239481 -0.0179452170239481 0.663331665832916 -0.0160230476930043
0.00348716837687638 0.00348716837687638 0.664832416208104 -0.00594804448119232
0.0513579166137804 0.0513579166137804 0.666333166583292 0.0472149526683087
0.0320073868776473 0.0320073868776473 0.667833916958479 0.0307081055457358
-0.0508353619483826 -0.0508353619483826 0.669334667333667 -0.0479371199537534
-0.0923699142454214 -0.0923699142454214 0.670835417708854 -0.0907019097135934
-0.0499694790128541 -0.0499694790128541 0.672336168084042 -0.0504360260432385
0.00115028820795238 0.00115028820795238 0.67383691845923 -0.00872037060138332
0.0062334369045623 0.0062334369045623 0.675337668834417 -0.000280717404351912
0.011753394639472 0.011753394639472 0.676838419209605 0.0178727714649763
0.0501664873356377 0.0501664873356377 0.678339169584792 0.0507952216716614
0.0543374938426873 0.0543374938426873 0.67983991995998 0.0544171933923537
-0.0204255600590884 -0.0204255600590884 0.681340670335168 -0.021967232933341
-0.0807677062011289 -0.0807677062011289 0.682841420710355 -0.0674898058940654
-0.0236675281014638 -0.0236675281014638 0.684342171085543 -0.0267961631097451
0.0816509306977143 0.0816509306977143 0.68584292146073 0.0810025366711707
0.0806764141165891 0.0806764141165891 0.687343671835918 0.0831301976855061
-0.0260348037159215 -0.0260348037159215 0.688844422211106 -0.019985427888511
-0.080479799735486 -0.080479799735486 0.690345172586293 -0.0810766204949903
-0.0142252826644043 -0.0142252826644043 0.691845922961481 -0.00980682807791872
0.0538814206863739 0.0538814206863739 0.693346673336668 0.058429400292302
0.0172350535644011 0.0172350535644011 0.694847423711856 0.0184322027890991
-0.0575798170064724 -0.0575798170064724 0.696348174087044 -0.0635841558887673
-0.0556852337360966 -0.0556852337360966 0.697848924462231 -0.0520121755477596
0.00491547056075941 0.00491547056075941 0.699349674837419 0.00539070460044197
0.0226510163108533 0.0226510163108533 0.700850425212606 0.0297409946086736
-0.0248417947436553 -0.0248417947436553 0.702351175587794 -0.0286756973699573
-0.0718003429109465 -0.0718003429109465 0.703851925962982 -0.0718162095236851
-0.0778082791902146 -0.0778082791902146 0.705352676338169 -0.0801085837706449
-0.0566196539068512 -0.0566196539068512 0.706853426713357 -0.0650232420959911
-0.0187092293509992 -0.0187092293509992 0.708354177088544 -0.0235029500492075
0.0288307170057873 0.0288307170057873 0.709854927463732 0.019891004306898
0.0434574836660349 0.0434574836660349 0.71135567783892 0.0511858431546027
-0.00914632016742667 -0.00914632016742667 0.712856428214107 -0.00804120248722457
-0.0800948474283304 -0.0800948474283304 0.714357178589295 -0.0773498704549794
-0.081022937937412 -0.081022937937412 0.715857928964482 -0.080081198439225
-0.00270241991810705 -0.00270241991810705 0.71735867933967 0.00241344249820228
0.0753675415338545 0.0753675415338545 0.718859429714857 0.0822892481896526
0.0937739721465612 0.0937739721465612 0.720360180090045 0.0919241887219881
0.0685677802410186 0.0685677802410186 0.721860930465233 0.0641673888956292
0.0353205972609604 0.0353205972609604 0.72336168084042 0.04037069468695
0.00194398130282047 0.00194398130282047 0.724862431215608 0.012206522449879
-0.0275035006097317 -0.0275035006097317 0.726363181590795 -0.0285049591039468
-0.0344687062438729 -0.0344687062438729 0.727863931965983 -0.0379350492339928
-0.0128384169224796 -0.0128384169224796 0.729364682341171 -0.0113150240985882
0.0191144815383066 0.0191144815383066 0.730865432716358 0.014814536292271
0.044570263538752 0.044570263538752 0.732366183091546 0.0410183727310876
0.0596582533853725 0.0596582533853725 0.733866933466733 0.0627482351985182
0.0600056301532598 0.0600056301532598 0.735367683841921 0.0590038036338397
0.0447235380422239 0.0447235380422239 0.736868434217109 0.0471312583941088
0.0295783813855071 0.0295783813855071 0.738369184592296 0.0272837979974979
0.0281100847522265 0.0281100847522265 0.739869934967484 0.030785476056461
0.0283423516648199 0.0283423516648199 0.741370685342671 0.0299093246519682
0.0155295524597581 0.0155295524597581 0.742871435717859 0.0178958526745949
0.00232771496416326 0.00232771496416326 0.744372186093047 0.00768924529930862
0.00550608448616011 0.00550608448616011 0.745872936468234 0.00949224550930648
0.012497082171904 0.012497082171904 0.747373686843422 0.00546472907640699
0.00560040205966875 0.00560040205966875 0.748874437218609 0.0139298517903336
-0.00308847510387558 -0.00308847510387558 0.750375187593797 -0.00876034804151726
0.00246342867642738 0.00246342867642738 0.751875937968984 -0.0055889775332607
0.0084900183601708 0.0084900183601708 0.753376688344172 0.0128585226466513
0.00274501873239233 0.00274501873239233 0.75487743871936 -0.000819658542032344
0.00496524318818123 0.00496524318818123 0.756378189094547 -0.00368546017598949
0.0197866681978898 0.0197866681978898 0.757878939469735 0.0195895452927707
0.00298227678988003 0.00298227678988003 0.759379689844922 0.0113784117815079
-0.0623224399674162 -0.0623224399674162 0.76088044022011 -0.0582336326212044
-0.100846948733867 -0.100846948733867 0.762381190595298 -0.0976815894204999
-0.0409773858572079 -0.0409773858572079 0.763881940970485 -0.045853041573211
0.0573468660044151 0.0573468660044151 0.765382691345673 0.0536672069868801
0.0691642429459369 0.0691642429459369 0.76688344172086 0.0733753113347367
-0.0147286451943889 -0.0147286451943889 0.768384192096048 -0.00867461198059544
-0.0757436436594657 -0.0757436436594657 0.769884942471236 -0.0706602632925756
-0.0406157162669003 -0.0406157162669003 0.771385692846423 -0.0380755714931952
0.0321153427542887 0.0321153427542887 0.772886443221611 0.0274588549623727
0.0577338765682818 0.0577338765682818 0.774387193596798 0.0568894049777346
0.0274756667734183 0.0274756667734183 0.775887943971986 0.0330988222591904
-0.0232978212361682 -0.0232978212361682 0.777388694347174 -0.0168487090169881
-0.0699322135711795 -0.0699322135711795 0.778889444722361 -0.068090252610174
-0.0891346818020422 -0.0891346818020422 0.780390195097549 -0.0886154931161773
-0.0623442441074447 -0.0623442441074447 0.781890945472736 -0.0607437428467814
-0.0182115140716488 -0.0182115140716488 0.783391695847924 -0.020345249128119
-0.0125873221101918 -0.0125873221101918 0.784892446223112 -0.00864273607442765
-0.0449039901038741 -0.0449039901038741 0.786393196598299 -0.0438307850127857
-0.0548598713437637 -0.0548598713437637 0.787893946973487 -0.0526647053221935
-0.0184795764079631 -0.0184795764079631 0.789394697348674 -0.0191116444979034
0.019743786041915 0.019743786041915 0.790895447723862 0.0212481062656441
0.0292451856383846 0.0292451856383846 0.792396198099049 0.0264680977562588
0.0359760601678977 0.0359760601678977 0.793896948474237 0.0433762498377788
0.0563135071873406 0.0563135071873406 0.795397698849425 0.055089421261507
0.0588720338214938 0.0588720338214938 0.796898449224612 0.0621487649753093
0.0265892518671455 0.0265892518671455 0.7983991995998 0.0177381523778634
-0.00460306502335397 -0.00460306502335397 0.799899949974987 -1.03612772583313e-05
-0.00326997647850372 -0.00326997647850372 0.801400700350175 -0.00489295648666765
0.0148095094216302 0.0148095094216302 0.802901450725363 0.017694142639693
0.0281432417587294 0.0281432417587294 0.80440220110055 0.0262487969608048
0.0404153978311458 0.0404153978311458 0.805902951475738 0.0435834246934731
0.048496748783581 0.048496748783581 0.807403701850925 0.0461149847480782
0.0361078617917789 0.0361078617917789 0.808904452226113 0.0341940402360642
0.0181864299202655 0.0181864299202655 0.810405202601301 0.0138286247743583
0.0310051525411423 0.0310051525411423 0.811905952976488 0.0241948770283623
0.0608764344631474 0.0608764344631474 0.813406703351676 0.0628628511385759
0.050186681922023 0.050186681922023 0.814907453726863 0.0552861486860943
-0.00495738279859768 -0.00495738279859768 0.816408204102051 -0.00419079391078816
-0.0359869402364078 -0.0359869402364078 0.817908954477239 -0.0389481760212815
-0.00878351732699666 -0.00878351732699666 0.819409704852426 -0.0139765284995351
0.0230525868137374 0.0230525868137374 0.820910455227614 0.0186292172340776
0.00642041608667655 0.00642041608667655 0.822411205602801 0.0145823783627319
-0.0370822548570813 -0.0370822548570813 0.823911955977989 -0.0365884100426278
-0.0615416062589304 -0.0615416062589304 0.825412706353177 -0.0664393858701321
-0.0597023968890242 -0.0597023968890242 0.826913456728364 -0.0647785686682464
-0.0422146219109829 -0.0422146219109829 0.828414207103552 -0.0455804802282247
-0.0126257695560689 -0.0126257695560689 0.829914957478739 -0.0135838418292113
0.00873133077810613 0.00873133077810613 0.831415707853927 0.0180363469956692
-0.00547942928096103 -0.00547942928096103 0.832916458229115 -0.0052471717924106
-0.0346219020145836 -0.0346219020145836 0.834417208604302 -0.0402773092936289
-0.0273171122872145 -0.0273171122872145 0.83591795897949 -0.0306000981530134
0.0127238237073962 0.0127238237073962 0.837418709354677 0.00825395213621933
0.0301538823994223 0.0301538823994223 0.838919459729865 0.0363549282515667
0.0161629908729856 0.0161629908729856 0.840420210105053 0.0254336442127888
0.0167166808279731 0.0167166808279731 0.84192096048024 0.0238388718809711
0.032408310068721 0.032408310068721 0.843421710855428 0.0308802733584924
0.0124012935495565 0.0124012935495565 0.844922461230615 0.0179932009498644
-0.0329649825919206 -0.0329649825919206 0.846423211605803 -0.033124965582077
-0.028645623648139 -0.028645623648139 0.847923961980991 -0.0291975881831856
0.0254787630666541 0.0254787630666541 0.849424712356178 0.0205630767067819
0.0354897756761488 0.0354897756761488 0.850925462731366 0.0344023891518139
-0.0232552355018975 -0.0232552355018975 0.852426213106553 -0.0267755137900544
-0.056049606822793 -0.056049606822793 0.853926963481741 -0.0570671961983965
-0.0186633487871638 -0.0186633487871638 0.855427713856929 -0.0215284753148217
0.00416076043314203 0.00416076043314203 0.856928464232116 0.00267166402689083
-0.0341991970528108 -0.0341991970528108 0.858429214607304 -0.0413744948868241
-0.0441451089940393 -0.0441451089940393 0.859929964982491 -0.0416786811836611
0.0301179392534916 0.0301179392534916 0.861430715357679 0.0243254529946391
0.0866342041432045 0.0866342041432045 0.862931465732866 0.0882138091131436
0.036224813571452 0.036224813571452 0.864432216108054 0.0334226719283036
-0.0374556440385482 -0.0374556440385482 0.865932966483242 -0.0412731417090066
-0.0296298749063191 -0.0296298749063191 0.867433716858429 -0.0380472086663357
0.00219016867859076 0.00219016867859076 0.868934467233617 0.000836926816800166
-0.0321093106714589 -0.0321093106714589 0.870435217608804 -0.0279042230582401
-0.0642732885093535 -0.0642732885093535 0.871935967983992 -0.0565911308559628
0.00266095525118876 0.00266095525118876 0.87343671835918 0.00515356874702781
0.0765185621945451 0.0765185621945451 0.874937468734367 0.0707600003405842
0.0079946507996075 0.0079946507996075 0.876438219109555 0.00704006934085357
-0.127612772991998 -0.127612772991998 0.877938969484742 -0.122558214225864
-0.118878448136317 -0.118878448136317 0.87943971985993 -0.11654811277114
0.0369103764411086 0.0369103764411086 0.880940470235118 0.0341071660893733
0.118883978085868 0.118883978085868 0.882441220610305 0.119959936546568
0.030217336691745 0.030217336691745 0.883941970985493 0.0343571560372159
-0.071771491436286 -0.071771491436286 0.88544272136068 -0.0734936961732438
-0.0508096156163719 -0.0508096156163719 0.886943471735868 -0.0541912363473019
0.0156836870349654 0.0156836870349654 0.888444222111056 0.0120397565189789
0.0123906341641494 0.0123906341641494 0.889944972486243 0.0147708796089709
-0.0258906325905991 -0.0258906325905991 0.891445722861431 -0.0236112699397329
-0.0190819914760684 -0.0190819914760684 0.892946473236618 -0.0212743881686037
0.00611276770198343 0.00611276770198343 0.894447223611806 -0.000760632702677663
-0.00708019883898336 -0.00708019883898336 0.895947973986994 -0.00656251785213777
-0.021802832591359 -0.021802832591359 0.897448724362181 -0.0230073651020808
0.0190674521602986 0.0190674521602986 0.898949474737369 0.0194537999744541
0.0715738355959148 0.0715738355959148 0.900450225112556 0.0780657769127946
0.0544594610998852 0.0544594610998852 0.901950975487744 0.0558540208910398
-0.0156338559134369 -0.0156338559134369 0.903451725862931 -0.0194121021091806
-0.0492305086888045 -0.0492305086888045 0.904952476238119 -0.0394521308763116
-0.0134679172974431 -0.0134679172974431 0.906453226613307 -0.0165218159607541
0.0403755782131734 0.0403755782131734 0.907953976988494 0.0381419068789118
0.0581146899698697 0.0581146899698697 0.909454727363682 0.0606390467739099
0.0333208138669574 0.0333208138669574 0.910955477738869 0.0270962147762491
-0.00675347553675171 -0.00675347553675171 0.912456228114057 -0.00611437486860517
-0.0248302436136576 -0.0248302436136576 0.913956978489245 -0.025010360497825
0.000409269423274294 0.000409269423274294 0.915457728864432 0.00980389831642714
0.0469576781615588 0.0469576781615588 0.91695847923962 0.0526583221440405
0.0690208640909509 0.0690208640909509 0.918459229614807 0.0708231739015134
0.0542063156205722 0.0542063156205722 0.919959979989995 0.0492552684893145
0.0291386483500263 0.0291386483500263 0.921460730365183 0.0315098187836743
0.00715094979183102 0.00715094979183102 0.92296148074037 0.00552682120898011
-0.0207466589694527 -0.0207466589694527 0.924462231115558 -0.0231434764472634
-0.0400765301173695 -0.0400765301173695 0.925962981490745 -0.0485456204306189
-0.0203669657210359 -0.0203669657210359 0.927463731865933 -0.030799383218717
0.0197863133374163 0.0197863133374163 0.928964482241121 0.0213670509164451
0.0220153458440692 0.0220153458440692 0.930465232616308 0.0240662823241345
-0.0186200330476093 -0.0186200330476093 0.931965982991496 -0.0203417139333569
-0.038944100445849 -0.038944100445849 0.933466733366683 -0.0360525299185624
-0.00970770796187913 -0.00970770796187913 0.934967483741871 -0.00826516815862111
0.021829476827957 0.021829476827957 0.936468234117058 0.0155144318357599
0.0222480875831301 0.0222480875831301 0.937968984492246 0.0166529744386558
0.0240981479716669 0.0240981479716669 0.939469734867434 0.0294600691276335
0.0426048940957838 0.0426048940957838 0.940970485242621 0.0446915238269111
0.0248341850010135 0.0248341850010135 0.942471235617809 0.0233853282707294
-0.0499893989136255 -0.0499893989136255 0.943971985992996 -0.0547528555506559
-0.0959814960640062 -0.0959814960640062 0.945472736368184 -0.0948032115627157
-0.0377415477369232 -0.0377415477369232 0.946973486743372 -0.0366230990047459
0.0538233336537947 0.0538233336537947 0.948474237118559 0.0453879018965033
0.0500093623724057 0.0500093623724057 0.949974987493747 0.0543042836196759
-0.0397853314493453 -0.0397853314493453 0.951475737868934 -0.0395070224983683
-0.0766529808111598 -0.0766529808111598 0.952976488244122 -0.0751298830069857
-0.00206853703784668 -0.00206853703784668 0.95447723861931 -0.00808467128853029
0.0754494903790519 0.0754494903790519 0.955977988994497 0.0829517954363687
0.0481287861165973 0.0481287861165973 0.957478739369685 0.05193608500425
-0.0332664709040771 -0.0332664709040771 0.958979489744872 -0.0370284930935088
-0.0495381514485758 -0.0495381514485758 0.96048024012006 -0.0504676697546196
0.00153970143163618 0.00153970143163618 0.961980990495248 -0.00126649794669675
0.0134555081479669 0.0134555081479669 0.963481740870435 0.0153514008898204
-0.0522497004596602 -0.0522497004596602 0.964982491245623 -0.0485733902708695
-0.104622061915297 -0.104622061915297 0.96648324162081 -0.102943486650624
-0.0671509157112714 -0.0671509157112714 0.967983991995998 -0.0649959367094716
0.00908786441419551 0.00908786441419551 0.969484742371186 0.0115282779991975
0.0371695466494476 0.0371695466494476 0.970985492746373 0.0322482595897368
0.0270329068031929 0.0270329068031929 0.972486243121561 0.0302795711263742
0.0401455765231654 0.0401455765231654 0.973986993496748 0.0361751845815708
0.0614792772276085 0.0614792772276085 0.975487743871936 0.064281940954813
0.0266305049395375 0.0266305049395375 0.976988494247124 0.021646297596295
-0.0410101164332256 -0.0410101164332256 0.978489244622311 -0.0360005880059979
-0.0417517008421899 -0.0417517008421899 0.979989994997499 -0.0398380106384352
0.0352430017375261 0.0352430017375261 0.981490745372686 0.0388523294501911
0.0787953175336047 0.0787953175336047 0.982991495747874 0.0757208380736334
0.0325417590079784 0.0325417590079784 0.984492246123062 0.0361157922928189
-0.0108695871790956 -0.0108695871790956 0.985992996498249 -0.014297100598786
0.0349059524660879 0.0349059524660879 0.987493746873437 0.0332066505083671
0.104457252810083 0.104457252810083 0.988994497248624 0.103224405191389
0.0889287488624444 0.0889287488624444 0.990495247623812 0.0912571975988271
0.00843021483874774 0.00843021483874774 0.991995997999 0.0142587721402109
-0.0352616596266527 -0.0352616596266527 0.993496748374187 -0.0363280461513743
-0.0194747980312752 -0.0194747980312752 0.994997498749375 -0.0204156563823412
0.00051833118016785 0.00051833118016785 0.996498249124562 0.00192269984399312
0.0101193249812657 0.0101193249812657 0.99799899949975 0.00705525995413473
0.0348637491877861 0.0348637491877861 0.999499749874938 0.0414905070163233
0.0490155900024989 0.0490155900024989 1.00100050025012 0.0538184651022104
0.00418839008320247 0.00418839008320247 1.00250125062531 0.00848037870439957
-0.0611018474302003 -0.0611018474302003 1.0040020010005 -0.0632141332294676
-0.0549466524244864 -0.0549466524244864 1.00550275137569 -0.0621619757395222
0.0218958746435596 0.0218958746435596 1.00700350175088 0.0179579132832628
0.0688912478572594 0.0688912478572594 1.00850425212606 0.0708297312629056
0.034871513150875 0.034871513150875 1.01000500250125 0.0319667572750035
-0.0231702127357896 -0.0231702127357896 1.01150575287644 -0.0217542949653605
-0.0444149194116068 -0.0444149194116068 1.01300650325163 -0.0474878639872404
-0.0357689766323806 -0.0357689766323806 1.01450725362681 -0.0348500509701762
-0.0210834995162983 -0.0210834995162983 1.016008004002 -0.0219332301083236
-0.0023097849899585 -0.0023097849899585 1.01750875437719 -0.00051633325618376
0.00980437528210244 0.00980437528210244 1.01900950475238 0.00221374111751501
-0.00101499887807267 -0.00101499887807267 1.02051025512756 0.00498461923330741
-0.0131259124585571 -0.0131259124585571 1.02201100550275 -0.0140296917096086
0.00343079220028884 0.00343079220028884 1.02351175587794 0.0051816154091041
0.0191426723869838 0.0191426723869838 1.02501250625313 0.0276102611739158
-0.0118109108577999 -0.0118109108577999 1.02651325662831 -0.0117610912398042
-0.0530323396215129 -0.0530323396215129 1.0280140070035 -0.0478114363622412
-0.0319370030477881 -0.0319370030477881 1.02951475737869 -0.0334303652135474
0.0213376671814936 0.0213376671814936 1.03101550775388 0.0260110838391806
0.000112950522843422 0.000112950522843422 1.03251625812906 0.00223197517385659
-0.1014944510287 -0.1014944510287 1.03401700850425 -0.101454920040257
-0.163971572786734 -0.163971572786734 1.03551775887944 -0.165266405901751
-0.126312163446975 -0.126312163446975 1.03701850925463 -0.123789733218321
-0.06649902072851 -0.06649902072851 1.03851925962981 -0.0707663769294502
-0.0494744158635266 -0.0494744158635266 1.040020010005 -0.0536414190123494
-0.0245858466018428 -0.0245858466018428 1.04152076038019 -0.0201202188022498
0.0502193892047097 0.0502193892047097 1.04302151075538 0.0532166996255813
0.101172556028456 0.101172556028456 1.04452226113057 0.10375743050706
0.056674412768611 0.056674412768611 1.04602301150575 0.0549014888195574
-0.0196604119149221 -0.0196604119149221 1.04752376188094 -0.0196117419900085
-0.0242491768395798 -0.0242491768395798 1.04902451225613 -0.0309115488193585
0.0246640550404795 0.0246640550404795 1.05052526263132 0.0187207767824593
0.0323261782576393 0.0323261782576393 1.0520260130065 0.0342139973605476
-0.00910498577610919 -0.00910498577610919 1.05352676338169 -0.0139924220157995
-0.0156276050561863 -0.0156276050561863 1.05502751375688 -0.0150049396752452
0.0418360856645447 0.0418360856645447 1.05652826413207 0.0347393935363111
0.0849478928918618 0.0849478928918618 1.05802901450725 0.0829145594498179
0.04210541309448 0.04210541309448 1.05952976488244 0.0378301154185926
-0.0489374614377328 -0.0489374614377328 1.06103051525763 -0.0464036725633561
-0.0851737985897545 -0.0851737985897545 1.06253126563282 -0.0851309907955174
-0.0237935181925009 -0.0237935181925009 1.064032016008 -0.0225531234191993
0.0589729984490916 0.0589729984490916 1.06553276638319 0.0537533972295998
0.0501863739876748 0.0501863739876748 1.06703351675838 0.0447742141061131
-0.0531536484049001 -0.0531536484049001 1.06853426713357 -0.0588822724865276
-0.119427731140486 -0.119427731140486 1.07003501750875 -0.114550645589178
-0.0502905197367016 -0.0502905197367016 1.07153576788394 -0.0475442726524034
0.0705522412099283 0.0705522412099283 1.07303651825913 0.0714077615035624
0.0852108836694677 0.0852108836694677 1.07453726863432 0.0816179056841839
-0.00934219232044967 -0.00934219232044967 1.0760380190095 -0.0142415394420336
-0.0642743626750068 -0.0642743626750068 1.07753876938469 -0.059759485533586
-0.0153071724469112 -0.0153071724469112 1.07903951975988 -0.0130446879195155
0.0302340580854889 0.0302340580854889 1.08054027013507 0.0252336064915223
-0.00995246359249566 -0.00995246359249566 1.08204102051026 -0.00244403032915751
-0.0582087165483092 -0.0582087165483092 1.08354177088544 -0.0662431208860724
-0.0283113601214812 -0.0283113601214812 1.08504252126063 -0.0268289233302398
0.0213772350670285 0.0213772350670285 1.08654327163582 0.024450953862125
0.00777519721725276 0.00777519721725276 1.08804402201101 0.00847388020716245
-0.0145826848641042 -0.0145826848641042 1.08954477238619 -0.0189768682337182
0.0424356183728776 0.0424356183728776 1.09104552276138 0.0435893526444992
0.116989331681566 0.116989331681566 1.09254627313657 0.116024511204143
0.0839261847829711 0.0839261847829711 1.09404702351176 0.0848460246784853
-0.020885236442765 -0.020885236442765 1.09554777388694 -0.0223200380615138
-0.0366772754634358 -0.0366772754634358 1.09704852426213 -0.0343375543369561
0.0669694769366814 0.0669694769366814 1.09854927463732 0.0646853620960425
0.137398098513052 0.137398098513052 1.10005002501251 0.131480460259876
0.0728801115973837 0.0728801115973837 1.10155077538769 0.0770229418627045
-0.0379196369199292 -0.0379196369199292 1.10305152576288 -0.033471215514372
-0.0701604264252518 -0.0701604264252518 1.10455227613807 -0.0663385578363459
-0.0342757875057879 -0.0342757875057879 1.10605302651326 -0.0415734076585261
-0.0124790543251861 -0.0124790543251861 1.10755377688844 -0.0104667416191089
-0.016443513844915 -0.016443513844915 1.10905452726363 -0.0213868513905771
-0.0040907465882552 -0.0040907465882552 1.11055527763882 -2.31112088234006e-05
0.0168806063079106 0.0168806063079106 1.11205602801401 0.0211880875193239
-0.000477911660784314 -0.000477911660784314 1.11355677838919 0.0041415486008643
-0.0454006212117866 -0.0454006212117866 1.11505752876438 -0.0371217624236398
-0.0460373169289238 -0.0460373169289238 1.11655827913957 -0.052535522465132
0.0233992692392834 0.0233992692392834 1.11805902951476 0.0251617625014397
0.0903543842565415 0.0903543842565415 1.11955977988995 0.0975417059457614
0.0711583485657192 0.0711583485657192 1.12106053026513 0.0713033714226823
-0.0182313161678552 -0.0182313161678552 1.12256128064032 -0.0181069792182869
-0.0769500843111973 -0.0769500843111973 1.12406203101551 -0.0801434290388063
-0.04334611627443 -0.04334611627443 1.1255627813907 -0.0382942845222144
0.0309829149573955 0.0309829149573955 1.12706353176588 0.0321937722691377
0.0541826574398758 0.0541826574398758 1.12856428214107 0.0597017703247853
0.0150262904705095 0.0150262904705095 1.13006503251626 0.0103245447804949
-0.0155494074339126 -0.0155494074339126 1.13156578289145 -0.0193332796577385
0.000781288543323044 0.000781288543323044 1.13306653326663 0.000973152790601871
0.0136194076348278 0.0136194076348278 1.13456728364182 0.0145018377017547
-0.02952046301251 -0.02952046301251 1.13606803401701 -0.033841743798486
-0.0912292043368992 -0.0912292043368992 1.1375687843922 -0.0895459804616468
-0.0902925258836858 -0.0902925258836858 1.13906953476738 -0.091559383248214
-0.0143808858583223 -0.0143808858583223 1.14057028514257 -0.00858824829787471
0.0650545669901272 0.0650545669901272 1.14207103551776 0.0653067180269425
0.0831764759181992 0.0831764759181992 1.14357178589295 0.0843754246217878
0.0450564439050866 0.0450564439050866 1.14507253626813 0.0409805765664899
-0.000721592046356745 -0.000721592046356745 1.14657328664332 -0.00835042661603036
-0.0170927094924704 -0.0170927094924704 1.14807403701851 -0.0276800719801577
-0.00223051219044659 -0.00223051219044659 1.1495747873937 0.00692043769082528
0.0178654686769874 0.0178654686769874 1.15107553776888 0.0205776214320148
0.0148864542104621 0.0148864542104621 1.15257628814407 0.0216532890570164
-0.0127699562058465 -0.0127699562058465 1.15407703851926 -0.0134385442863725
-0.0396621889729172 -0.0396621889729172 1.15557778889445 -0.0467753570083272
-0.0465740947902555 -0.0465740947902555 1.15707853926963 -0.0517571902480795
-0.0389049880807856 -0.0389049880807856 1.15857928964482 -0.0442878652194145
-0.0253276717029316 -0.0253276717029316 1.16008004002001 -0.036278568558027
-0.00269528658747913 -0.00269528658747913 1.1615807903952 0.000426565930517985
0.0236175330781035 0.0236175330781035 1.16308154077039 0.0192839948519042
0.0314260344923912 0.0314260344923912 1.16458229114557 0.0327790195241644
0.0150556443233486 0.0150556443233486 1.16608304152076 0.0157162745498529
0.00279348292084192 0.00279348292084192 1.16758379189595 -0.000247335693936797
0.0176425843080715 0.0176425843080715 1.16908454227114 0.0234222257947998
0.0422350554438431 0.0422350554438431 1.17058529264632 0.0436536513432638
0.0459974742984066 0.0459974742984066 1.17208604302151 0.0390241403495883
0.0270064102155414 0.0270064102155414 1.1735867933967 0.026608879272974
0.00513865430653961 0.00513865430653961 1.17508754377189 0.00648936293165525
-0.00638801476876962 -0.00638801476876962 1.17658829414707 -0.00867419198476607
-0.00397106099502751 -0.00397106099502751 1.17808904452226 -0.00244604557488174
0.00912559823308848 0.00912559823308848 1.17958979489745 0.0149245672420188
0.0126057046168556 0.0126057046168556 1.18109054527264 0.0146261061681823
-0.0149761756589225 -0.0149761756589225 1.18259129564782 -0.00995022605255383
-0.053927511920982 -0.053927511920982 1.18409204602301 -0.0451770839216374
-0.0535129603316616 -0.0535129603316616 1.1855927963982 -0.0459386572359588
-0.0060105898240532 -0.0060105898240532 1.18709354677339 -0.00441048937950619
0.0306617251169858 0.0306617251169858 1.18859429714857 0.0380881601513514
0.01289799569427 0.01289799569427 1.19009504752376 0.00590124874806648
-0.0302605609173201 -0.0302605609173201 1.19159579789895 -0.030081618965841
-0.0541068950297121 -0.0541068950297121 1.19309654827414 -0.0512345277186561
-0.0646637308451192 -0.0646637308451192 1.19459729864932 -0.0631133653553198
-0.0793179429226358 -0.0793179429226358 1.19609804902451 -0.0805558606809235
-0.0692167452758573 -0.0692167452758573 1.1975987993997 -0.0788118400323157
-0.00809751371269318 -0.00809751371269318 1.19909954977489 -0.0079312207123431
0.0551101730021104 0.0551101730021104 1.20060030015008 0.0494178868063869
0.0490148324216761 0.0490148324216761 1.20210105052526 0.0461984070742517
-0.00990834452285894 -0.00990834452285894 1.20360180090045 -0.00612270017224941
-0.0350530199390062 -0.0350530199390062 1.20510255127564 -0.0389244394858649
0.00285132448550729 0.00285132448550729 1.20660330165083 0.00669109939290235
0.0381559181623287 0.0381559181623287 1.20810405202601 0.0346569682432324
0.0149803236426375 0.0149803236426375 1.2096048024012 0.0238452560227072
-0.0336177574210839 -0.0336177574210839 1.21110555277639 -0.0288453324455973
-0.040809803159616 -0.040809803159616 1.21260630315158 -0.0458848674984411
0.00319906268373915 0.00319906268373915 1.21410705352676 0.00657330973646482
0.0487302907337369 0.0487302907337369 1.21560780390195 0.0590672843288253
0.0525774007281241 0.0525774007281241 1.21710855427714 0.0405132563868264
0.0213312144540285 0.0213312144540285 1.21860930465233 0.0191121425756348
-0.0040622827764662 -0.0040622827764662 1.22011005502751 -0.00989405182620319
0.00303148751477411 0.00303148751477411 1.2216108054027 0.00457029671837258
0.0220139806369429 0.0220139806369429 1.22311155577789 0.0260180906905865
0.0102890809599991 0.0102890809599991 1.22461230615308 0.0111785936739455
-0.0336138327320837 -0.0336138327320837 1.22611305652826 -0.0335800913900513
-0.0566557404798776 -0.0566557404798776 1.22761380690345 -0.0551441326617544
-0.0211720635859724 -0.0211720635859724 1.22911455727864 -0.0260177141323592
0.0384927022409199 0.0384927022409199 1.23061530765383 0.0338838970054477
0.0623266912813931 0.0623266912813931 1.23211605802901 0.0658630385117786
0.046062730758489 0.046062730758489 1.2336168084042 0.0436029224528724
0.0346856588111898 0.0346856588111898 1.23511755877939 0.0415546402898507
0.047206188862579 0.047206188862579 1.23661830915458 0.0518276837507626
0.053923890669462 0.053923890669462 1.23811905952976 0.049554910849903
0.0305567678013745 0.0305567678013745 1.23961980990495 0.0322441734739235
-0.00340566406243689 -0.00340566406243689 1.24112056028014 -9.88371763025941e-05
-0.0113117269217297 -0.0113117269217297 1.24262131065533 -0.0104263979562881
0.0177698288347375 0.0177698288347375 1.24412206103052 0.0150892739621152
0.0579518180263582 0.0579518180263582 1.2456228114057 0.0626885990117745
0.0663054493933366 0.0663054493933366 1.24712356178089 0.0804636449718386
0.0206171660840997 0.0206171660840997 1.24862431215608 0.0209391707774381
-0.050411178175461 -0.050411178175461 1.25012506253127 -0.0480352754719353
-0.0888979136535634 -0.0888979136535634 1.25162581290645 -0.0815331266338431
-0.0725062208698157 -0.0725062208698157 1.25312656328164 -0.074586512314352
-0.036205142140566 -0.036205142140566 1.25462731365683 -0.0400769148610969
-0.0164532588388552 -0.0164532588388552 1.25612806403202 -0.0157395075818772
-0.00753729331954969 -0.00753729331954969 1.2576288144072 -0.0174256242826163
0.0036487790052477 0.0036487790052477 1.25912956478239 -0.000221928100584939
0.00102128163833777 0.00102128163833777 1.26063031515758 -0.00309895337797119
-0.0241116586002464 -0.0241116586002464 1.26213106553277 -0.0194759263000266
-0.0385673515663964 -0.0385673515663964 1.26363181590795 -0.0409035128654593
-0.017099959283495 -0.017099959283495 1.26513256628314 -0.0212122097512658
0.00787265656708269 0.00787265656708269 1.26663331665833 0.00553635745134186
-0.000856560746443275 -0.000856560746443275 1.26813406703352 -0.00338889224138908
-0.0180048650146594 -0.0180048650146594 1.2696348174087 -0.0124099639348363
-0.00439162866875559 -0.00439162866875559 1.27113556778389 -0.0060301326218522
0.0111554885208083 0.0111554885208083 1.27263631815908 0.0066981024202072
-0.023123024779696 -0.023123024779696 1.27413706853427 -0.0198279014993945
-0.0782932134202648 -0.0782932134202648 1.27563781890945 -0.076473137337404
-0.0763998776287309 -0.0763998776287309 1.27713856928464 -0.0729057649889595
-0.0185707343749122 -0.0185707343749122 1.27863931965983 -0.021300989013378
0.0139031475477651 0.0139031475477651 1.28014007003502 0.00768092151107125
-0.00519883677628916 -0.00519883677628916 1.2816408204102 -0.00395436356874306
-0.0102415423747636 -0.0102415423747636 1.28314157078539 -0.010491719313537
0.0304079546496621 0.0304079546496621 1.28464232116058 0.0301682722643
0.051678357745924 0.051678357745924 1.28614307153577 0.0495258553844076
0.00737725954818672 0.00737725954818672 1.28764382191096 0.00899202240236928
-0.0396764188154781 -0.0396764188154781 1.28914457228614 -0.0392481664109295
-0.0165066593723343 -0.0165066593723343 1.29064532266133 -0.0173379395802711
0.0385484124296358 0.0385484124296358 1.29214607303652 0.0369156378831291
0.0387295288673286 0.0387295288673286 1.29364682341171 0.0276639011554182
-0.0113008975044276 -0.0113008975044276 1.29514757378689 -0.00570467611876799
-0.0293524753790074 -0.0293524753790074 1.29664832416208 -0.0258849607916685
0.0107297381539608 0.0107297381539608 1.29814907453727 0.0104608831785082
0.048358966822037 0.048358966822037 1.29964982491246 0.0588913842473563
0.042511081206375 0.042511081206375 1.30115057528764 0.0480647777480468
0.0283802732126473 0.0283802732126473 1.30265132566283 0.0259473462594797
0.0426100659520358 0.0426100659520358 1.30415207603802 0.0353654549888406
0.0565085692379118 0.0565085692379118 1.30565282641321 0.0515957173928309
0.0270288337801032 0.0270288337801032 1.30715357678839 0.0217732010923801
-0.0254140806249287 -0.0254140806249287 1.30865432716358 -0.0230238541231184
-0.0394110585244851 -0.0394110585244851 1.31015507753877 -0.0390321762639936
0.000520102548618395 0.000520102548618395 1.31165582791396 0.00720765019566973
0.0416505420948513 0.0416505420948513 1.31315657828914 0.0362252285313641
0.0330827739740477 0.0330827739740477 1.31465732866433 0.0344485882411779
-0.0112701808633925 -0.0112701808633925 1.31615807903952 -0.0103438273531776
-0.0356067028351399 -0.0356067028351399 1.31765882941471 -0.0374668075703063
-0.0124786808500661 -0.0124786808500661 1.31915957978989 -0.0181886531923343
0.0297707192484536 0.0297707192484536 1.32066033016508 0.0344843713681934
0.0469094531821746 0.0469094531821746 1.32216108054027 0.0561556579508208
0.028067468194383 0.028067468194383 1.32366183091546 0.0320953543533101
-0.00119832085513483 -0.00119832085513483 1.32516258129065 0.00185841140321489
-0.0123750036650413 -0.0123750036650413 1.32666333166583 -0.0178787210195261
-2.15756882922524e-05 -2.15756882922524e-05 1.32816408204102 0.00275370000161373
0.0193424750500791 0.0193424750500791 1.32966483241621 0.0261766745861085
0.0255254963695828 0.0255254963695828 1.3311655827914 0.0295150904673142
0.0150943399585073 0.0150943399585073 1.33266633316658 0.0157745878087776
0.00698221040982505 0.00698221040982505 1.33416708354177 0.00566834094844574
0.0197747896232059 0.0197747896232059 1.33566783391696 0.0224370346974437
0.0405069513083445 0.0405069513083445 1.33716858429215 0.0358806572111201
0.0312349209395741 0.0312349209395741 1.33866933466733 0.0248943438368684
-0.0224280447364273 -0.0224280447364273 1.34017008504252 -0.0301393457437406
-0.0830988013889747 -0.0830988013889747 1.34167083541771 -0.0844436025410081
-0.0978891649560479 -0.0978891649560479 1.3431715857929 -0.101735405364359
-0.0549128895349951 -0.0549128895349951 1.34467233616808 -0.0494350443111457
0.00940839377364683 0.00940839377364683 1.34617308654327 0.00863911817441031
0.050217225068823 0.050217225068823 1.34767383691846 0.0540070509401021
0.0480561552688095 0.0480561552688095 1.34917458729365 0.0379013571946995
0.0141456337825615 0.0141456337825615 1.35067533766883 0.0112923747027752
-0.0203134699604504 -0.0203134699604504 1.35217608804402 -0.0246650664174937
-0.026903050340439 -0.026903050340439 1.35367683841921 -0.0232521537846726
-0.00785495451045488 -0.00785495451045488 1.3551775887944 -0.00560744127565122
0.00470517119716841 0.00470517119716841 1.35667833916958 0.0178632292032
-0.00998050814090003 -0.00998050814090003 1.35817908954477 -0.000941485744416628
-0.0308114934768591 -0.0308114934768591 1.35967983991996 -0.0241016081669025
-0.0218075831935945 -0.0218075831935945 1.36118059029515 -0.0236815468384402
0.019006152023379 0.019006152023379 1.36268134067034 0.00664775414301165
0.0558517941128053 0.0558517941128053 1.36418209104552 0.0585374650849859
0.0569230220308474 0.0569230220308474 1.36568284142071 0.0566210682515547
0.0262541590949896 0.0262541590949896 1.3671835917959 0.0249554491775001
-0.00451624018368853 -0.00451624018368853 1.36868434217109 0.00319670302345125
-0.00987153925620658 -0.00987153925620658 1.37018509254627 -0.0237758222350146
0.000585819509126881 0.000585819509126881 1.37168584292146 -0.00170443635766442
-0.00937347230546141 -0.00937347230546141 1.37318659329665 -0.0188154445099497
-0.051295738129193 -0.051295738129193 1.37468734367184 -0.0570939953569147
-0.0800879603620806 -0.0800879603620806 1.37618809404702 -0.078235408033399
-0.0466453077724533 -0.0466453077724533 1.37768884442221 -0.0420832968938507
0.0223369839753783 0.0223369839753783 1.3791895947974 0.0209791875512329
0.0465017763428093 0.0465017763428093 1.38069034517259 0.042700169374986
0.00287554296033786 0.00287554296033786 1.38219109554777 0.0103873816406471
-0.0435563103113552 -0.0435563103113552 1.38369184592296 -0.0414316773479405
-0.0441169915671966 -0.0441169915671966 1.38519259629815 -0.0398789025807673
-0.0351378212441643 -0.0351378212441643 1.38669334667334 -0.0300824000181261
-0.0569482382654101 -0.0569482382654101 1.38819409704852 -0.0508409286488125
-0.0693942255905524 -0.0693942255905524 1.38969484742371 -0.0576758340660763
-0.0186771984371236 -0.0186771984371236 1.3911955977989 -0.0152507188170085
0.0597586588173549 0.0597586588173549 1.39269634817409 0.0629831259035743
0.086718327507229 0.086718327507229 1.39419709854927 0.0883995337765383
0.0561303790395632 0.0561303790395632 1.39569784892446 0.0588482741859346
0.0233500630868806 0.0233500630868806 1.39719859929965 0.0232589877363382
0.000488288856703736 0.000488288856703736 1.39869934967484 0.000527436484496012
-0.044905141081989 -0.044905141081989 1.40020010005003 -0.0437903874649022
-0.0954125470152018 -0.0954125470152018 1.40170085042521 -0.105776975210836
-0.0845727748219723 -0.0845727748219723 1.4032016008004 -0.0790633021786873
-0.00627827529931713 -0.00627827529931713 1.40470235117559 -0.00309018066239449
0.0600544657121639 0.0600544657121639 1.40620310155078 0.0614827407925086
0.0570589965267144 0.0570589965267144 1.40770385192596 0.0608030975661823
0.0137895074490074 0.0137895074490074 1.40920460230115 0.0113032881219454
-0.0166607647857001 -0.0166607647857001 1.41070535267634 -0.0210640894380603
-0.0194362386552247 -0.0194362386552247 1.41220610305153 -0.0166912232331049
-0.000869602596485552 -0.000869602596485552 1.41370685342671 0.00438542789756875
0.0281700053185071 0.0281700053185071 1.4152076038019 0.0307919309087879
0.0377337007766066 0.0377337007766066 1.41670835417709 0.0363779248201614
0.00948466107225743 0.00948466107225743 1.41820910455228 0.00253423400537639
-0.0121679797843555 -0.0121679797843555 1.41970985492746 -0.00796480219139691
0.0283823928902501 0.0283823928902501 1.42121060530265 0.0310648971967773
0.0924040835840138 0.0924040835840138 1.42271135567784 0.098614138304169
0.0829359429989669 0.0829359429989669 1.42421210605303 0.0853473075796682
-0.000337071083144791 -0.000337071083144791 1.42571285642821 -0.0020719244696732
-0.0463284345682772 -0.0463284345682772 1.4272136068034 -0.0441463611089696
-0.00389241614301983 -0.00389241614301983 1.42871435717859 -0.00284041871558978
0.0428233143469304 0.0428233143469304 1.43021510755378 0.0363458302569292
0.0217258167349293 0.0217258167349293 1.43171585792896 0.0199317604372067
-0.0171758386241475 -0.0171758386241475 1.43321660830415 -0.0200383683461038
-0.0130491933933922 -0.0130491933933922 1.43471735867934 -0.0153800914724277
-0.00727264941274525 -0.00727264941274525 1.43621810905453 -0.00850499007907511
-0.0475142834228536 -0.0475142834228536 1.43771885942971 -0.0517686707894279
-0.0746074404434761 -0.0746074404434761 1.4392196098049 -0.0734924658611901
-0.0238283638895461 -0.0238283638895461 1.44072036018009 -0.0223213336554446
0.0372701782352894 0.0372701782352894 1.44222111055528 0.0353458372263857
0.00564876688328672 0.00564876688328672 1.44372186093047 0.00377098416357015
-0.0767292759442772 -0.0767292759442772 1.44522261130565 -0.068248117944664
-0.0822185913643089 -0.0822185913643089 1.44672336168084 -0.0758128203499945
-0.00764594733356917 -0.00764594733356917 1.44822411205603 -0.0125709098417597
0.02349797477617 0.02349797477617 1.44972486243122 0.026259650407416
-0.0316522224664245 -0.0316522224664245 1.4512256128064 -0.0338274039969316
-0.0712889994856924 -0.0712889994856924 1.45272636318159 -0.0730170544897997
-0.0223299085321549 -0.0223299085321549 1.45422711355678 -0.0257415378841081
0.0502019492903376 0.0502019492903376 1.45572786393197 0.0434381449650852
0.0588953524203708 0.0588953524203708 1.45722861430715 0.0643175037131476
0.0161647090278909 0.0161647090278909 1.45872936468234 0.00737311976897655
-0.017702434157116 -0.017702434157116 1.46023011505753 -0.0182622408645626
-0.0268403077742908 -0.0268403077742908 1.46173086543272 -0.0258121011738867
-0.0226644991935151 -0.0226644991935151 1.4632316158079 -0.0302186221594952
-0.00129248462547636 -0.00129248462547636 1.46473236618309 0.00255313445862278
0.0284477370243944 0.0284477370243944 1.46623311655828 0.0293374392683732
0.0309154264127798 0.0309154264127798 1.46773386693347 0.030090134602074
0.00390696192407212 0.00390696192407212 1.46923461730865 0.00156056803315979
-0.00192753429261926 -0.00192753429261926 1.47073536768384 -0.0032746762406066
0.0321470333724859 0.0321470333724859 1.47223611805903 0.0350794158050925
0.0475680091977796 0.0475680091977796 1.47373686843422 0.03899400099926
0.00120350178413957 0.00120350178413957 1.4752376188094 0.00330498199259846
-0.0509671390420137 -0.0509671390420137 1.47673836918459 -0.0574892359600051
-0.0288081631062138 -0.0288081631062138 1.47823911955978 -0.0292953856177179
0.0509268454122028 0.0509268454122028 1.47973986993497 0.0560008297065651
0.0967535310086932 0.0967535310086932 1.48124062031016 0.101482261337141
0.0664202397375757 0.0664202397375757 1.48274137068534 0.0623628324498032
0.00753153363220919 0.00753153363220919 1.48424212106053 0.00892940393829461
-0.0198507344806238 -0.0198507344806238 1.48574287143572 -0.0256720051847232
-0.0103679126696759 -0.0103679126696759 1.48724362181091 -0.0106910589648382
0.00238879337426541 0.00238879337426541 1.48874437218609 0.00817870119084655
-0.00446079989328622 -0.00446079989328622 1.49024512256128 -0.0129485496583518
-0.0184833660521223 -0.0184833660521223 1.49174587293647 -0.0105451117959729
-0.0082468004167582 -0.0082468004167582 1.49324662331166 -0.0049369832568466
0.0295669461068619 0.0295669461068619 1.49474737368684 0.0235218487035446
0.044835040259911 0.044835040259911 1.49624812406203 0.0529421823413236
-0.0095331406813438 -0.0095331406813438 1.49774887443722 -0.00657331544473527
-0.0925464335276879 -0.0925464335276879 1.49924962481241 -0.088436335573259
-0.10260834233428 -0.10260834233428 1.50075037518759 -0.101225406170197
-0.0162279170598323 -0.0162279170598323 1.50225112556278 -0.0164290154475132
0.0632270991702466 0.0632270991702466 1.50375187593797 0.0685283523688095
0.0463533511340159 0.0463533511340159 1.50525262631316 0.0411302378507731
-0.0123575047189584 -0.0123575047189584 1.50675337668834 -0.0201345350526682
-0.00378104655798951 -0.00378104655798951 1.50825412706353 -0.00468050975448879
0.0603295078931711 0.0603295078931711 1.50975487743872 0.0601205717391043
0.0659073060889858 0.0659073060889858 1.51125562781391 0.0613480893545784
-0.017392663357799 -0.017392663357799 1.51275637818909 -0.0163593382204817
-0.0813219205368402 -0.0813219205368402 1.51425712856428 -0.0781405537860112
-0.0438223734395104 -0.0438223734395104 1.51575787893947 -0.0394252876105348
0.0293449100256284 0.0293449100256284 1.51725862931466 0.0353299271902717
0.0332695705804577 0.0332695705804577 1.51875937968984 0.0325150691795736
-0.0178057450632708 -0.0178057450632708 1.52026013006503 -0.0199302493781506
-0.0275854162450094 -0.0275854162450094 1.52176088044022 -0.0282268536576542
0.024805795172113 0.024805795172113 1.52326163081541 0.022917990215386
0.0585498832073013 0.0585498832073013 1.5247623811906 0.058161424431336
0.0218190934100902 0.0218190934100902 1.52626313156578 0.0264557531843732
-0.0343124671039693 -0.0343124671039693 1.52776388194097 -0.0347157943340431
-0.0399194801059535 -0.0399194801059535 1.52926463231616 -0.0399317374298761
-0.00223872784418179 -0.00223872784418179 1.53076538269135 -0.00872433089297281
0.0233522121669308 0.0233522121669308 1.53226613306653 0.0191622436857241
0.0166265462748383 0.0166265462748383 1.53376688344172 0.0255450977305311
0.00030577637279787 0.00030577637279787 1.53526763381691 -0.00175601579407002
-0.0112549232506225 -0.0112549232506225 1.5367683841921 -0.0214877158505379
-0.024214882917832 -0.024214882917832 1.53826913456728 -0.0253297433728531
-0.0345495481538307 -0.0345495481538307 1.53976988494247 -0.0401212600993801
-0.026570553438658 -0.026570553438658 1.54127063531766 -0.0299256518423826
-0.0037420736005491 -0.0037420736005491 1.54277138569285 -0.00166464037217201
0.0114516416591035 0.0114516416591035 1.54427213606803 0.017842377709713
0.0110066389493954 0.0110066389493954 1.54577288644322 0.0164009862087141
0.00647704232552163 0.00647704232552163 1.54727363681841 -0.00125675461927201
0.00120940955647608 0.00120940955647608 1.5487743871936 0.00920532273578196
-0.00998101251588236 -0.00998101251588236 1.55027513756878 -0.0175502163190218
-0.0125625364806952 -0.0125625364806952 1.55177588794397 -0.00472539210578107
0.0171027850777729 0.0171027850777729 1.55327663831916 0.0130426541625077
0.0642682113921356 0.0642682113921356 1.55477738869435 0.0631175640964314
0.0800653909998874 0.0800653909998874 1.55627813906953 0.0923031524039289
0.049037267162823 0.049037267162823 1.55777888944472 0.0518779844610785
0.01094353749164 0.01094353749164 1.55927963981991 0.0194947431326172
-0.00502909514771163 -0.00502909514771163 1.5607803901951 -0.00380126717943591
-0.0202849479474049 -0.0202849479474049 1.56228114057029 -0.00914520832926318
-0.0485253455043068 -0.0485253455043068 1.56378189094547 -0.0474089047510357
-0.0476727238760431 -0.0476727238760431 1.56528264132066 -0.0492274859163567
0.0164517855424182 0.0164517855424182 1.56678339169585 0.00672979338509698
0.0944834942284511 0.0944834942284511 1.56828414207104 0.100549201352814
0.10451380667683 0.10451380667683 1.56978489244622 0.106792323468143
0.0403752611785601 0.0403752611785601 1.57128564282141 0.039245914801753
-0.0289180977628851 -0.0289180977628851 1.5727863931966 -0.0211683139112611
-0.0535927981236497 -0.0535927981236497 1.57428714357179 -0.0457384457679202
-0.0389498970153192 -0.0389498970153192 1.57578789394697 -0.0434606375637325
-0.000633799535132346 -0.000633799535132346 1.57728864432216 -0.00198114478978395
0.0488013417850049 0.0488013417850049 1.57878939469735 0.0428361038267304
0.0714342770758576 0.0714342770758576 1.58029014507254 0.0757463422973361
0.0317035037297837 0.0317035037297837 1.58179089544772 0.0304563170300371
-0.0376235804861716 -0.0376235804861716 1.58329164582291 -0.03602949005615
-0.0604081333452528 -0.0604081333452528 1.5847923961981 -0.0624621991556555
-0.020661986621318 -0.020661986621318 1.58629314657329 -0.0164255881993274
0.0195455792847338 0.0195455792847338 1.58779389694847 0.0206599366891766
0.0166372665941304 0.0166372665941304 1.58929464732366 0.0183672630512561
-0.00727510709364651 -0.00727510709364651 1.59079539769885 -0.00124359235374551
-0.0290519100294242 -0.0290519100294242 1.59229614807404 -0.0297822055918749
-0.0596863561478918 -0.0596863561478918 1.59379689844922 -0.0700081089707597
-0.0864438332270707 -0.0864438332270707 1.59529764882441 -0.0822060260448032
-0.061540279340126 -0.061540279340126 1.5967983991996 -0.0594051706329321
0.00488730859450795 0.00488730859450795 1.59829914957479 0.00725240257376776
0.0197831373857087 0.0197831373857087 1.59979989994997 0.022226268376178
-0.0602153335673849 -0.0602153335673849 1.60130065032516 -0.0564469434962377
-0.141690915505178 -0.141690915505178 1.60280140070035 -0.136136408898228
-0.120022895596395 -0.120022895596395 1.60430215107554 -0.119531690631642
-0.0334653786633173 -0.0334653786633173 1.60580290145073 -0.0366042436087878
0.00283435464811521 0.00283435464811521 1.60730365182591 0.00869584797042756
-0.0253194189400129 -0.0253194189400129 1.6088044022011 -0.0273149244497537
-0.0280476058125442 -0.0280476058125442 1.61030515257629 -0.0321629955512563
0.0286016121652491 0.0286016121652491 1.61180590295148 0.0326700300411066
0.0707945266104407 0.0707945266104407 1.61330665332666 0.0753001139503542
0.0418567596642779 0.0418567596642779 1.61480740370185 0.0396079710588983
-0.0167152816691489 -0.0167152816691489 1.61630815407704 -0.0116665749881088
-0.0445378411491114 -0.0445378411491114 1.61780890445223 -0.0431078350816426
-0.0454435297345229 -0.0454435297345229 1.61930965482741 -0.0367971369938517
-0.047411116298037 -0.047411116298037 1.6208104052026 -0.0473658072724259
-0.041971975695967 -0.041971975695967 1.62231115557779 -0.0420820418712413
-0.0150455575831508 -0.0150455575831508 1.62381190595298 -0.0147040261636673
0.00752057838544651 0.00752057838544651 1.62531265632816 0.0176158980517943
-0.00107828669068633 -0.00107828669068633 1.62681340670335 -0.00326379738910403
-0.0145472657188569 -0.0145472657188569 1.62831415707854 -0.0156084407863486
0.00958640532869548 0.00958640532869548 1.62981490745373 0.0110605311603405
0.0579708548680661 0.0579708548680661 1.63131565782891 0.0602312998554658
0.0784228345938697 0.0784228345938697 1.6328164082041 0.0734456826814049
0.0629728559690405 0.0629728559690405 1.63431715857929 0.0605653155412672
0.0615689230418834 0.0615689230418834 1.63581790895448 0.0542189795347395
0.0996827193910333 0.0996827193910333 1.63731865932966 0.0960936883661832
0.127242586075536 0.127242586075536 1.63881940970485 0.126544495253721
0.0840720166818363 0.0840720166818363 1.64032016008004 0.0814955731416107
-0.0077257290496027 -0.0077257290496027 1.64182091045523 -0.0177228761552047
-0.060726991922682 -0.060726991922682 1.64332166083042 -0.0618151524311341
-0.0316648836227759 -0.0316648836227759 1.6448224112056 -0.0370098402641904
0.0275590698045203 0.0275590698045203 1.64632316158079 0.0228935148799456
0.0459015700673356 0.0459015700673356 1.64782391195598 0.0460122981492702
0.0219792844882585 0.0219792844882585 1.64932466233117 0.0209555108519989
0.00142897926405486 0.00142897926405486 1.65082541270635 0.000960283013905422
-0.00343245793349614 -0.00343245793349614 1.65232616308154 -0.00271962104581315
-0.016303512651588 -0.016303512651588 1.65382691345673 -0.0155164226272276
-0.0322562754213978 -0.0322562754213978 1.65532766383192 -0.0349030919275061
-0.0156642458148236 -0.0156642458148236 1.6568284142071 -0.0107221032852998
0.0288842526640146 0.0288842526640146 1.65832916458229 0.037991577855805
0.0477324781691625 0.0477324781691625 1.65982991495748 0.0418281786298862
0.0230765224992673 0.0230765224992673 1.66133066533267 0.0175075400419782
0.00542942061353471 0.00542942061353471 1.66283141570785 0.00458427136375036
0.0278521195456774 0.0278521195456774 1.66433216608304 0.018026719203732
0.0486608056391701 0.0486608056391701 1.66583291645823 0.046067305729369
0.02651415854412 0.02651415854412 1.66733366683342 0.0161524283831285
-0.00441469614996068 -0.00441469614996068 1.6688344172086 -0.008667412588182
0.00520156024756921 0.00520156024756921 1.67033516758379 -0.000775755960784746
0.0322683602059966 0.0322683602059966 1.67183591795898 0.0334798353489256
0.0235890596554271 0.0235890596554271 1.67333666833417 0.021845583012401
-0.0120040894504995 -0.0120040894504995 1.67483741870935 -0.0104337197015568
-0.0280219829643061 -0.0280219829643061 1.67633816908454 -0.0243923548552507
-0.0260875875645543 -0.0260875875645543 1.67783891945973 -0.0218436362030557
-0.038015523575305 -0.038015523575305 1.67933966983492 -0.043391872110141
-0.0474038736421678 -0.0474038736421678 1.68084042021011 -0.0420516722207053
-0.0172056544756185 -0.0172056544756185 1.68234117058529 -0.0182734050756515
0.0205126817143083 0.0205126817143083 1.68384192096048 0.0264346051349806
-8.81468235576499e-05 -8.81468235576499e-05 1.68534267133567 0.0048541753542713
-0.0558212632092849 -0.0558212632092849 1.68684342171086 -0.0578810115496928
-0.0521852021486219 -0.0521852021486219 1.68834417208604 -0.0438434721484529
0.0194932120876945 0.0194932120876945 1.68984492246123 0.0247414632399077
0.0512393261623819 0.0512393261623819 1.69134567283642 0.0525547114499508
-0.0143629323010866 -0.0143629323010866 1.69284642321161 -0.0163043527185633
-0.0887564197586401 -0.0887564197586401 1.69434717358679 -0.0872987920169192
-0.0742365958132601 -0.0742365958132601 1.69584792396198 -0.0667561818739659
-0.0094592026703305 -0.0094592026703305 1.69734867433717 -0.0130542345247415
0.00600398498689554 0.00600398498689554 1.69884942471236 0.00179097524709121
-0.0308176754355695 -0.0308176754355695 1.70035017508754 -0.029228792386054
-0.0401726053850827 -0.0401726053850827 1.70185092546273 -0.0381607054004395
0.00203810254661431 0.00203810254661431 1.70335167583792 0.00565590087114426
0.0333042907935985 0.0333042907935985 1.70485242621311 0.0358882524552022
0.00791851690304614 0.00791851690304614 1.70635317658829 0.00327340706525763
-0.0441939708561544 -0.0441939708561544 1.70785392696348 -0.0343417642643292
-0.0722138690345926 -0.0722138690345926 1.70935467733867 -0.0688497055654733
-0.0616680841113161 -0.0616680841113161 1.71085542771386 -0.0598513043559969
-0.0245414560995751 -0.0245414560995751 1.71235617808904 -0.0221668876053571
0.0226847457766698 0.0226847457766698 1.71385692846423 0.0252351399948617
0.0562610548144996 0.0562610548144996 1.71535767883942 0.0601925458067297
0.0554084139733256 0.0554084139733256 1.71685842921461 0.0581356857552327
0.0315221915580238 0.0315221915580238 1.7183591795898 0.0294587267383116
0.0231166773053082 0.0231166773053082 1.71985992996498 0.0194238763359372
0.0487425148138347 0.0487425148138347 1.72136068034017 0.041903932090886
0.0826073609425046 0.0826073609425046 1.72286143071536 0.0781032187828359
0.0871616785397624 0.0871616785397624 1.72436218109055 0.0839086226952899
0.056287837378623 0.056287837378623 1.72586293146573 0.0634863450759415
0.01678279584677 0.01678279584677 1.72736368184092 0.0211174866888114
-0.00415703603586239 -0.00415703603586239 1.72886443221611 -0.00109945803752881
-0.00403493967236911 -0.00403493967236911 1.7303651825913 0.00215383813631192
-0.000562310130228352 -0.000562310130228352 1.73186593296648 0.00342198170175294
-0.00915644578464546 -0.00915644578464546 1.73336668334167 -0.0110058133135298
-0.0288937075120954 -0.0288937075120954 1.73486743371686 -0.0340551755975957
-0.0483310906474543 -0.0483310906474543 1.73636818409205 -0.0454607899567654
-0.0563018283259239 -0.0563018283259239 1.73786893446723 -0.0490063507092545
-0.044741425476823 -0.044741425476823 1.73936968484242 -0.0523531041831508
-0.0147061672645958 -0.0147061672645958 1.74087043521761 -0.0193561526881194
0.012135157660249 0.012135157660249 1.7423711855928 0.00428451375937667
0.0063203656346271 0.0063203656346271 1.74387193596798 0.00246349722110449
-0.0285166505564173 -0.0285166505564173 1.74537268634317 -0.0335350851067252
-0.0475246272024045 -0.0475246272024045 1.74687343671836 -0.0399188627230129
-0.0217204561374286 -0.0217204561374286 1.74837418709355 -0.0249545368566994
0.0185758795007299 0.0185758795007299 1.74987493746873 0.0141549352166198
0.0313726124980907 0.0313726124980907 1.75137568784392 0.0345117632821317
0.0304365442787134 0.0304365442787134 1.75287643821911 0.0356438428338096
0.0544535809509381 0.0544535809509381 1.7543771885943 0.0487091155972928
0.0848250161928953 0.0848250161928953 1.75587793896948 0.0814917842702662
0.0617545833675408 0.0617545833675408 1.75737868934467 0.058764427299854
-0.0128543324696157 -0.0128543324696157 1.75887943971986 -0.0146906043264176
-0.0594665818449207 -0.0594665818449207 1.76038019009505 -0.0599825489652101
-0.0332305038066686 -0.0332305038066686 1.76188094047024 -0.0341421466469945
0.0112124031703 0.0112124031703 1.76338169084542 0.0108181667303355
0.00573003139525689 0.00573003139525689 1.76488244122061 0.00667102548943419
-0.0350477553066418 -0.0350477553066418 1.7663831915958 -0.0347213558444342
-0.0524983405618364 -0.0524983405618364 1.76788394197099 -0.0524391692311393
-0.0360871930087942 -0.0360871930087942 1.76938469234617 -0.0325511165037936
-0.0202072393063871 -0.0202072393063871 1.77088544272136 -0.0226950967904012
-0.0168380260583888 -0.0168380260583888 1.77238619309655 -0.0158930947759808
-0.00913845734925959 -0.00913845734925959 1.77388694347174 -0.00877805274534113
0.000681083609137635 0.000681083609137635 1.77538769384692 -0.0078095434624307
-0.00907526579764279 -0.00907526579764279 1.77688844422211 -0.00770030949794904
-0.0320568885337092 -0.0320568885337092 1.7783891945973 -0.034949892944907
-0.0308971000722836 -0.0308971000722836 1.77988994497249 -0.0301696481437546
0.00873422657498261 0.00873422657498261 1.78139069534767 0.00637852447982743
0.0532624650062523 0.0532624650062523 1.78289144572286 0.0580822888136563
0.0618097716869882 0.0618097716869882 1.78439219609805 0.0575862536652506
0.0299179405284883 0.0299179405284883 1.78589294647324 0.0253074592645704
-0.0163858400603956 -0.0163858400603956 1.78739369684842 -0.0191379197407887
-0.0524004211599342 -0.0524004211599342 1.78889444722361 -0.0543746123158837
-0.0685562666428235 -0.0685562666428235 1.7903951975988 -0.066072000444835
-0.063422222368106 -0.063422222368106 1.79189594797399 -0.0646383804328895
-0.0401407005405559 -0.0401407005405559 1.79339669834917 -0.0488195906624541
-0.0139054835117204 -0.0139054835117204 1.79489744872436 -0.00850530379745874
-0.00920938275898096 -0.00920938275898096 1.79639819909955 -0.0108201677184926
-0.0319324423367492 -0.0319324423367492 1.79789894947474 -0.0318857085279745
-0.0496136744627792 -0.0496136744627792 1.79939969984992 -0.0519154364399308
-0.027238991525805 -0.027238991525805 1.80090045022511 -0.02545582790724
0.014717995733745 0.014717995733745 1.8024012006003 0.0134619473893128
0.0182763807291152 0.0182763807291152 1.80390195097549 0.0149092451461989
-0.0198845020876256 -0.0198845020876256 1.80540270135068 -0.0223274833813885
-0.0275033072950398 -0.0275033072950398 1.80690345172586 -0.0165311592275004
0.0318320096240717 0.0318320096240717 1.80840420210105 0.0313763961835732
0.0840490153055665 0.0840490153055665 1.80990495247624 0.0820751324392927
0.0513185445080017 0.0513185445080017 1.81140570285143 0.0484468236835856
-0.015945600914671 -0.015945600914671 1.81290645322661 -0.0139936342773403
-0.0116364987052663 -0.0116364987052663 1.8144072036018 -0.0131461459454344
0.051937615733879 0.051937615733879 1.81590795397699 0.054713083421522
0.0631439914337894 0.0631439914337894 1.81740870435218 0.0645049703614138
0.00206683101944564 0.00206683101944564 1.81890945472736 0.00128826148458129
-0.0225609528629493 -0.0225609528629493 1.82041020510255 -0.0267474587297085
0.0381375378656883 0.0381375378656883 1.82191095547774 0.0420648562631699
0.0820773955589436 0.0820773955589436 1.82341170585293 0.0854351891208612
0.0248872284528027 0.0248872284528027 1.82491245622811 0.0235440234215057
-0.0573007747387947 -0.0573007747387947 1.8264132066033 -0.0625310678039876
-0.0509978911627176 -0.0509978911627176 1.82791395697849 -0.0431299377904046
0.0205516868512068 0.0205516868512068 1.82941470735368 0.0265556332065563
0.0560661042217432 0.0560661042217432 1.83091545772886 0.0609566141097365
0.0398536168694128 0.0398536168694128 1.83241620810405 0.0393338445764336
0.0306786728500546 0.0306786728500546 1.83391695847924 0.036769486883483
0.0345612898440768 0.0345612898440768 1.83541770885443 0.0400472367518571
0.00685787935610562 0.00685787935610562 1.83691845922961 0.00802031503202642
-0.0427073818216841 -0.0427073818216841 1.8384192096048 -0.0425898085281044
-0.056369192596675 -0.056369192596675 1.83991995997999 -0.0588102531560342
-0.0301064698361851 -0.0301064698361851 1.84142071035518 -0.0323808955716769
-0.0126090496273879 -0.0126090496273879 1.84292146073037 -0.018674338360523
-0.0100773221136894 -0.0100773221136894 1.84442221110555 -0.0021157186707099
0.0137105203790452 0.0137105203790452 1.84592296148074 0.0172533745430242
0.0455873413874011 0.0455873413874011 1.84742371185593 0.0470373877614937
0.0286559353876595 0.0286559353876595 1.84892446223112 0.0208503952907287
-0.0302407910170118 -0.0302407910170118 1.8504252126063 -0.0245843164260316
-0.0517869862919667 -0.0517869862919667 1.85192596298149 -0.0524664141417957
-0.00607064768797672 -0.00607064768797672 1.85342671335668 -0.00451973490577674
0.0395495132810494 0.0395495132810494 1.85492746373187 0.0445904459955072
0.0258601822645214 0.0258601822645214 1.85642821410705 0.0292833562800068
-0.0164379622557274 -0.0164379622557274 1.85792896448224 -0.00961635867943919
-0.027883591023937 -0.027883591023937 1.85942971485743 -0.0349005434313694
-0.00517226959630119 -0.00517226959630119 1.86093046523262 -0.0162799494536246
0.015135181656831 0.015135181656831 1.8624312156078 0.0116598113086923
0.0158455414257233 0.0158455414257233 1.86393196598299 0.0170059874277441
0.00658282519872172 0.00658282519872172 1.86543271635818 0.00175097882048128
-0.000256194076568477 -0.000256194076568477 1.86693346673337 -0.00220095456517897
0.00270666411323017 0.00270666411323017 1.86843421710855 0.00140008346698787
0.0133809568989117 0.0133809568989117 1.86993496748374 0.0166069408637303
0.0138266320220149 0.0138266320220149 1.87143571785893 0.0115421880437936
-0.00951408519730321 -0.00951408519730321 1.87293646823412 -0.010747284206765
-0.0388139737800873 -0.0388139737800873 1.8744372186093 -0.0381066719559635
-0.0439603697779727 -0.0439603697779727 1.87593796898449 -0.0419276185241134
-0.0231888356399182 -0.0231888356399182 1.87743871935968 -0.0271463564967057
0.00381916842731851 0.00381916842731851 1.87893946973487 0.00122933412468637
0.0301377301029716 0.0301377301029716 1.88044022011005 0.0257117030959803
0.0529852720715082 0.0529852720715082 1.88194097048524 0.0463285012578794
0.0492532455906441 0.0492532455906441 1.88344172086043 0.05150962002326
0.00758777733366707 0.00758777733366707 1.88494247123562 0.0071992514971438
-0.0293381713118134 -0.0293381713118134 1.88644322161081 -0.0267979093450016
-0.00936882731461187 -0.00936882731461187 1.88794397198599 -0.00850633707750515
0.0501739610881194 0.0501739610881194 1.88944472236118 0.0581643752542512
0.0833960408334082 0.0833960408334082 1.89094547273637 0.0805213309034372
0.0691472554558231 0.0691472554558231 1.89244622311156 0.0680650400984137
0.0447710773373655 0.0447710773373655 1.89394697348674 0.0514589445828328
0.0313337895871681 0.0313337895871681 1.89544772386193 0.0361557640343957
0.0103965295615127 0.0103965295615127 1.89694847423712 -0.000383635922896692
-0.020140239233055 -0.020140239233055 1.89844922461231 -0.0159141575200273
-0.0316429420526281 -0.0316429420526281 1.89994997498749 -0.0244441144117891
-0.0183904643794053 -0.0183904643794053 1.90145072536268 -0.0176117747330604
-0.00781268175900374 -0.00781268175900374 1.90295147573787 -0.0090178918474384
-0.00594263369057813 -0.00594263369057813 1.90445222611306 -0.00442670801812539
0.0108314723935228 0.0108314723935228 1.90595297648824 0.00565057905132936
0.0388889705450844 0.0388889705450844 1.90745372686343 0.041216788893657
0.0398194130652375 0.0398194130652375 1.90895447723862 0.033800043701084
0.00268213843952492 0.00268213843952492 1.91045522761381 0.0017746767871757
-0.0404767916081284 -0.0404767916081284 1.91195597798899 -0.0371655616133511
-0.0697797312010725 -0.0697797312010725 1.91345672836418 -0.0676546398668977
-0.0903125130869645 -0.0903125130869645 1.91495747873937 -0.100992562570437
-0.0854305276197367 -0.0854305276197367 1.91645822911456 -0.0861025401503139
-0.0282615476489421 -0.0282615476489421 1.91795897948974 -0.0310791817100194
0.0453765110163368 0.0453765110163368 1.91945972986493 0.0434075862798657
0.0510530749134743 0.0510530749134743 1.92096048024012 0.0501260210520019
-0.0284365883873153 -0.0284365883873153 1.92246123061531 -0.0316536453031251
-0.108820700488711 -0.108820700488711 1.9239619809905 -0.110414316254677
-0.11678171391598 -0.11678171391598 1.92546273136568 -0.11945203621568
-0.0717070962740669 -0.0717070962740669 1.92696348174087 -0.0736231393232802
-0.0247138797825984 -0.0247138797825984 1.92846423211606 -0.0210796093916937
0.0126590275472748 0.0126590275472748 1.92996498249125 0.0124694477599989
0.0370222356907718 0.0370222356907718 1.93146573286643 0.0342213813768146
0.0201828388572838 0.0201828388572838 1.93296648324162 0.0187768917788073
-0.0369088867546081 -0.0369088867546081 1.93446723361681 -0.0339979521550753
-0.073607873450313 -0.073607873450313 1.935967983992 -0.0705704903461861
-0.0494909075246668 -0.0494909075246668 1.93746873436718 -0.0464154317741228
-0.00665316720996013 -0.00665316720996013 1.93896948474237 -0.00388953469387856
0.00223693300362428 0.00223693300362428 1.94047023511756 0.000317569381681939
-5.28718702046543e-05 -5.28718702046543e-05 1.94197098549275 0.00476918623213514
0.0363413739654282 0.0363413739654282 1.94347173586793 0.0256800828271887
0.0933720782909457 0.0933720782909457 1.94497248624312 0.0916688054595084
0.107457897767536 0.107457897767536 1.94647323661831 0.108277868550688
0.0662635389677012 0.0662635389677012 1.9479739869935 0.0709234813461568
0.0220936270023509 0.0220936270023509 1.94947473736868 0.0213004347456138
0.0170716834098264 0.0170716834098264 1.95097548774387 0.0166252142342473
0.0417789806731475 0.0417789806731475 1.95247623811906 0.0439461800628212
0.062365162810383 0.062365162810383 1.95397698849425 0.0696529309316239
0.053820982835222 0.053820982835222 1.95547773886943 0.0508544038134999
0.0143182131437111 0.0143182131437111 1.95697848924462 0.0139818616322161
-0.0286186102390181 -0.0286186102390181 1.95847923961981 -0.0268887306104564
-0.0398491458886237 -0.0398491458886237 1.959979989995 -0.0374694983755677
-0.0210388590093461 -0.0210388590093461 1.96148074037019 -0.0200215551058086
-0.00914906813501697 -0.00914906813501697 1.96298149074537 -0.00599166974230895
-0.0171219757745161 -0.0171219757745161 1.96448224112056 -0.0227504771226666
-0.0142363170620833 -0.0142363170620833 1.96598299149575 -0.0150188794309595
0.013671560060729 0.013671560060729 1.96748374187094 0.0113913164208078
0.0305294298023348 0.0305294298023348 1.96898449224612 0.0348660988680947
0.00922706681618672 0.00922706681618672 1.97048524262131 0.0100730085419935
-0.019687412637956 -0.019687412637956 1.9719859929965 -0.0255243890674812
-0.0181624217225859 -0.0181624217225859 1.97348674337169 -0.0157598013392613
0.00015370669644614 0.00015370669644614 1.97498749374687 0.000637396712018667
0.00284043231535931 0.00284043231535931 1.97648824412206 0.00516180818130008
-0.00563448846653671 -0.00563448846653671 1.97798899449725 -0.00856358088577105
-0.00396750901097824 -0.00396750901097824 1.97948974487244 -0.00832920555996843
0.00362572231716678 0.00362572231716678 1.98099049524762 0.00673201603570941
0.00515638920727475 0.00515638920727475 1.98249124562281 0.00536958863747326
0.0068638393701992 0.0068638393701992 1.983991995998 0.00521887093903153
0.00563390455774036 0.00563390455774036 1.98549274637319 0.000126820331963123
-0.0221376192622973 -0.0221376192622973 1.98699349674837 -0.0263142589775543
-0.0657586536009758 -0.0657586536009758 1.98849424712356 -0.0612987760656652
-0.0668774291848574 -0.0668774291848574 1.98999499749875 -0.06678052184968
-0.00994668864597407 -0.00994668864597407 1.99149574787394 -0.0112587955428393
0.0321934387647892 0.0321934387647892 1.99299649824912 0.0268392680543552
0.00683780224688475 0.00683780224688475 1.99449724862431 0.0101790126907859
-0.0241803895674863 -0.0241803895674863 1.9959979989995 -0.0297996041972076
0.0189366370255517 0.0189366370255517 1.99749874937469 0.019805697176251
0.0959523693516264 0.0959523693516264 1.99899949974988 0.0929553622402713
0.105974158614418 0.105974158614418 2.00050025012506 0.105940530785577
0.046898837783299 0.046898837783299 2.00200100050025 0.0441197332265073
0.00252907386892647 0.00252907386892647 2.00350175087544 -0.00450215490628501
-0.00783700485780985 -0.00783700485780985 2.00500250125063 -0.0121678352985519
-0.0415437357225158 -0.0415437357225158 2.00650325162581 -0.0464521578095095
-0.0930296052555221 -0.0930296052555221 2.008004002001 -0.0812998203627467
-0.07609642394074 -0.07609642394074 2.00950475237619 -0.0720126526890423
0.0188048192528417 0.0188048192528417 2.01100550275138 0.0150565160527123
0.0740010803102182 0.0740010803102182 2.01250625312656 0.0809937543568737
0.015240785471309 0.015240785471309 2.01400700350175 0.0234500241523565
-0.0708915446726129 -0.0708915446726129 2.01550775387694 -0.073131602908714
-0.0698616430691586 -0.0698616430691586 2.01700850425213 -0.073401598870967
-0.00400127437038643 -0.00400127437038643 2.01850925462731 -0.0155118847787166
0.0278138371411068 0.0278138371411068 2.0200100050025 0.0264579266298621
0.0073133927981469 0.0073133927981469 2.02151075537769 0.00468800213463718
-0.0125792496258846 -0.0125792496258846 2.02301150575288 -0.00494081681282345
-0.0289640410253777 -0.0289640410253777 2.02451225612806 -0.0326654717592338
-0.0812531931413802 -0.0812531931413802 2.02601300650325 -0.0770685702573011
-0.134612201350943 -0.134612201350943 2.02751375687844 -0.142358792447916
-0.0941018603652807 -0.0941018603652807 2.02901450725363 -0.0962018719692359
0.0367063781677434 0.0367063781677434 2.03051525762881 0.0346937497180106
0.118429107997098 0.118429107997098 2.032016008004 0.119516767040867
0.0569308569622797 0.0569308569622797 2.03351675837919 0.0565682173824991
-0.0588599919459871 -0.0588599919459871 2.03501750875438 -0.067110820213077
-0.0783582165701867 -0.0783582165701867 2.03651825912956 -0.0804020843766006
0.0066583645521599 0.0066583645521599 2.03801900950475 0.0073552051625724
0.0725849848260813 0.0725849848260813 2.03951975987994 0.0656870805656806
0.052228099696848 0.052228099696848 2.04102051025513 0.0473218929482808
0.00803051959849771 0.00803051959849771 2.04252126063032 0.0128056427970706
0.00545859244578312 0.00545859244578312 2.0440220110055 0.0078102732409061
0.0147101599788566 0.0147101599788566 2.04552276138069 0.0196425749592453
-0.010395451622198 -0.010395451622198 2.04702351175588 -0.0134494508432945
-0.036010712353396 -0.036010712353396 2.04852426213107 -0.0453656895717666
-0.00820851598073541 -0.00820851598073541 2.05002501250625 -0.00936961235506086
0.0422993503734395 0.0422993503734395 2.05152576288144 0.0407534047443165
0.0438402145788114 0.0438402145788114 2.05302651325663 0.04535082169635
0.0053756087943998 0.0053756087943998 2.05452726363182 0.0100698831745815
0.00119474677819786 0.00119474677819786 2.056028014007 0.00449494130652208
0.0392862885523135 0.0392862885523135 2.05752876438219 0.0448939009876425
0.0419586732438516 0.0419586732438516 2.05902951475738 0.0424753522919713
-0.0210774975346535 -0.0210774975346535 2.06053026513257 -0.0209337363390555
-0.0703710119319519 -0.0703710119319519 2.06203101550775 -0.0677094798307
-0.0313087106219203 -0.0313087106219203 2.06353176588294 -0.0271423544058689
0.0609520666316356 0.0609520666316356 2.06503251625813 0.059606227577709
0.122777758790196 0.122777758790196 2.06653326663332 0.126611262240813
0.128870205220165 0.128870205220165 2.0680340170085 0.125598457665327
0.102637131715851 0.102637131715851 2.06953476738369 0.101038575396783
0.0532351280884647 0.0532351280884647 2.07103551775888 0.0547187875824136
-0.0120986435319646 -0.0120986435319646 2.07253626813407 -0.0117007030104776
-0.0506640234183432 -0.0506640234183432 2.07403701850925 -0.0618352763468824
-0.0272725274859789 -0.0272725274859789 2.07553776888444 -0.0204466671514692
0.0253063363030137 0.0253063363030137 2.07703851925963 0.0291997200264887
0.0452610279115192 0.0452610279115192 2.07853926963482 0.0485521563103247
0.0244581822318538 0.0244581822318538 2.08004002001001 0.0243643301199344
0.00282748330647178 0.00282748330647178 2.08154077038519 0.00327793172290019
-0.00119937441831067 -0.00119937441831067 2.08304152076038 -0.00605718904600321
-0.00367071158260521 -0.00367071158260521 2.08454227113557 -0.00250990344350039
-0.0122639866521674 -0.0122639866521674 2.08604302151076 -0.00992206209618139
-0.0178753753736197 -0.0178753753736197 2.08754377188594 -0.0155282855168011
-0.0192714737198291 -0.0192714737198291 2.08904452226113 -0.0225379488140775
-0.0177074419310218 -0.0177074419310218 2.09054527263632 -0.0178622245999215
-0.00212021113355423 -0.00212021113355423 2.09204602301151 -0.00160679612360135
0.0254390975239546 0.0254390975239546 2.09354677338669 0.0249341441164809
0.0334184305935782 0.0334184305935782 2.09504752376188 0.0241116989447071
0.00803526195587359 0.00803526195587359 2.09654827413707 0.0107657543702388
-0.0130459389053303 -0.0130459389053303 2.09804902451226 -0.0112783619789772
0.00107119601761121 0.00107119601761121 2.09954977488744 0.00327904378820708
0.0168655799961999 0.0168655799961999 2.10105052526263 0.0146148224447773
-0.00835198729966632 -0.00835198729966632 2.10255127563782 -0.00486023587561492
-0.0471487926212325 -0.0471487926212325 2.10405202601301 -0.0488707813481913
-0.0432788560542406 -0.0432788560542406 2.10555277638819 -0.0477151811533436
-0.00519801984529247 -0.00519801984529247 2.10705352676338 -0.00945266144748826
0.0128530264503205 0.0128530264503205 2.10855427713857 0.0186397887276144
0.00232658334209998 0.00232658334209998 2.11005502751376 -0.000559751193255995
-0.00253220398507567 -0.00253220398507567 2.11155577788894 -0.006023688908282
-0.00374842440215498 -0.00374842440215498 2.11305652826413 -3.31115385466675e-05
-0.0345810735567428 -0.0345810735567428 2.11455727863932 -0.0401637538528357
-0.0803388449499526 -0.0803388449499526 2.11605802901451 -0.0815347075241697
-0.0857850640819822 -0.0857850640819822 2.11755877938969 -0.0870491394968485
-0.0468490956387846 -0.0468490956387846 2.11905952976488 -0.0505132943099682
-0.0189666874033336 -0.0189666874033336 2.12056028014007 -0.0145745487256964
-0.0258646281740187 -0.0258646281740187 2.12206103051526 -0.0250593481961467
-0.0336454186861705 -0.0336454186861705 2.12356178089045 -0.0301403866858816
-0.0249781143321572 -0.0249781143321572 2.12506253126563 -0.0287785370882764
-0.0238585548891099 -0.0238585548891099 2.12656328164082 -0.0255589589197691
-0.0322302853948396 -0.0322302853948396 2.12806403201601 -0.0282244826131437
-0.0161940540417621 -0.0161940540417621 2.1295647823912 -0.0228978875679973
0.0253807781226268 0.0253807781226268 2.13106553276638 0.0241473029999802
0.0480189149331688 0.0480189149331688 2.13256628314157 0.0478679763201799
0.0357099992501452 0.0357099992501452 2.13406703351676 0.0381321384344183
0.0200938284517371 0.0200938284517371 2.13556778389195 0.0216964367095117
0.0116816431374205 0.0116816431374205 2.13706853426713 0.00646802785712012
-0.014203818672768 -0.014203818672768 2.13856928464232 -0.0224578232158529
-0.0479385593359567 -0.0479385593359567 2.14007003501751 -0.0462095971979837
-0.043811975789916 -0.043811975789916 2.1415707853927 -0.0458345924740384
-0.00842842283382521 -0.00842842283382521 2.14307153576788 -0.00775589386857053
-0.00358615178293371 -0.00358615178293371 2.14457228614307 0.00133698505346701
-0.0338742458078112 -0.0338742458078112 2.14607303651826 -0.0341318919810369
-0.0267758791480383 -0.0267758791480383 2.14757378689345 -0.0259835039944746
0.0359413363530051 0.0359413363530051 2.14907453726863 0.0413328853086164
0.0685688164004571 0.0685688164004571 2.15057528764382 0.0727908300281086
0.0206869979044392 0.0206869979044392 2.15207603801901 0.0236622992126141
-0.0332722070186012 -0.0332722070186012 2.1535767883942 -0.03703739459726
-0.0182712969691979 -0.0182712969691979 2.15507753876938 -0.0189679924705688
0.0203934735499138 0.0203934735499138 2.15657828914457 0.0179216126155276
0.0105433504544381 0.0105433504544381 2.15807903951976 0.0124292850731381
-0.0165810842156429 -0.0165810842156429 2.15957978989495 -0.0131650752744927
0.00386681431442877 0.00386681431442877 2.16108054027013 -0.00214100217579479
0.0394702754516028 0.0394702754516028 2.16258129064532 0.0382112604998049
0.0195747025341417 0.0195747025341417 2.16408204102051 0.0206837932192895
-0.0247418083964441 -0.0247418083964441 2.1655827913957 -0.0233707035819858
-0.00844979689914264 -0.00844979689914264 2.16708354177089 -0.00813862027958346
0.0483533866452181 0.0483533866452181 2.16858429214607 0.0404979550562326
0.0436737386486467 0.0436737386486467 2.17008504252126 0.0422953435654268
-0.0267728228115447 -0.0267728228115447 2.17158579289645 -0.0233203379831427
-0.0468742240469067 -0.0468742240469067 2.17308654327164 -0.0379349075887352
0.0350849195647142 0.0350849195647142 2.17458729364682 0.0385005104804529
0.117516310170722 0.117516310170722 2.17608804402201 0.110426299581017
0.093514942559001 0.093514942559001 2.1775887943972 0.0953348452837775
-0.00505846279116347 -0.00505846279116347 2.17908954477239 -0.000377664663399412
-0.0730344289470131 -0.0730344289470131 2.18059029514757 -0.0705263517091162
-0.0715602442831715 -0.0715602442831715 2.18209104552276 -0.0758844378384945
-0.0379894614408664 -0.0379894614408664 2.18359179589795 -0.0404205826798923
-0.00647452890588422 -0.00647452890588422 2.18509254627314 -0.00485602431726753
0.0161172961429385 0.0161172961429385 2.18659329664832 0.0221192958040489
0.0222903574483032 0.0222903574483032 2.18809404702351 0.0219346687010643
0.00708563692104864 0.00708563692104864 2.1895947973987 0.0070300178149816
-0.0119158420791188 -0.0119158420791188 2.19109554777389 -0.00671235821278942
-0.0152112625049783 -0.0152112625049783 2.19259629814907 -0.00999409108858626
-0.0118993289105335 -0.0118993289105335 2.19409704852426 -0.0102599849621073
-0.0211819057840941 -0.0211819057840941 2.19559779889945 -0.0264376001340339
-0.0358157005895844 -0.0358157005895844 2.19709854927464 -0.0381837543984958
-0.0322324136077397 -0.0322324136077397 2.19859929964982 -0.0293749402459726
-0.00870475871694113 -0.00870475871694113 2.20010005002501 -0.00434918671346478
0.0126269669323904 0.0126269669323904 2.2016008004002 0.0150750364905629
0.0176238521008922 0.0176238521008922 2.20310155077539 0.0156262525385217
0.0107181249569074 0.0107181249569074 2.20460230115058 0.0118357630089261
-0.00493823067081853 -0.00493823067081853 2.20610305152576 -0.011152608743198
-0.0329265826139542 -0.0329265826139542 2.20760380190095 -0.0291831843435038
-0.0607126722621723 -0.0607126722621723 2.20910455227614 -0.0633363287093737
-0.0534394827119274 -0.0534394827119274 2.21060530265133 -0.045413514954875
0.00666265473893304 0.00666265473893304 2.21210605302651 0.00471271525441966
0.0817134216070778 0.0817134216070778 2.2136068034017 0.0800906526418873
0.10612026740768 0.10612026740768 2.21510755377689 0.104091731008787
0.0613528628885153 0.0613528628885153 2.21660830415208 0.0704737949949113
-0.000516205457812571 -0.000516205457812571 2.21810905452726 0.00169313512365494
-0.0236263207756382 -0.0236263207756382 2.21960980490245 -0.0306487962372842
-0.0142672438866499 -0.0142672438866499 2.22111055527764 -0.0201750169047846
-0.0134144418060938 -0.0134144418060938 2.22261130565283 -0.00844263374711137
-0.0272387248876124 -0.0272387248876124 2.22411205602801 -0.0260364995285976
-0.0270530923073764 -0.0270530923073764 2.2256128064032 -0.0240192441209637
-0.00500341009183857 -0.00500341009183857 2.22711355677839 -0.0103629762458466
0.0193390729210514 0.0193390729210514 2.22861430715358 0.0162156015567967
0.0422754518781102 0.0422754518781102 2.23011505752876 0.0437994446131338
0.0714015240526494 0.0714015240526494 2.23161580790395 0.0634006528437736
0.0790911943462235 0.0790911943462235 2.23311655827914 0.079132151170169
0.0265101481781561 0.0265101481781561 2.23461730865433 0.0285502709195425
-0.05465788131232 -0.05465788131232 2.23611805902951 -0.0591394828128728
-0.0775938677847228 -0.0775938677847228 2.2376188094047 -0.0791248906861282
-0.0241515931903546 -0.0241515931903546 2.23911955977989 -0.0188758702271878
0.0212144718205534 0.0212144718205534 2.24062031015508 0.0278380244881039
0.00047264125116964 0.00047264125116964 2.24212106053027 -0.00429372229630046
-0.0333409793957155 -0.0333409793957155 2.24362181090545 -0.031598494359226
-0.0175543256466961 -0.0175543256466961 2.24512256128064 -0.0168911797806395
0.0126173510341595 0.0126173510341595 2.24662331165583 0.00760904830538231
-0.000658876891501993 -0.000658876891501993 2.24812406203102 0.00359760884746834
-0.0215897258922835 -0.0215897258922835 2.2496248124062 -0.0239732337251051
0.018113637868275 0.018113637868275 2.25112556278139 0.0209305173381782
0.0865652094202751 0.0865652094202751 2.25262631315658 0.0809046331468385
0.0929549682820412 0.0929549682820412 2.25412706353177 0.0928567986928341
0.0406861524660698 0.0406861524660698 2.25562781390695 0.0438246477170181
0.0238471078212474 0.0238471078212474 2.25712856428214 0.0260550345820314
0.0677656046551682 0.0677656046551682 2.25862931465733 0.065497985198263
0.0847992535041431 0.0847992535041431 2.26013006503252 0.0872574557496174
0.0167542611345772 0.0167542611345772 2.2616308154077 0.0133628754255738
-0.0747160889832572 -0.0747160889832572 2.26313156578289 -0.0798080194988723
-0.102806520623439 -0.102806520623439 2.26463231615808 -0.10137306840104
-0.0653116126115027 -0.0653116126115027 2.26613306653327 -0.0619520344498471
-0.014181438910141 -0.014181438910141 2.26763381690845 -0.0122643908500403
0.0240795496800899 0.0240795496800899 2.26913456728364 0.0196742964783941
0.049988423753932 0.049988423753932 2.27063531765883 0.0527038977061574
0.056324372835391 0.056324372835391 2.27213606803402 0.0570178829745452
0.0345678763179577 0.0345678763179577 2.2736368184092 0.0346998282962719
-0.00826202550483041 -0.00826202550483041 2.27513756878439 -0.00957717269950102
-0.0596609459147657 -0.0596609459147657 2.27663831915958 -0.0608389750662915
-0.101909170391379 -0.101909170391379 2.27813906953477 -0.0973320881969026
-0.099402593998502 -0.099402593998502 2.27963981990996 -0.101856331564172
-0.0309044779688228 -0.0309044779688228 2.28114057028514 -0.0343513342823814
0.0579802088900638 0.0579802088900638 2.28264132066033 0.0587657492402561
0.0872143106892429 0.0872143106892429 2.28414207103552 0.089519708454692
0.0421028847043605 0.0421028847043605 2.28564282141071 0.0412788034815507
-0.011349123198733 -0.011349123198733 2.28714357178589 -0.004082971424395
-0.0256736838544333 -0.0256736838544333 2.28864432216108 -0.0215251336976882
-0.0275114584941281 -0.0275114584941281 2.29014507253627 -0.0221428162701541
-0.0506488080240423 -0.0506488080240423 2.29164582291146 -0.045415109804336
-0.074991781444057 -0.074991781444057 2.29314657328664 -0.0761476623369705
-0.069311937965761 -0.069311937965761 2.29464732366183 -0.0819250795387014
-0.0437765872963422 -0.0437765872963422 2.29614807403702 -0.0380494194049483
-0.0210167712353559 -0.0210167712353559 2.29764882441221 -0.0233444871645106
0.00142265103794907 0.00142265103794907 2.29914957478739 0.0103312106950175
0.0245164317373947 0.0245164317373947 2.30065032516258 0.0258206192336835
0.0276469674036371 0.0276469674036371 2.30215107553777 0.0225527667595561
0.0101385784431905 0.0101385784431905 2.30365182591296 0.00415314767586867
0.00753976717340048 0.00753976717340048 2.30515257628814 0.00502104515737575
0.0296708073878208 0.0296708073878208 2.30665332666333 0.0290195660018784
0.0311397143769784 0.0311397143769784 2.30815407703852 0.0334594329784386
-0.0131452067642758 -0.0131452067642758 2.30965482741371 -0.0173726283823528
-0.0532985098472573 -0.0532985098472573 2.31115557778889 -0.0468826353234192
-0.0386762940060073 -0.0386762940060073 2.31265632816408 -0.0345361662482635
-0.000215588547093318 -0.000215588547093318 2.31415707853927 -0.00199932410503866
0.00454839516517531 0.00454839516517531 2.31565782891446 -0.0049568528180681
-0.0113692661053173 -0.0113692661053173 2.31715857928964 -0.0116971823674721
0.00377768695148391 0.00377768695148391 2.31865932966483 0.00497869077008369
0.0395839165084463 0.0395839165084463 2.32016008004002 0.0432843612488486
0.0376461287411733 0.0376461287411733 2.32166083041521 0.0352554547638182
-0.00177736076456177 -0.00177736076456177 2.3231615807904 -0.00535820279295561
-0.0110068976891905 -0.0110068976891905 2.32466233116558 -0.00785821726656677
0.0342138810213749 0.0342138810213749 2.32616308154077 0.0383120557932716
0.0697741775856625 0.0697741775856625 2.32766383191596 0.06770071346399
0.0393858299693869 0.0393858299693869 2.32916458229115 0.0414974841678017
-0.0227909217790382 -0.0227909217790382 2.33066533266633 -0.0233855651588656
-0.0456492819748955 -0.0456492819748955 2.33216608304152 -0.045211035204596
-0.0171272811477438 -0.0171272811477438 2.33366683341671 -0.0168874075836335
0.0149648491227282 0.0149648491227282 2.3351675837919 0.0108291375503595
0.0138800843594328 0.0138800843594328 2.33666833416708 0.00954632030656242
-0.0132627464532602 -0.0132627464532602 2.33816908454227 -0.012626635640698
-0.0421079559436017 -0.0421079559436017 2.33966983491746 -0.0403240259584613
-0.0557590516032141 -0.0557590516032141 2.34117058529265 -0.0614041521567142
-0.0425777126671826 -0.0425777126671826 2.34267133566783 -0.0397639335131646
0.00256154804920035 0.00256154804920035 2.34417208604302 -0.00133137841053988
0.0625364268697855 0.0625364268697855 2.34567283641821 0.0678624447931926
0.097623093111911 0.097623093111911 2.3471735867934 0.0965836630904484
0.0769057732581245 0.0769057732581245 2.34867433716858 0.0743022539882202
0.0114017546104197 0.0114017546104197 2.35017508754377 0.0156730080896351
-0.0518359253358208 -0.0518359253358208 2.35167583791896 -0.0527718055590819
-0.0725388077368351 -0.0725388077368351 2.35317658829415 -0.0723818387597804
-0.0503576525540802 -0.0503576525540802 2.35467733866933 -0.0588649314866045
-0.0140594879687762 -0.0140594879687762 2.35617808904452 -0.0207949363958197
0.0117236483414121 0.0117236483414121 2.35767883941971 0.0137375355286166
0.0191223380233669 0.0191223380233669 2.3591795897949 0.0155553742864317
0.00740820970408095 0.00740820970408095 2.36068034017008 0.00848619742448076
-0.0176755781017788 -0.0176755781017788 2.36218109054527 -0.0157087071174422
-0.0346709633346021 -0.0346709633346021 2.36368184092046 -0.0430260765249896
-0.0187782119611393 -0.0187782119611393 2.36518259129565 -0.0154876624617964
0.0258640361378202 0.0258640361378202 2.36668334167084 0.0285507210509586
0.0603324113636124 0.0603324113636124 2.36818409204602 0.0581512214306905
0.0498019708524076 0.0498019708524076 2.36968484242121 0.0534750320348518
0.00293592452800581 0.00293592452800581 2.3711855927964 -0.00240852008846034
-0.0345404916760829 -0.0345404916760829 2.37268634317159 -0.0286140804496501
-0.0244853937018885 -0.0244853937018885 2.37418709354677 -0.0254137383666599
0.0238018148731952 0.0238018148731952 2.37568784392196 0.0151073690876304
0.0557673645654368 0.0557673645654368 2.37718859429715 0.049365308002595
0.0231429113890629 0.0231429113890629 2.37868934467234 0.0203367037945445
-0.0582597679570416 -0.0582597679570416 2.38019009504752 -0.0565776696149737
-0.115940339777951 -0.115940339777951 2.38169084542271 -0.121358064509545
-0.100144373963894 -0.100144373963894 2.3831915957979 -0.101789779887286
-0.0389043338521464 -0.0389043338521464 2.38469234617309 -0.0353012987427719
0.00658597110014174 0.00658597110014174 2.38619309654827 0.00379388603302557
0.0186994281560969 0.0186994281560969 2.38769384692346 0.0149368374091712
0.0211390827784154 0.0211390827784154 2.38919459729865 0.026454616679528
0.02097570369996 0.02097570369996 2.39069534767384 0.0186157573226225
0.00324994605448396 0.00324994605448396 2.39219609804902 0.00413986922338277
-0.0230881890975225 -0.0230881890975225 2.39369684842421 -0.0218737346658002
-0.0274015028120771 -0.0274015028120771 2.3951975987994 -0.0260680009328469
-0.0100413911923944 -0.0100413911923944 2.39669834917459 -0.0118664181495969
-0.00206903842175506 -0.00206903842175506 2.39819909954977 -0.00424608031523816
-0.00520873766034517 -0.00520873766034517 2.39969984992496 -0.00961159909448928
0.0136841309678471 0.0136841309678471 2.40120060030015 0.0211620646232834
0.055191349831482 0.055191349831482 2.40270135067534 0.0547698816588376
0.0721441962337104 0.0721441962337104 2.40420210105053 0.0667668802000203
0.0437814688119584 0.0437814688119584 2.40570285142571 0.0490155210838535
0.00810112840115836 0.00810112840115836 2.4072036018009 0.0108123617761076
-0.0071328803389764 -0.0071328803389764 2.40870435217609 -0.0118082439862757
-0.0255027980102826 -0.0255027980102826 2.41020510255128 -0.0328880988423299
-0.0571262708070118 -0.0571262708070118 2.41170585292646 -0.055221993025882
-0.0558684782294114 -0.0558684782294114 2.41320660330165 -0.0545657638559935
0.00378514214387911 0.00378514214387911 2.41470735367684 0.00476634983294925
0.0610259900121766 0.0610259900121766 2.41620810405203 0.0511850601684072
0.0476461698020471 0.0476461698020471 2.41770885442721 0.0501523492843716
-0.00632862621846632 -0.00632862621846632 2.4192096048024 -0.00416999491663299
-0.0185244396125397 -0.0185244396125397 2.42071035517759 -0.0131398720722654
0.0202029297687139 0.0202029297687139 2.42221110555278 0.0214445472220465
0.0424935247499865 0.0424935247499865 2.42371185592796 0.0385706675494415
0.0175366223976153 0.0175366223976153 2.42521260630315 0.0135294816173583
-0.00729994180080563 -0.00729994180080563 2.42671335667834 -0.0137732143009986
0.011506032341508 0.011506032341508 2.42821410705353 0.0187712510965644
0.0503219770280181 0.0503219770280181 2.42971485742871 0.04837145609668
0.0597558979501754 0.0597558979501754 2.4312156078039 0.056099404928283
0.0314721178319238 0.0314721178319238 2.43271635817909 0.0242780784130055
0.00350584715306425 0.00350584715306425 2.43421710855428 0.0092308009044391
0.0163444900724456 0.0163444900724456 2.43571785892946 0.0202960033069196
0.0677594540063197 0.0677594540063197 2.43721860930465 0.0647240481846844
0.10308655302456 0.10308655302456 2.43871935967984 0.107439155304054
0.0686835607947577 0.0686835607947577 2.44022011005503 0.0660070316609805
-0.0107549773709187 -0.0107549773709187 2.44172086043022 -0.0133065355526567
-0.0450277737339212 -0.0450277737339212 2.4432216108054 -0.0468240211977055
7.90562982167925e-05 7.90562982167925e-05 2.44472236118059 -0.00587498809719279
0.0410932411809432 0.0410932411809432 2.44622311155578 0.0370765197379328
-0.00632213834280261 -0.00632213834280261 2.44772386193097 -0.00635189538332211
-0.092014678891044 -0.092014678891044 2.44922461230615 -0.093701796108307
-0.0971075464695818 -0.0971075464695818 2.45072536268134 -0.0982947917579197
-0.0138076346134237 -0.0138076346134237 2.45222611305653 -0.0118543713016525
0.0399181811681647 0.0399181811681647 2.45372686343172 0.0431620848794193
-0.00499962874935199 -0.00499962874935199 2.4552276138069 -0.00313785828214856
-0.0761264995776651 -0.0761264995776651 2.45672836418209 -0.0802354773313438
-0.078016657056888 -0.078016657056888 2.45822911455728 -0.0741720235005682
-0.021171313636305 -0.021171313636305 2.45972986493247 -0.0184972458673077
0.0217923465893758 0.0217923465893758 2.46123061530765 0.0228972891653539
0.0266945483662403 0.0266945483662403 2.46273136568284 0.0366556460742443
0.0215299732915071 0.0215299732915071 2.46423211605803 0.0331533406970573
0.0202742453818132 0.0202742453818132 2.46573286643322 0.0267984169341726
0.0148389027128017 0.0148389027128017 2.4672336168084 0.00968796520531922
0.010912965090615 0.010912965090615 2.46873436718359 0.0132210472678595
0.018921791914755 0.018921791914755 2.47023511755878 0.0232143196297494
0.0218466776669539 0.0218466776669539 2.47173586793397 0.0258676630286543
-0.00361264826153147 -0.00361264826153147 2.47323661830915 -0.00405790851373918
-0.0417127607109808 -0.0417127607109808 2.47473736868434 -0.0303045096628802
-0.0516690872272988 -0.0516690872272988 2.47623811905953 -0.0555595424570727
-0.0231440852018057 -0.0231440852018057 2.47773886943472 -0.0242812129624378
0.0129806945683052 0.0129806945683052 2.4792396198099 0.00810669685324658
0.0256640767870516 0.0256640767870516 2.48074037018509 0.0225461444764823
0.0102475734085258 0.0102475734085258 2.48224112056028 0.00857082795199597
-0.0195754630906866 -0.0195754630906866 2.48374187093547 -0.021399233245333
-0.0410556818492995 -0.0410556818492995 2.48524262131066 -0.0365769403915949
-0.0299584981870749 -0.0299584981870749 2.48674337168584 -0.0302306919849405
0.0144781227026234 0.0144781227026234 2.48824412206103 0.0148763555496314
0.0540384526628074 0.0540384526628074 2.48974487243622 0.0540447720245116
0.0453479634084404 0.0453479634084404 2.49124562281141 0.051956905345177
-0.00856999306067716 -0.00856999306067716 2.49274637318659 -0.00339961114056935
-0.0592399596264858 -0.0592399596264858 2.49424712356178 -0.064140801848224
-0.0675444083899759 -0.0675444083899759 2.49574787393697 -0.0651084086686596
-0.0431248415756061 -0.0431248415756061 2.49724862431216 -0.0394946352787626
-0.0272978985549593 -0.0272978985549593 2.49874937468734 -0.0294896501071924
-0.0467068313274948 -0.0467068313274948 2.50025012506253 -0.0518103089632997
-0.0840313092559715 -0.0840313092559715 2.50175087543772 -0.0845051868822017
-0.0911175562465204 -0.0911175562465204 2.50325162581291 -0.0920725566988932
-0.0395105211227981 -0.0395105211227981 2.50475237618809 -0.0397893782267148
0.0390157540834165 0.0390157540834165 2.50625312656328 0.0385752478596972
0.0803960344608749 0.0803960344608749 2.50775387693847 0.0784915017432938
0.0649301238443592 0.0649301238443592 2.50925462731366 0.0571952077871841
0.0387454110589003 0.0387454110589003 2.51075537768884 0.0348134305857858
0.0392271259894255 0.0392271259894255 2.51225612806403 0.0372472712838043
0.0347951153989754 0.0347951153989754 2.51375687843922 0.031651737186245
-0.0164893527129481 -0.0164893527129481 2.51525762881441 -0.0234139171536885
-0.0751072741883557 -0.0751072741883557 2.51675837918959 -0.0762031781210789
-0.0562408010883655 -0.0562408010883655 2.51825912956478 -0.0443571972603039
0.0388740611500974 0.0388740611500974 2.51975987993997 0.0407053559313398
0.100977608093171 0.100977608093171 2.52126063031516 0.0971121219703127
0.0561461586088371 0.0561461586088371 2.52276138069035 0.0544486377698817
-0.0299029678594178 -0.0299029678594178 2.52426213106553 -0.0263277899167874
-0.0457708403395952 -0.0457708403395952 2.52576288144072 -0.043485187641327
0.0119433400023057 0.0119433400023057 2.52726363181591 0.0157507254864149
0.0508328585950895 0.0508328585950895 2.5287643821911 0.0600169535545601
0.0271620341584388 0.0271620341584388 2.53026513256628 0.0215410680160166
-0.00436523639152036 -0.00436523639152036 2.53176588294147 -0.00371899314995764
0.00453176838591669 0.00453176838591669 2.53326663331666 0.00191957818577424
0.0186075121665473 0.0186075121665473 2.53476738369185 0.0172224642003637
-0.012707747101143 -0.012707747101143 2.53626813406703 -0.0155612287409567
-0.0647451966549316 -0.0647451966549316 2.53776888444222 -0.0676150005572533
-0.0698764627016626 -0.0698764627016626 2.53926963481741 -0.0723346297115034
-0.0134465899679301 -0.0134465899679301 2.5407703851926 -0.0238585945813097
0.0514819920623716 0.0514819920623716 2.54227113556778 0.0493885270958714
0.0732568177960555 0.0732568177960555 2.54377188594297 0.0684191791294823
0.0463239729763997 0.0463239729763997 2.54527263631816 0.0468395839583203
-0.00433231273870346 -0.00433231273870346 2.54677338669335 -0.00350826375739917
-0.0467056415990839 -0.0467056415990839 2.54827413706853 -0.0444223084997755
-0.0535797049305126 -0.0535797049305126 2.54977488744372 -0.0534633187253577
-0.023737194769769 -0.023737194769769 2.55127563781891 -0.0256906846646076
0.00868138091231743 0.00868138091231743 2.5527763881941 0.00828908759485517
0.0119206802309566 0.0119206802309566 2.55427713856928 0.00940263913038599
-0.000870086852012564 -0.000870086852012564 2.55577788894447 0.00174637966434511
0.0063094760185731 0.0063094760185731 2.55727863931966 0.0115747678640396
0.0355720127528513 0.0355720127528513 2.55877938969485 0.0321148088540599
0.054171291966035 0.054171291966035 2.56028014007004 0.0537157193537439
0.0469878187072804 0.0469878187072804 2.56178089044522 0.0446059259487477
0.0329627828883207 0.0329627828883207 2.56328164082041 0.0319200706446838
0.0259064722940962 0.0259064722940962 2.5647823911956 0.0245166914043251
0.0161133318534152 0.0161133318534152 2.56628314157079 0.0236420202148479
0.000754249662425044 0.000754249662425044 2.56778389194597 0.00515430026161605
-0.00268321828615631 -0.00268321828615631 2.56928464232116 -0.00640552666516906
0.0101370104357313 0.0101370104357313 2.57078539269635 0.0158605508860718
0.0128305355611796 0.0128305355611796 2.57228614307154 0.0153629774250689
-0.0146782381783496 -0.0146782381783496 2.57378689344672 -0.0190721915807241
-0.0509842972117572 -0.0509842972117572 2.57528764382191 -0.0460960241535545
-0.0550090857530674 -0.0550090857530674 2.5767883941971 -0.0631994687140461
-0.0147938199912764 -0.0147938199912764 2.57828914457229 -0.0137637258409406
0.0347686903932257 0.0347686903932257 2.57978989494747 0.0428394196706507
0.0388615404492297 0.0388615404492297 2.58129064532266 0.0327880012996803
-0.0263242003070931 -0.0263242003070931 2.58279139569785 -0.0298876522095939
-0.116685083002807 -0.116685083002807 2.58429214607304 -0.122130968014538
-0.148466241417733 -0.148466241417733 2.58579289644822 -0.147247765734568
-0.0887074472327889 -0.0887074472327889 2.58729364682341 -0.0964390795375784
-0.00273306138422308 -0.00273306138422308 2.5887943971986 -0.00313907546966248
0.0233943250892332 0.0233943250892332 2.59029514757379 0.0165881609521047
-0.00816232774340592 -0.00816232774340592 2.59179589794897 -0.00814266757246654
-0.0246993879767443 -0.0246993879767443 2.59329664832416 -0.0247632446044855
0.00143334239182485 0.00143334239182485 2.59479739869935 0.00288752029631947
0.0216425014233944 0.0216425014233944 2.59629814907454 0.0223132165671868
0.00368123733769238 0.00368123733769238 2.59779889944972 -0.00274695711513319
-0.0169916158354093 -0.0169916158354093 2.59929964982491 -0.0146405114265942
-0.00859237142844554 -0.00859237142844554 2.6008004002001 -0.00463299108382742
8.06197817755927e-05 8.06197817755927e-05 2.60230115057529 0.000113297109466749
-0.0204014390089209 -0.0204014390089209 2.60380190095048 -0.0126762348790017
-0.0385118859290092 -0.0385118859290092 2.60530265132566 -0.0436956366606192
-0.0160080603385234 -0.0160080603385234 2.60680340170085 -0.00848919250109738
0.0188232664944426 0.0188232664944426 2.60830415207604 0.019280561976111
0.0140166751208095 0.0140166751208095 2.60980490245123 0.0083189362087382
-0.0185171354823545 -0.0185171354823545 2.61130565282641 -0.0188435646816393
-0.0211541451373237 -0.0211541451373237 2.6128064032016 -0.0241507493894441
0.0183830381875414 0.0183830381875414 2.61430715357679 0.0189882009049194
0.0524892466921935 0.0524892466921935 2.61580790395198 0.0587359071432017
0.0466246698166091 0.0466246698166091 2.61730865432716 0.0456934999524027
0.0177983903166899 0.0177983903166899 2.61880940470235 0.00726179925688841
-0.000591209590792008 -0.000591209590792008 2.62031015507754 0.00211168796743858
0.00791179829828675 0.00791179829828675 2.62181090545273 0.00608157803746805
0.044097691484408 0.044097691484408 2.62331165582791 0.0453237040764345
0.0907506564347794 0.0907506564347794 2.6248124062031 0.0907171117313971
0.109766620048843 0.109766620048843 2.62631315657829 0.113035375634575
0.0771863872301889 0.0771863872301889 2.62781390695348 0.0808342979888069
0.0227892809247533 0.0227892809247533 2.62931465732866 0.0216117170054903
0.00288695735017053 0.00288695735017053 2.63081540770385 0.00313159933677944
0.0314249801700446 0.0314249801700446 2.63231615807904 0.031829266416234
0.0669038843492787 0.0669038843492787 2.63381690845423 0.0669735483969301
0.0693240874163736 0.0693240874163736 2.63531765882941 0.073523569166188
0.0414130423548074 0.0414130423548074 2.6368184092046 0.0442607888791406
0.00862898274086166 0.00862898274086166 2.63831915957979 0.00627622049094548
-0.0150362617828192 -0.0150362617828192 2.63981990995498 -0.0155047342667383
-0.0301213630883432 -0.0301213630883432 2.64132066033017 -0.0299498727403138
-0.0374118760922535 -0.0374118760922535 2.64282141070535 -0.040079506027869
-0.0330850348278116 -0.0330850348278116 2.64432216108054 -0.0296588258892983
-0.0157898495790693 -0.0157898495790693 2.64582291145573 -0.0213202704127078
0.00453195791724226 0.00453195791724226 2.64732366183092 0.00442105451772439
0.010859241511918 0.010859241511918 2.6488244122061 0.00689533852032205
0.00119655969250088 0.00119655969250088 2.65032516258129 0.00180562228411318
-0.00328288190316639 -0.00328288190316639 2.65182591295648 -0.00414244680310785
0.00617519640009323 0.00617519640009323 2.65332666333167 0.000697194596909257
-0.00402779093919747 -0.00402779093919747 2.65482741370685 -0.0035971343346199
-0.060909035344359 -0.060909035344359 2.65632816408204 -0.0636520486923682
-0.112027859357461 -0.112027859357461 2.65782891445723 -0.111302800947181
-0.0682810502614234 -0.0682810502614234 2.65932966483242 -0.0645539643263633
0.0598302719826058 0.0598302719826058 2.6608304152076 0.0645916277978983
0.141389266420696 0.141389266420696 2.66233116558279 0.141552695048699
0.0890986250408193 0.0890986250408193 2.66383191595798 0.0896850355057835
-0.0195822660815295 -0.0195822660815295 2.66533266633317 -0.0180590197635361
-0.0526363124569637 -0.0526363124569637 2.66683341670835 -0.051766852246186
-0.00205895836636666 -0.00205895836636666 2.66833416708354 0.00481738231057605
0.0327695672567629 0.0327695672567629 2.66983491745873 0.0331111661424754
0.00569922518577842 0.00569922518577842 2.67133566783392 0.0136725000206862
-0.0301522555674236 -0.0301522555674236 2.6728364182091 -0.0304644022227152
-0.030099279954611 -0.030099279954611 2.67433716858429 -0.0315325780539455
-0.0172464033477084 -0.0172464033477084 2.67583791895948 -0.0237235989141866
-0.018688764945974 -0.018688764945974 2.67733866933467 -0.0158479770780226
-0.0224529509944383 -0.0224529509944383 2.67883941970985 -0.0228253884803404
-0.0225657770149189 -0.0225657770149189 2.68034017008504 -0.020077545774118
-0.0381784443204283 -0.0381784443204283 2.68184092046023 -0.0419103313785168
-0.060396877751233 -0.060396877751233 2.68334167083542 -0.0530754409136554
-0.0444068488964229 -0.0444068488964229 2.68484242121061 -0.040564915039924
0.0124193487930992 0.0124193487930992 2.68634317158579 0.0141848576193155
0.0448270658216633 0.0448270658216633 2.68784392196098 0.0430537554685406
0.0128130050992254 0.0128130050992254 2.68934467233617 0.0147045068088372
-0.0335882215715635 -0.0335882215715635 2.69084542271136 -0.0343785898973221
-0.0323937565505336 -0.0323937565505336 2.69234617308654 -0.0266505936929146
-0.00767669208977237 -0.00767669208977237 2.69384692346173 -0.0132351084773231
-0.0284309607322113 -0.0284309607322113 2.69534767383692 -0.0286770354673962
-0.0950897967305948 -0.0950897967305948 2.69684842421211 -0.0886429710830309
-0.131345929145753 -0.131345929145753 2.69834917458729 -0.121822983687998
-0.0880823658425072 -0.0880823658425072 2.69984992496248 -0.0873622808230451
-0.00339979950298036 -0.00339979950298036 2.70135067533767 -0.00132473666659531
0.0538015364682689 0.0538015364682689 2.70285142571286 0.0548103982281594
0.0618206975027638 0.0618206975027638 2.70435217608804 0.0560605045425524
0.0468565206464108 0.0468565206464108 2.70585292646323 0.0435201147242487
0.0322136477295697 0.0322136477295697 2.70735367683842 0.0325090226262557
0.018785176849962 0.018785176849962 2.70885442721361 0.0163277954540633
0.0120092005092385 0.0120092005092385 2.71035517758879 0.0120763761625597
0.0351808470198503 0.0351808470198503 2.71185592796398 0.0381886678147882
0.0930589615317532 0.0930589615317532 2.71335667833917 0.0969808676976053
0.138011342671564 0.138011342671564 2.71485742871436 0.13198659411169
0.109392436851508 0.109392436851508 2.71635817908954 0.107282432886223
0.0141666801606167 0.0141666801606167 2.71785892946473 0.0129184906636887
-0.0665041109280674 -0.0665041109280674 2.71935967983992 -0.0603677490721744
-0.0722861498460139 -0.0722861498460139 2.72086043021511 -0.0706254406676974
-0.033601566050359 -0.033601566050359 2.72236118059029 -0.0381793930692369
-0.0151010870810671 -0.0151010870810671 2.72386193096548 -0.0178140233701815
-0.0208507590860381 -0.0208507590860381 2.72536268134067 -0.0241829533636732
-0.00664276317902426 -0.00664276317902426 2.72686343171586 -0.00843550763770172
0.0304742874668904 0.0304742874668904 2.72836418209105 0.0347431555151118
0.0385168622964094 0.0385168622964094 2.72986493246623 0.039245926858941
-0.00614905506151378 -0.00614905506151378 2.73136568284142 -0.00844763661786566
-0.0590705344063794 -0.0590705344063794 2.73286643321661 -0.0561536953612913
-0.0734067155912583 -0.0734067155912583 2.7343671835918 -0.0704962032339111
-0.0580184075394839 -0.0580184075394839 2.73586793396698 -0.0688543689646121
-0.0411473424835081 -0.0411473424835081 2.73736868434217 -0.0421837005398264
-0.0191213481582 -0.0191213481582 2.73886943471736 -0.00890530439140241
0.01769158611273 0.01769158611273 2.74037018509255 0.0194772261108198
0.0394092245482694 0.0394092245482694 2.74187093546773 0.035668656167309
0.00881285531739215 0.00881285531739215 2.74337168584292 0.00731028901994774
-0.0518193916727737 -0.0518193916727737 2.74487243621811 -0.0469815875208514
-0.0752085927409492 -0.0752085927409492 2.7463731865933 -0.0768370089677132
-0.0359440081195091 -0.0359440081195091 2.74787393696848 -0.0332276172282174
0.0176669047870802 0.0176669047870802 2.74937468734367 0.0171035131693606
0.032215395731751 0.032215395731751 2.75087543771886 0.0321465003392142
0.0129950944345278 0.0129950944345278 2.75237618809405 0.0116260621796092
-0.00481878537765126 -0.00481878537765126 2.75387693846923 -0.00642223137585547
-0.0155765109073764 -0.0155765109073764 2.75537768884442 -0.0160282028000933
-0.0325328689598786 -0.0325328689598786 2.75687843921961 -0.0290827393068637
-0.0373419945225761 -0.0373419945225761 2.7583791895948 -0.0327804955004341
0.00392284788792205 0.00392284788792205 2.75987993996999 0.000586265500504323
0.0699948893878393 0.0699948893878393 2.76138069034517 0.069532720384202
0.0881805594997848 0.0881805594997848 2.76288144072036 0.0862676843750751
0.0353981409567591 0.0353981409567591 2.76438219109555 0.0314778437685423
-0.0185878523406454 -0.0185878523406454 2.76588294147074 -0.0115361426847174
-0.0122669329567478 -0.0122669329567478 2.76738369184592 -0.0115176962434094
0.0152465776560431 0.0152465776560431 2.76888444222111 0.0148414950666258
-0.00150492211210276 -0.00150492211210276 2.7703851925963 0.00771793370820777
-0.0319995436954052 -0.0319995436954052 2.77188594297149 -0.0307123288081835
0.00436839475879822 0.00436839475879822 2.77338669334667 0.00430259836683822
0.0889854205722066 0.0889854205722066 2.77488744372186 0.0880586530298352
0.111736864422363 0.111736864422363 2.77638819409705 0.110589721525094
0.0429215099345676 0.0429215099345676 2.77788894447224 0.038064884881588
-0.0142536254347586 -0.0142536254347586 2.77938969484742 -0.0131003766775604
0.0132495398408469 0.0132495398408469 2.78089044522261 0.0216527742879612
0.0578265935487753 0.0578265935487753 2.7823911955978 0.0466767811371725
0.0326418305409634 0.0326418305409634 2.78389194597299 0.0374937404592426
-0.029253610317977 -0.029253610317977 2.78539269634817 -0.0254674690809428
-0.0477957714739223 -0.0477957714739223 2.78689344672336 -0.0418050209409924
-0.0341820601236432 -0.0341820601236432 2.78839419709855 -0.0323948892787719
-0.0509054170752093 -0.0509054170752093 2.78989494747374 -0.0499088892349805
-0.0840522780484007 -0.0840522780484007 2.79139569784892 -0.0799484727378404
-0.0662667433819162 -0.0662667433819162 2.79289644822411 -0.0698465516287583
1.00757666966211e-05 1.00757666966211e-05 2.7943971985993 -0.01380242734492
0.0468067636570171 0.0468067636570171 2.79589794897449 0.0474372634484387
0.0533723375586864 0.0533723375586864 2.79739869934967 0.0511625320247826
0.0568915418154298 0.0568915418154298 2.79889944972486 0.0622815386276777
0.0611791839102667 0.0611791839102667 2.80040020010005 0.0532081909637704
0.0338196422830277 0.0338196422830277 2.80190095047524 0.0283517477849891
-0.00818013157665579 -0.00818013157665579 2.80340170085043 -0.00831798574370447
-0.00954420764487571 -0.00954420764487571 2.80490245122561 -0.00814627746932496
0.0207440793349511 0.0207440793349511 2.8064032016008 0.0245141346799648
0.016372052364191 0.016372052364191 2.80790395197599 0.0184702489260039
-0.0262567989240789 -0.0262567989240789 2.80940470235118 -0.0221350537425647
-0.0370792978569316 -0.0370792978569316 2.81090545272636 -0.0368318397107024
-0.000993136641280784 -0.000993136641280784 2.81240620310155 -0.00110245445378064
0.0100448789212745 0.0100448789212745 2.81390695347674 0.0137458593768685
-0.0310805884199281 -0.0310805884199281 2.81540770385193 -0.0324391407927854
-0.050135479620386 -0.050135479620386 2.81690845422711 -0.0584983206300579
-0.000897129346794895 -0.000897129346794895 2.8184092046023 0.00797510419818143
0.0495927779256593 0.0495927779256593 2.81990995497749 0.0538941967480266
0.0356048376713126 0.0356048376713126 2.82141070535268 0.0368297567553866
0.00213215693792154 0.00213215693792154 2.82291145572786 0.000465177556224787
0.0136355343147646 0.0136355343147646 2.82441220610305 0.0147871044328781
0.0304811375098141 0.0304811375098141 2.82591295647824 0.0350640792800852
-0.0196025301845169 -0.0196025301845169 2.82741370685343 -0.0144617839054822
-0.0990314028150549 -0.0990314028150549 2.82891445722861 -0.094127509827804
-0.102136980366181 -0.102136980366181 2.8304152076038 -0.106484574542948
-0.0181340074697416 -0.0181340074697416 2.83191595797899 -0.0153244039331974
0.0534750827231125 0.0534750827231125 2.83341670835418 0.0511571806671114
0.0518544498031891 0.0518544498031891 2.83491745872936 0.0488351074430226
0.023764619054251 0.023764619054251 2.83641820910455 0.0154125256415757
0.0236812416511789 0.0236812416511789 2.83791895947974 0.0265468928758587
0.0295675197172767 0.0295675197172767 2.83941970985493 0.0353458551952394
0.000403857608604882 0.000403857608604882 2.84092046023012 -0.00954563948681638
-0.0429080380621682 -0.0429080380621682 2.8424212106053 -0.0482020057250683
-0.0476960654966282 -0.0476960654966282 2.84392196098049 -0.0389436721019105
-0.00951552195351367 -0.00951552195351367 2.84542271135568 -0.0116505058185801
0.0257311298334841 0.0257311298334841 2.84692346173087 0.0314923697789334
0.0275067697469132 0.0275067697469132 2.84842421210605 0.0247428443678319
0.0095363646013866 0.0095363646013866 2.84992496248124 0.0149277492236084
-0.00568097153253416 -0.00568097153253416 2.85142571285643 -0.00832007123556085
-0.0165687074868602 -0.0165687074868602 2.85292646323162 -0.0140153537991049
-0.0247800025718569 -0.0247800025718569 2.8544272136068 -0.0297190462673984
-0.0158022662601362 -0.0158022662601362 2.85592796398199 -0.0208864344997693
0.0162428266872778 0.0162428266872778 2.85742871435718 0.0202033445844375
0.0390740726437101 0.0390740726437101 2.85892946473237 0.0383180480991323
0.014278404597736 0.014278404597736 2.86043021510755 0.0150420618827964
-0.0384167425625558 -0.0384167425625558 2.86193096548274 -0.0358938166741151
-0.0497152262711412 -0.0497152262711412 2.86343171585793 -0.0408844826028661
0.00455793124950164 0.00455793124950164 2.86493246623312 0.000694447311045721
0.0549863628867854 0.0549863628867854 2.8664332166083 0.0485058823432526
0.0250938327763365 0.0250938327763365 2.86793396698349 0.0219155704495412
-0.0592487341408024 -0.0592487341408024 2.86943471735868 -0.0532128933879797
-0.0987183429923801 -0.0987183429923801 2.87093546773387 -0.103704292320662
-0.0491662260128342 -0.0491662260128342 2.87243621810905 -0.0486929581412344
0.0333448899446067 0.0333448899446067 2.87393696848424 0.0376861494993667
0.0797443261515246 0.0797443261515246 2.87543771885943 0.090127024141778
0.0842545539739176 0.0842545539739176 2.87693846923462 0.0858264082612094
0.0731448353226361 0.0731448353226361 2.8784392196098 0.0703197001845058
0.0469144075977246 0.0469144075977246 2.87993996998499 0.0482557343498981
-0.00681434670278727 -0.00681434670278727 2.88144072036018 -0.00589611181200584
-0.067456047826592 -0.067456047826592 2.88294147073537 -0.0582931999880366
-0.0870526956306223 -0.0870526956306223 2.88444222111056 -0.0941756545306806
-0.0416540830639291 -0.0416540830639291 2.88594297148574 -0.0350374717090205
0.0383823959857543 0.0383823959857543 2.88744372186093 0.0448917066486929
0.0902043991704759 0.0902043991704759 2.88894447223612 0.0951584695251936
0.0716712744474628 0.0716712744474628 2.89044522261131 0.0731904824459317
0.00176386014708219 0.00176386014708219 2.89194597298649 0.00642700555247242
-0.0563901000219019 -0.0563901000219019 2.89344672336168 -0.0647597587991353
-0.0635264555235457 -0.0635264555235457 2.89494747373687 -0.0666068841812694
-0.0428886018461471 -0.0428886018461471 2.89644822411206 -0.0378618474970437
-0.0348351969041025 -0.0348351969041025 2.89794897448724 -0.0287710945401037
-0.0363947148035546 -0.0363947148035546 2.89944972486243 -0.0408000665278878
-0.0205897682602632 -0.0205897682602632 2.90095047523762 -0.0171679751677283
0.00424898457426649 0.00424898457426649 2.90245122561281 0.00168141223624656
0.00462528175857306 0.00462528175857306 2.90395197598799 -0.00272703836195718
-0.0149909306854836 -0.0149909306854836 2.90545272636318 -0.00743458750466253
-0.0123747114173834 -0.0123747114173834 2.90695347673837 -0.0141226370125671
0.0242828151768628 0.0242828151768628 2.90845422711356 0.0280870690110721
0.0587405482380614 0.0587405482380614 2.90995497748874 0.0504419899876479
0.0666162208126662 0.0666162208126662 2.91145572786393 0.06724393584418
0.0626948652572661 0.0626948652572661 2.91295647823912 0.0724170726997314
0.0544686110195334 0.0544686110195334 2.91445722861431 0.0551111425072653
0.0212257746524558 0.0212257746524558 2.91595797898949 0.0268059897499542
-0.035025107398175 -0.035025107398175 2.91745872936468 -0.0379853825879333
-0.0644738646588487 -0.0644738646588487 2.91895947973987 -0.0599943913297967
-0.029823438553451 -0.029823438553451 2.92046023011506 -0.0313486815254502
0.0404401620139668 0.0404401620139668 2.92196098049025 0.0438109626480276
0.0888898741275248 0.0888898741275248 2.92346173086543 0.0884039105982867
0.093116981254559 0.093116981254559 2.92496248124062 0.0948221531614453
0.0682576701966058 0.0682576701966058 2.92646323161581 0.0710346360714254
0.0315523967678515 0.0315523967678515 2.927963981991 0.0279963957996115
-0.00906849543913311 -0.00906849543913311 2.92946473236618 -0.00841578105193567
-0.047981610927822 -0.047981610927822 2.93096548274137 -0.0505941685372271
-0.0822487879852967 -0.0822487879852967 2.93246623311656 -0.0780260672774977
-0.106495157111692 -0.106495157111692 2.93396698349175 -0.106144132720457
-0.10318275002547 -0.10318275002547 2.93546773386693 -0.101898303436948
-0.0611685820158807 -0.0611685820158807 2.93696848424212 -0.0576400619303554
-0.00669993989835084 -0.00669993989835084 2.93846923461731 -0.00298975423488247
0.0146053141123185 0.0146053141123185 2.9399699849925 0.0165333740396523
-0.00719443318133108 -0.00719443318133108 2.94147073536768 -0.00378474959211985
-0.0396738159747407 -0.0396738159747407 2.94297148574287 -0.0431433244661698
-0.0583769602370886 -0.0583769602370886 2.94447223611806 -0.0489837111790327
-0.0664073198735347 -0.0664073198735347 2.94597298649325 -0.0585744231753199
-0.0611230532898274 -0.0611230532898274 2.94747373686843 -0.0497989522075986
-0.0281768702440016 -0.0281768702440016 2.94897448724362 -0.0355084736355064
0.018138624361841 0.018138624361841 2.95047523761881 0.0192621241977588
0.0340487828845414 0.0340487828845414 2.951975987994 0.0325776378559122
0.0053213382605123 0.0053213382605123 2.95347673836918 0.00186647940176175
-0.0311973560613128 -0.0311973560613128 2.95497748874437 -0.0246025519824024
-0.0409913688279173 -0.0409913688279173 2.95647823911956 -0.0394470982395332
-0.0291325915335028 -0.0291325915335028 2.95797898949475 -0.0384398591969466
-0.0130186919305988 -0.0130186919305988 2.95947973986994 -0.00978755663489676
-0.00051294131118286 -0.00051294131118286 2.96098049024512 -0.00520549728660468
-0.00479522561027122 -0.00479522561027122 2.96248124062031 0.00219703635498246
-0.0316610105372934 -0.0316610105372934 2.9639819909955 -0.0375577546530188
-0.0424104240791279 -0.0424104240791279 2.96548274137069 -0.0409471077014076
0.0107862301481456 0.0107862301481456 2.96698349174587 0.010250588661989
0.0963512969546305 0.0963512969546305 2.96848424212106 0.095424626317528
0.118848591325998 0.118848591325998 2.96998499249625 0.121523040630525
0.0509617448593633 0.0509617448593633 2.97148574287144 0.0466767848679517
-0.0224760400221539 -0.0224760400221539 2.97298649324662 -0.0221199229510674
-0.0314229749610892 -0.0314229749610892 2.97448724362181 -0.0224052029235886
-0.0142522844001749 -0.0142522844001749 2.975987993997 -0.011078656849499
-0.027615556625326 -0.027615556625326 2.97748874437219 -0.0300966101820553
-0.0398628492773732 -0.0398628492773732 2.97898949474737 -0.0415431898959406
0.00279659226981145 0.00279659226981145 2.98049024512256 0.00731763907325118
0.0625138772467562 0.0625138772467562 2.98199099549775 0.0617401997551001
0.0603816171660534 0.0603816171660534 2.98349174587294 0.0673166791364516
0.00826748467818993 0.00826748467818993 2.98499249624812 0.0116692778300598
-0.00821801933799314 -0.00821801933799314 2.98649324662331 -0.00956972634188452
0.0328512066629037 0.0328512066629037 2.9879939969985 0.0372805870905886
0.0618765267996712 0.0618765267996712 2.98949474737369 0.0550509721150795
0.0334784232740581 0.0334784232740581 2.99099549774887 0.0397758604520513
-0.0115594184709314 -0.0115594184709314 2.99249624812406 -0.0130331662455565
-0.0189365948332812 -0.0189365948332812 2.99399699849925 -0.0172429724606546
0.010732383628487 0.010732383628487 2.99549774887444 0.00819802455536439
0.0477362743326951 0.0477362743326951 2.99699849924962 0.0490734552773658
0.0721614960765985 0.0721614960765985 2.99849924962481 0.0802927970438575
0.0663580931780503 0.0663580931780503 3 0.0643425982776232


==> figures_tikz/AllUQ_Max.txt <==
FOM ROM Up Down Time
0 0 5 -5 0
-9.12968239275751 -9.51516112421546 -4.11620989395231 -18.2904745565062 0.01
11.1621982460422 13.5095040427733 22.9228286948415 6.16219824604219 0.02
3.55188412104284 2.5800155532101 8.55188412104284 -6.1908877084453 0.03
23.6327389950655 25.3797820012726 34.6981468780452 18.6327389950655 0.04
16.3095361411684 14.7594082740975 21.3095361411684 6.03463832319291 0.05
24.4753118143145 26.1554672627369 35.3699549894737 19.4753118143145 0.06
5.99223752792443 4.96022432233429 10.9922375279244 -3.613261973713 0.07
13.679984715044 15.827629784943 24.930488912982 8.67998471504399 0.08
-4.2535727337882 -4.75935324389614 0.746427266211801 -13.1420946436018 0.09
2.81446942776442 5.42154322652665 14.3744266823549 -2.18553057223558 0.1
-10.2973064765733 -10.4625395671383 -5.07572421605215 -18.6283114122975 0.11
0.166566793055589 2.83561495558371 11.5790573891804 -4.83343320694441 0.12
-12.1387739102471 -12.1495560606072 -6.76589539070218 -20.0742772266333 0.13
-2.54312048801933 0.179944646125317 8.67982551105344 -7.54312048801933 0.14
-13.9212891451721 -13.7696678964971 -8.38970306534106 -21.4202416795716 0.15
-3.93699753676615 -1.23211413898728 6.98891862963078 -8.93699753676615 0.16
-12.9004536190513 -12.7078464976242 -7.33390040738943 -20.0616471895794 0.17
-4.00771793451017 -1.39323192575582 6.51662646271984 -9.00771793451017 0.18
-11.832386727668 -11.5910544198387 -6.22353885459789 -18.6209445674029 0.19
-4.12261958112492 -1.6061779579819 5.96724929454585 -9.12261958112492 0.2
-10.2037894903503 -9.93051407000589 -4.57011571170978 -16.6142068973771 0.21
-3.23279207129249 -0.8708638298966 6.34148304261209 -8.23279207129249 0.22
-8.02123845344512 -7.73303314046783 -2.3803630992398 -14.0518858711066 0.23
-2.37285442659816 -0.172723628729563 6.66051533201849 -7.37285442659816 0.24
-5.81275812806825 -5.50244747014701 -0.153736802489215 -11.4402110166726 0.25
-2.66142411684835 -0.577338828522961 5.86579420108842 -7.66142411684835 0.26
-5.84299271857492 -5.39758254352374 -0.0504054293420095 -11.1530214680585 0.27
-4.09180512174099 -2.07761827935124 3.96845298193088 -9.09180512174099 0.28
-5.86299110731637 -5.27591506898772 0.069808859105998 -10.92716759241 0.29
-5.52849516926386 -3.59059198268038 2.05246273735961 -10.5284951692639 0.3
-9.93003280094643 -9.00531858672897 -3.65648824577448 -14.9300328009464 0.31
-15.0774013678201 -12.8403132355048 -7.46684309044288 -20.0774013678201 0.32
-18.0564889008578 -16.5982563150885 -10.8717930830396 -23.0564889008578 0.33
-24.6164154312617 -22.0856546547684 -16.7057486903297 -29.6164154312617 0.34
-26.1968437828455 -24.1998574712771 -18.0439561255567 -31.1968437828455 0.35
-28.1071214791123 -25.5703220902838 -20.1878515362115 -33.1071214791123 0.36
-22.27496219453 -20.3026169161955 -13.7595136635385 -27.27496219453 0.37
-25.535322579592 -23.280052197522 -17.8988829244322 -30.535322579592 0.38
-18.3825051448989 -16.4307506406832 -9.51314523675851 -23.3825051448989 0.39
-22.9303200365342 -20.9603250172215 -15.5764062283602 -27.9303200365342 0.4
-4.10829600206298 -2.66210617228403 4.5844245838092 -9.10829600206299 0.41
0.591817197133945 1.29209104864303 6.66431232084937 -5.41535225481631 0.42
20.5519530869093 21.0059178321649 28.53202689134 14.9728488954337 0.43
24.1606944675562 23.5890669682963 29.1606944675562 16.4826005611543 0.44
45.1625671215846 44.6260023351037 52.4078263909455 38.5114491376018 0.45
28.4815856463211 27.5414152585613 33.4815856463211 20.1149520301647 0.46
31.0428143099616 31.3345706372683 39.4524943997881 25.1700548031284 0.47
13.5391374759625 13.1364592792072 18.5391374759625 5.47219473975235 0.48
16.8632878338483 17.9830373800615 26.4069615978588 11.7747685865083 0.49
-1.34126950023596 -1.20562026270079 4.17874097562922 -9.07636950461347 0.5
8.77852839582631 10.4361607440709 19.1162087317258 3.77852839582631 0.51
-3.81547340345473 -3.71964523880707 1.66758034282651 -11.797421002629 0.52
6.79191200188343 8.69559917711183 17.5795599739731 1.79191200188343 0.53
-6.22131147131873 -6.16209985055913 -0.772693467896001 -14.4109954844154 0.54
4.73608548604866 6.88195425110093 15.9328133920226 -0.263914513951336 0.55
-12.2208784025519 -12.0220910890976 -6.6287483294358 -20.3942795383282 0.56
-4.73262751358777 -2.00456432993455 7.19502992187837 -9.73262751358777 0.57
-21.8169461937677 -21.3007914799451 -15.9017533775533 -29.7470830686264 0.58
-14.2727567850815 -10.9689310768741 -1.66033123736077 -19.2727567850815 0.59
-31.3413139894645 -30.5007524786002 -25.0967062347504 -38.9812041333645 0.6
-10.9648101058154 -7.69850342272293 1.64271371445865 -15.9648101058154 0.61
-14.9064109922762 -14.9501114103419 -9.55907116211183 -23.4962688825689 0.62
5.20599964631255 7.8190737944698 17.1161509907228 0.205999646312547 0.63
1.59799951891305 0.679714504519479 6.59799951891305 -7.89156466325046 0.64
21.3086294398161 23.2581101909194 32.470348647193 16.3086294398161 0.65
11.9174421993779 10.4285872359935 16.9174421993779 1.88982928488806 0.66
24.8176670082401 26.6808652973731 35.80291072482 19.8176670082401 0.67
16.0421031810177 14.2884951994691 21.0421031810177 5.83919976869563 0.68
28.2648759466201 30.0289221904788 39.0215267193233 23.2648759466201 0.69
20.2267635228442 18.2218469871292 25.2267635228442 9.90043616787603 0.7
20.9710334185174 23.1226498140309 31.9776014819633 15.9710334185174 0.71
3.05893797325843 1.82367228726352 8.05893797325843 -6.27340227822519 0.72
2.92962486084041 5.95540622653472 14.6662558366492 -2.07037513915959 0.73
-14.0585232098007 -14.508583672545 -9.05852320980074 -22.3463294017566 0.74
-15.1592130344451 -11.2752758087297 -2.74261824827344 -20.1592130344451 0.75
-20.6385938447302 -20.7788119742696 -15.4126638825382 -28.3536445072407 0.76
-12.2641363513808 -8.52726009931189 -0.262887269347112 -17.2641363513808 0.77
-16.6761766623818 -16.9820885893125 -11.624193963988 -24.2930559960561 0.78
-9.40449821858257 -5.83214035020741 2.13506844016274 -14.4044982185826 0.79
-12.6814252638099 -13.1352864844605 -7.68142526380985 -20.1551558620865 0.8
-3.65838364731154 -0.405147613348215 7.23097218125294 -8.65838364731153 0.81
-2.81923976043252 -3.6775047935563 2.18076023956748 -10.3984718537645 0.82
4.98420549064737 7.76311820847643 15.0375328595737 -0.015794509352629 0.83
7.06143386969971 5.8172138402981 12.0614338696997 -0.584213519808681 0.84
13.6119944411255 15.8980985027471 22.7918507317803 8.61199444112554 0.85
21.9061789623323 20.0624087717515 26.9061789623323 13.9837761548563 0.86
32.1569391289447 33.4651943462926 39.9354707043381 27.1569391289447 0.87
41.7129193403364 39.0554832607017 46.7129193403364 33.2990906737226 0.88
50.7016578933336 51.0137784105089 57.0492358199651 45.2554995502897 0.89
61.5162434050877 58.0633083200272 66.5162434050877 52.411154671873 0.9
50.7334519425927 50.8996025476401 56.5443730157885 45.2193011765163 0.91
44.1980875160708 41.7119269279733 49.1980875160708 36.1180802258682 0.92
32.2396746278627 33.1122406088834 38.464926690788 27.2396746278627 0.93
26.8625257770071 25.3600723648963 31.8625257770071 19.708136844105 0.94
13.7665867192536 15.3291375820959 20.6921755226099 8.7665867192536 0.95
19.0398564812661 18.0901101965363 24.0398564812661 12.3657920634246 0.96
14.4309497986339 15.769719627049 21.1322548935766 9.4309497986339 0.97
20.7339690050373 19.9039656334985 26.1510918127348 14.102524547152 0.98
15.1283784151417 16.2292208713099 21.5909214285957 10.1283784151417 0.99
22.3920640673859 21.6953246318615 28.3102768499049 15.8192068034784 1
-1.46953016724424 0.193137722916312 5.56633258665616 -6.46953016724424 1.01
-10.7255077919864 -9.64410826926909 -2.57931368848159 -15.7255077919864 1.02
-35.3762153850802 -32.3488383240102 -26.9496049535944 -40.3762153850802 1.03
-43.888994468992 -41.0191993893471 -33.5228387886125 -48.888994468992 1.04
-69.2350404155398 -64.852219633766 -59.4275556056717 -74.2350404155398 1.05
-50.1864490143168 -46.7814653202809 -38.9500496592957 -55.1864490143168 1.06
-49.1072262178425 -45.9117236698128 -40.4984324813678 -54.1072262178425 1.07
-29.5925428892124 -26.9099831854884 -18.8433528978576 -34.5925428892124 1.08
-28.9251839365981 -26.9221133069145 -21.5208673242255 -34.2395571743243 1.09
-9.05418848252542 -7.0900083932363 1.18388693208345 -14.0541884825254 1.1
-21.9344729701469 -20.5057308110151 -15.108375635781 -28.091889531983 1.11
-15.1192114342493 -12.6237573805458 -4.09937174882432 -20.1192114342493 1.12
-28.1478101454646 -26.6717610849562 -21.2701371403374 -34.4577787889188 1.13
-21.2424326312074 -18.2164422801528 -9.47454323683067 -26.2424326312074 1.14
-34.3029291559202 -32.7775520002072 -27.3723658349045 -40.7292560758346 1.15
-17.7317920903723 -14.6327811046043 -5.73527475103153 -22.7317920903723 1.16
-20.9782097717627 -20.3119869929385 -14.9169602829822 -28.447361411787 1.17
-4.57649418674882 -1.8653493618485 7.12418519840816 -9.57649418674882 1.18
-7.59631729317265 -7.78218051145955 -2.39800012831073 -16.063766684158 1.19
8.52214268002319 10.8371122351381 19.8807968643759 3.52214268002319 1.2
-3.67406920226876 -4.2564340521261 1.32593079773124 -12.6192589484333 1.21
2.49909793865615 5.30341517290217 14.4155538845984 -2.50090206134385 1.22
-9.22384881009972 -9.74381658382055 -4.22384881009972 -18.1222128782576 1.23
-3.5759974036605 -0.295638381860598 8.84575704995794 -8.5759974036605 1.24
-14.7232993824684 -15.1663554858252 -9.72329938246838 -23.5208873450322 1.25
-1.30970179550724 2.03774889628222 11.1458465032536 -6.30970179550724 1.26
-3.36349002833392 -4.50313802302307 1.63650997166608 -12.8412608849981 1.27
9.31078072141927 12.3133584013784 21.3259304461053 4.31078072141927 1.28
8.03887783913291 6.22170672163367 13.0388778391329 -2.06129089758709 1.29
19.8908549227267 22.5284154929026 31.4073284189614 14.8908549227267 1.3
11.8333723248595 9.71817827238887 16.8333723248595 1.5493128229319 1.31
15.1146677282996 18.0853180805 26.8362122201681 10.1146677282996 1.32
8.00670966882172 5.97554623627195 13.0067096688217 -2.02150701546553 1.33
10.308457825859 13.5882544834624 22.1756816751553 5.30845782585904 1.34
4.20714484136839 2.28473169377254 9.20714484136839 -5.50583905308672 1.35
8.56832975636011 11.9868951867506 20.368720601 3.56832975636011 1.36
6.62129596387564 4.54270628987643 11.6212959638756 -3.02601035705742 1.37
9.90362363335954 13.2889633222332 21.4252832541078 4.90362363335954 1.38
9.05047658044929 6.84310727301727 14.0504765804493 -0.473588661575013 1.39
11.2270094308438 14.5511519711125 22.4132200633796 6.22700943084385 1.4
10.9552954712924 8.67247170039258 15.9552954712924 1.63671779033271 1.41
11.4767188609793 14.7611000937458 22.325996894846 6.47671886097927 1.42
12.3287694212459 10.0245170444807 17.3287694212459 3.295621674948 1.43
11.7273853396691 14.9427126968428 22.1876654792241 6.72738533966914 1.44
13.6980924050537 11.4017601275864 18.6980924050537 5.00090167723071 1.45
13.0363515198236 16.1038701541397 23.0065354095985 8.03635151982357 1.46
17.1627223019679 14.804707459936 22.1627223019679 8.74374261807787 1.47
15.4110813556653 18.2520540684197 24.793628007814 10.4110813556653 1.48
20.6105646370847 18.2199877407081 25.6105646370847 12.5003892450713 1.49
17.8057432683959 20.3912078924381 26.5595108335321 12.8057432683959 1.5
20.9110213237853 18.6628628447682 25.9110213237853 13.0374064911429 1.51
13.9652349727114 16.5613127179869 22.3654030319802 8.96523497271138 1.52
18.0549708259992 16.1235747607964 23.0549708259992 10.5405313638023 1.53
10.1563047674109 12.7358399964233 18.1712576318114 5.1563047674109 1.54
15.164777717987 13.5765479144677 20.164777717987 7.92712630828128 1.55
8.95600908424308 11.3726800671492 16.746201585345 3.95600908424308 1.56
17.388690970479 15.9262486770472 22.388690970479 10.2007010302771 1.57
10.3719767738001 12.4809127186592 17.8523258392002 5.37197677380009 1.58
19.5687042415236 18.2551111117454 24.5687042415236 12.4549744974671 1.59
11.8341697431337 13.6132221954667 18.9820979899012 6.83416974313373 1.6
25.963066137402 24.6194984293003 31.1558186405964 18.7442297424042 1.61
21.8875700220335 22.9153089336788 28.2755055993638 16.8361239329068 1.62
36.5727528100454 35.0176448079089 41.8770611883291 29.0674363866868 1.63
31.9942926406546 32.2533181606477 37.6085089556534 25.8035206616389 1.64
47.1279435599703 45.3772594234202 52.543061747144 39.3558629575716 1.65
24.5162561354618 24.8187417506888 30.1803588045763 18.0656641470698 1.66
22.277477487918 22.0060684480707 29.5563633869585 15.9415902259588 1.67
-0.563457909862996 0.599168199237748 5.97837521495034 -6.38646488720752 1.68
-2.63102572169204 -1.41314251782078 6.49825606092817 -7.63102572169204 1.69
-25.5844837479248 -23.5702041085188 -18.174064563078 -30.763631693808 1.7
-10.9268998386264 -8.99437078333367 -0.794586334005429 -15.9268998386264 1.71
-17.1399981439472 -15.8496741087856 -10.4596401574777 -23.3162308138523 1.72
-2.5923046662827 -0.72462615449969 7.68806337847546 -7.5923046662827 1.73
-8.63716285794981 -8.07245155481734 -2.68917549148087 -15.7819909558522 1.74
5.68471525511398 7.48737332740409 16.0814920802143 0.684715255113975 1.75
1.39339363773865 1.16546581784587 6.54036326815218 -6.75876540643206 1.76
16.852632958063 18.4479984304158 27.1818113548878 11.852632958063 1.77
12.9513319687793 11.8672017897594 17.9513319687793 3.75845363464109 1.78
27.9667510995427 29.3475064061414 38.1857550674014 22.9667510995427 1.79
24.5619458330316 22.6306873456624 29.5619458330316 14.373217176477 1.8
35.1590264086683 36.4957366129492 45.4125772661375 30.1590264086683 1.81
28.4655939848972 26.0644516340539 33.4655939848972 17.7167873275738 1.82
38.4287096301758 39.888798372973 48.8574372727932 33.4287096301758 1.83
32.4151995615007 29.5602130007704 37.4151995615007 21.1600734851779 1.84
41.6546227191805 43.2203836215451 52.2026811788475 36.6546227191805 1.85
34.0140805756242 30.8367383893125 39.0140805756242 22.4288643993824 1.86
40.0469035222645 41.9227853481359 50.8937544419943 35.0469035222645 1.87
33.2550619158812 29.8902081475465 38.2550619158812 21.5193283405958 1.88
38.4046475183865 40.566679962399 49.4882295978364 33.4046475183865 1.89
32.528142310942 29.0012254919675 37.528142310942 20.7049984079599 1.9
40.2285976175236 42.4861467867877 51.3110870215209 35.2285976175236 1.91
38.8322752863305 34.8421784966043 43.8322752863305 26.6379710666668 1.92
45.528059253576 47.6876134959471 56.3697483761084 40.528059253576 1.93
45.1572806715932 40.7346203885337 50.1572806715932 32.6580978031756 1.94
50.809712829109 52.8396071761609 61.3438532094052 45.809712829109 1.95
40.5176320786104 36.2097934616769 45.5176320786104 28.3255643841206 1.96
34.0785932503878 36.9794402030138 45.3336176774762 29.0785932503878 1.97
24.8954088436201 21.252568618803 29.8954088436201 13.6233735036551 1.98
17.3421696518321 21.0786449138325 29.2515019902275 12.3421696518321 1.99
9.27530967179607 6.33358395111975 14.2753096717961 -1.01061131051699 2
8.66271843754784 12.8206004673976 20.760898533989 3.66271843754784 2.01
9.79343306122102 6.83119682840966 14.793433061221 -0.245484224819429 2.02
8.05525576269995 12.2186908211101 19.8778662355517 3.05525576269995 2.03
10.3006977810333 7.35595292735677 15.3006977810333 0.571382877869656 2.04
7.46182648977197 11.5926996847193 18.9475813233697 2.46182648977197 2.05
11.3686801725453 8.45268549574449 16.3686801725453 1.98014256238491 2.06
8.04676331921919 12.0523876510183 19.0797903787603 3.04676331921919 2.07
12.9918463815797 10.1157363669407 17.9918463815797 3.97184085782314 2.08
8.6579642079559 12.5003855501692 19.183750730215 3.6579642079559 2.09
14.5857839620376 11.7873321140434 19.5857839620376 5.98683401269955 2.1
6.86827375468227 10.6242829919467 16.9573885869008 1.86827375468227 2.11
11.2700071058932 8.81523753503033 16.2700071058932 3.12558375676482 2.12
2.6803864627969 6.42812453972996 12.4084594378393 -2.3196135372031 2.13
7.91443305073273 5.83884415631632 12.9144330507327 0.242801523705841 2.14
-1.46547077453239 2.23945330071982 7.86152762579279 -6.46547077453239 2.15
3.60458041216829 1.98455787814306 8.60458041216829 -3.6277504739785 2.16
-7.38820892775811 -3.67297481172655 1.71530595052998 -12.3882089277581 2.17
-1.66460644841592 -2.75475099773363 3.33539355158408 -8.43518115307915 2.18
-13.2607748580538 -9.56547790170903 -4.17694196365971 -18.2607748580538 2.19
-6.98581583878589 -7.51702348903479 -1.42874106959566 -13.264170799163 2.2
-12.9290527729178 -9.56954031426881 -4.18334504457444 -17.9290527729178 2.21
-0.0366593827546397 -0.562167910842904 5.86374284632455 -6.38215005288211 2.22
-6.383854988837 -3.67347813839701 1.70576484959976 -11.383854988837 2.23
6.85512521128454 6.35831466751744 13.1102994969783 0.468352289637478 2.24
0.219474493711336 2.25952470303795 7.63143778076058 -4.78052550628866 2.25
11.6964281654576 11.3411730853961 18.4096430547777 5.38609639680849 2.26
2.89192349277399 4.43164615850701 9.80246890233374 -2.10807650722601 2.27
14.4840769125454 14.3796728356803 21.7516420549884 8.3649920417189 2.28
5.62461944411501 6.65026281561387 12.0193239673369 -0.166295153158265 2.29
17.2111843642798 17.3694653073498 25.0232027608466 11.2999537647192 2.3
-1.01204247776479 -0.068210896027793 5.30471540474716 -7.14448055283899 2.31
0.982728504399667 2.29967099457281 10.263034769309 -4.01727149560033 2.32
-17.0288195982724 -15.7295045448396 -10.3470654019785 -23.0130117659904 2.33
-15.3047391390234 -12.8257416576928 -4.58017539996109 -20.3047391390234 2.34
-32.9876031036154 -31.333965090963 -25.9426570201899 -38.7958994621546 2.35
-21.6250816214531 -18.4548718282976 -9.98480076741171 -26.6250816214531 2.36
-28.8035955140701 -27.73666850011 -22.3505769947367 -35.4017772213993 2.37
-17.9650786522937 -14.5798173768925 -5.94508953556393 -22.9650786522937 2.38
-24.5667567252354 -24.0788384366264 -18.6985496178172 -31.9140766421036 2.39
-14.3563597434322 -10.765956240937 -2.00031999236983 -19.3563597434322 2.4
-25.1140186050724 -24.9664395255518 -19.5892721249774 -32.9237174248883 2.41
-20.480323319846 -16.2437796223149 -7.35546824097775 -25.480323319846 2.42
-30.4546661133586 -30.4039932410615 -25.0272136234813 -38.4339574543792 2.43
-26.6472258881172 -21.7831626833993 -12.8084153993675 -31.6472258881172 2.44
-35.7549076561897 -35.7804519914666 -30.4045079730639 -43.8463298135497 2.45
-25.0647834440328 -19.9609709323727 -10.9583439162659 -30.0647834440328 2.46
-25.4154424288828 -26.2260314702121 -20.4154424288828 -34.3339374453901 2.47
-15.7192798889272 -10.7681237606602 -1.79650204304746 -20.7192798889272 2.48
-15.0464416113236 -16.6135032414009 -10.0464416113236 -24.7260717554284 2.49
-6.40041171391296 -1.63237109556583 7.27110363559944 -11.400411713913 2.5
-5.23405476275923 -7.49826114984286 -0.234054762759226 -15.5767985648547 2.51
1.73546627024149 6.34115804337324 15.1430472434676 -3.26453372975851 2.52
4.0148365053512 1.11611113389581 9.0148365053512 -6.89036842247204 2.53
9.85727149899462 14.2636411868533 22.9281206787458 4.85727149899462 2.54
13.274536806953 9.77956807086376 18.274536806953 1.88051283838542 2.55
14.5364735668987 18.8648397735782 27.3668458989708 9.53647356689875 2.56
15.6551790447959 11.9283214438162 20.6551790447959 4.18978030166508 2.57
15.7760193551858 20.1457016750982 28.4617581674974 10.7760193551858 2.58
18.0335246521368 14.1176138781537 23.0335246521368 6.57178138047831 2.59
17.0211882324694 21.388355047719 29.4873470386997 12.0211882324694 2.6
11.1914971935849 7.56274157090751 16.1914971935849 0.265327381606737 2.61
-0.179874651844603 5.00729113445322 12.9116883375062 -5.1798746518446 2.62
-4.88717325632744 -7.75061324325155 0.112826743672561 -14.7462682380911 2.63
-17.3622725966645 -11.4012650058837 -3.71781297193449 -22.3622725966645 2.64
-20.9875609250373 -23.0394017986152 -15.9875609250373 -29.7082805621244 2.65
-23.9047625294098 -17.7140326527632 -10.3045637758855 -28.9047625294098 2.66
-15.8452233229049 -18.0389272224953 -10.8452233229049 -24.4180803624641 2.67
-19.7900050972878 -13.9145296503855 -6.82908069941853 -24.7900050972878 2.68
-10.7367184990642 -13.0261308783689 -5.73671849906419 -19.0966448249559 2.69
-15.6384141563831 -10.1241629897263 -3.3800014352634 -20.6384141563831 2.7
-11.5883305599232 -13.6506055921351 -6.58833055992317 -19.3804628536991 2.71
-23.308759241231 -17.6428881126811 -11.2208567080935 -28.308759241231 2.72
-18.4114885633176 -19.9245911765239 -13.4114885633176 -25.5379890331055 2.73
-30.9319393527048 -25.1577769165469 -19.0681659310147 -35.9319393527048 2.74
-25.28386681768 -26.2056023451452 -20.28386681768 -31.7641094152264 2.75
-31.3025342476471 -25.7988613498161 -20.0683053351168 -36.3025342476471 2.76
-17.7799823773721 -18.7487854975156 -12.7799823773721 -24.3612165096032 2.77
-24.4090277842513 -19.5527179437088 -14.1437627529354 -29.4090277842513 2.78
-10.3330492417039 -11.3117694854646 -5.33304924170388 -16.9980607687149 2.79
-17.4567673056771 -13.283580966643 -7.8840515143281 -22.4567673056771 2.8
-3.5993743207496 -4.52342459275694 1.52096352897218 -10.2818695140359 2.81
-11.7523896152194 -8.23313460107615 -2.84089125021787 -16.7523896152194 2.82
2.41809595312393 1.60976235675884 7.99156473349366 -4.21842052168583 2.83
-5.98474023453096 -3.14797552153242 2.23645260094002 -10.984740234531 2.84
8.37187879562716 7.70565782353394 14.4146790472239 1.81040105545223 2.85
4.66170373378022 6.56592082502227 11.9388267416005 -0.338296266219778 2.86
23.9082518726819 22.952731776048 29.9484160323722 16.98725609952 2.87
20.1925424056498 20.91819577665 26.2770174489514 14.41739965818 2.88
39.3799415040927 38.1526414086465 45.4178541809029 32.1208866657012 2.89
35.788129667867 35.3199868578066 40.788129667867 28.4734586888597 2.9
41.0997708762644 40.2549594624917 47.8074033933431 34.1705863279541 2.91
24.0196244539253 23.6367799922313 29.0196244539253 16.5425158041534 2.92
29.0544030935575 29.2425512321159 37.096978245982 23.1197660496343 2.93
12.3135241447312 12.0107226325647 17.3689322525715 4.69328642294279 2.94
16.9478833141816 18.1716177911801 26.3019283877022 11.9478833141816 2.95
5.17734164122842 4.74312035517455 10.1773416412284 -2.7828393715688 2.96
13.8193512536593 15.6513103973177 24.0038058188133 8.81935125365928 2.97
2.61304621035932 1.84076317201891 7.61304621035932 -5.87676069608611 2.98
10.6352568994116 13.0676965790812 21.6116184249981 5.63525689941162 2.99
0.102744782849034 -0.99727960450224 5.10274478284903 -8.87484741581062 3
11.8132761655661 14.6264022067204 23.316862463634 6.81327616556606 3.01
6.48716166881723 4.65906372982895 11.4871616688172 -3.36994360666422 3.02
17.3624504949124 20.3310064355766 29.1215819404049 12.3624504949124 3.03
12.9168215842106 10.3811564498935 17.9168215842106 2.23526350100803 3.04
22.8690899358109 25.9701474017423 34.825535744235 17.8690899358109 3.05
15.6304968933478 12.5886839804779 20.6304968933478 4.37187819522801 3.06
20.8121344567338 24.3718416966167 33.276863723743 15.8121344567338 3.07
14.6185356378936 11.2769610024601 19.6185356378936 3.03584523525452 3.08
18.7239247934306 22.7101202622862 31.6282491388894 13.7239247934306 3.09
13.634880276781 10.0279211055405 18.634880276781 1.79889443177797 3.1
10.5786920963992 15.2377603610319 24.1491900992601 5.5786920963992 3.11
0.586120081415037 -2.67960519292168 5.58612008141504 -10.826652308812 3.12
-3.62354000431515 1.95149578425495 10.8367714413181 -8.62354000431515 3.13
-12.4472027949199 -15.3296716944565 -7.44720279491992 -23.3589817791653 3.14
-17.8378324951835 -11.3903806062744 -2.56679991964885 -22.8378324951835 3.15
-8.39454107710239 -11.6489573533735 -3.39454107710239 -19.5730867017274 3.16
2.16231042541259 7.8270221451625 16.4593113466159 -2.83768957458741 3.17
12.755616670894 8.37526868858971 17.755616670894 0.542468127108234 3.18
22.1634901103869 26.9965594490165 35.4045101803947 17.1634901103869 3.19
33.9014788313313 28.4452780847035 38.9014788313313 20.7358691213893 3.2
21.3995497873608 26.3238220397447 34.5338970303593 16.3995497873608 3.21
13.4119009129871 8.88835771637592 18.4119009129871 1.44828843775547 3.22
-0.145385381424695 5.79341111455142 13.83422898699 -5.1453853814247 3.23
-7.09428409537117 -10.6324406409703 -2.09428409537117 -17.7752381727963 3.24
-21.6708748237954 -14.7703999239682 -6.92565792736636 -26.6708748237954 3.25
-19.841216245968 -22.7055296673561 -14.841216245968 -29.5472438397039 3.26
-27.5782316443444 -20.5021095996587 -12.9209538476064 -32.5782316443444 3.27
-24.8260785300718 -27.3288980780063 -19.8260785300718 -33.8685072854444 3.28
-33.4553392864899 -26.2561376164807 -18.9598332888609 -38.4553392864899 3.29
-29.8438011934384 -31.9327981425805 -24.8438011934384 -38.1506298365817 3.3
-21.8620511802629 -15.408547112214 -8.46371516416012 -26.8620511802629 3.31
0.0382051200883428 -3.22834624840475 5.03820512008834 -9.20510935108245 3.32
7.22474127317089 12.0638091886949 18.5937811615823 2.22474127317089 3.33
29.8780508463785 25.4831903999877 34.8780508463785 19.7597006937414 3.34
36.3555785006691 39.532270844458 45.6359658741142 31.3555785006691 3.35
33.5493222581879 29.2974199239503 38.5493222581879 23.6617418003245 3.36
13.1895031486265 17.1191908364473 22.9342519537955 8.18950314862654 3.37
11.0205652787643 8.18231676231168 16.0205652787643 2.57798865778619 3.38
-9.92502567390651 -5.28464305344393 0.237543310348169 -14.9250256739065 3.39
-11.5615461798518 -12.9453639489725 -6.56154617985177 -18.6020522445194 3.4
-25.8966671519656 -20.9166003566211 -15.5027884810149 -30.8966671519656 3.41
-19.9959349439979 -20.5560387918971 -14.7325456228248 -26.2735719878313 3.42
-34.7154545074914 -29.7633584039016 -24.3473313371391 -39.7154545074914 3.43
-28.4885988695183 -28.1921565770348 -21.9965869740518 -33.9688170718629 3.44
-43.4753816162624 -38.5816882830433 -33.1640162945691 -48.4753816162624 3.45
-25.6637499599421 -25.0157652467802 -18.4881085984799 -30.8567721403438 3.46
-29.3771859369123 -25.6393130485857 -20.2358059750293 -34.3771859369123 3.47
-11.5100281191698 -11.0214303975762 -4.20519076002168 -16.9313798971935 3.48
-15.2187489802907 -12.6572820954179 -7.26766116539204 -20.2187489802907 3.49
2.58330050239956 2.93057063806001 10.0201869111825 -3.04469892208502 3.5
-1.96829011793996 -0.553089791100977 4.82576559229483 -7.07866012023905 3.51
14.6776249327805 14.9873065950978 22.3373061800181 8.95220303904849 3.52
10.3720781669155 10.6768066955956 16.0449262860301 3.83110065241569 3.53
26.7137311992183 26.9927202019547 34.5817289101311 20.9024876936812 3.54
22.7694432849409 21.9597703973537 27.7694432849409 14.8168862339862 3.55
30.5826679793242 31.2122385199597 39.0386544827243 25.0774690395676 3.56
18.9682908407715 17.8101448341652 23.9682908407715 10.4408668160148 3.57
26.2784767314858 27.6347715973963 35.6945181110083 21.2784767314858 3.58
15.2188862810924 13.719946338765 20.2188862810924 6.15225463952392 3.59
21.9239711971497 23.996449706478 32.2606684376606 16.9239711971497 3.6
0.737481196269141 -0.583515613130025 5.73748119626914 -8.28959008647974 3.61
-4.07886420392259 -0.29098334066306 8.20702443603907 -9.07886420392259 3.62
-24.4914845919065 -25.1091809576709 -19.4914845919065 -32.8918018739862 3.63
-30.1237341071841 -24.6423956428205 -15.9429753757322 -35.1237341071841 3.64
-49.6810257676143 -49.5707423757095 -44.1873027899543 -57.3966437363945 3.65
-36.4010872352808 -30.1819470599916 -21.3697651779848 -41.4010872352808 3.66
-35.151244244633 -36.1485597931922 -30.151244244633 -44.0937020642153 3.67
-22.8843872895673 -16.8900476661319 -8.05473532103851 -27.8843872895673 3.68
-20.593073382698 -22.6628924137624 -15.593073382698 -30.6921875354595 3.69
-9.39320326955295 -3.66124862679988 5.16209301404146 -14.3932032695529 3.7
-25.5552998660458 -27.7417878285095 -20.5552998660458 -35.7654518477896 3.71
-35.081371471694 -27.8130265799698 -18.9280045123735 -40.081371471694 3.72
-50.0651968505345 -51.4064495982281 -45.0651968505345 -59.3346283753822 3.73
-60.7819060843471 -52.0235450229371 -43.1119577732833 -65.7819060843471 3.74
-74.5662570972419 -75.0140931400333 -69.5662570972419 -82.8116918903176 3.75
-60.3715089428068 -51.3973298856756 -42.5663016958723 -65.3715089428068 3.76
-46.7326785883707 -48.6955913571374 -41.7326785883707 -56.4737145468655 3.77
-33.8152819622065 -25.9049971047524 -17.260850245879 -38.8152819622065 3.78
-18.9046323024024 -22.3279650814958 -13.9046323024024 -30.0533221570975 3.79
-7.24991802975836 -0.459625794617 7.96519397065992 -12.2499180297584 3.8
-8.35264752011954 -12.3701674459941 -3.35264752011954 -19.9628975975792 3.81
-15.2608650378708 -8.022583138553 0.248270204742937 -20.2608650378708 3.82
-15.1022666987664 -18.8444080383804 -10.1022666987664 -26.2263368224683 3.83
-23.24813684992 -15.6216675054983 -7.53376793046066 -28.24813684992 3.84
-21.8790309340313 -25.2856442740529 -16.8790309340313 -32.4287022041461 3.85
-19.9153841267907 -12.4905821759659 -4.64380061053764 -24.9153841267907 3.86
-6.06772979597377 -10.1415399777616 -1.06772979597377 -17.0828819874608 3.87
-5.24393420852872 1.3881020225459 8.9380175215782 -10.2439342085287 3.88
9.70307795406823 5.02274048123818 14.7030779540682 -1.69375721486911 3.89
9.47120812025317 15.2498841738685 22.481287070128 4.47120812025317 3.9
12.2374504017909 7.62875467386128 17.2374504017909 1.19406193226327 3.91
-2.19440710618097 3.91387251580586 10.881564176882 -7.19440710618097 3.92
1.51577397851474 -2.34334639437164 6.51577397851474 -8.44226592331806 3.93
-13.8050278338843 -7.42499776853133 -0.736635664523385 -18.8050278338843 3.94
-9.26320129062959 -12.3161957596039 -4.26320129062959 -18.1067304909101 3.95
-14.7777364394898 -8.6772715754567 -2.3099783553335 -19.7777364394898 3.96
1.09284831556705 -2.09657597522631 6.09284831556705 -7.80675330293431 3.97
-5.09712853418565 0.174496778011827 6.18232882772713 -10.0971285341857 3.98
11.3832576846784 8.10805882521029 16.3832576846784 2.48035242837441 3.99
4.65097839674191 9.04475207978368 14.6876212450188 -0.349021603258089 4
17.9054042071626 14.764657253174 22.9054042071626 9.13633361889238 4.01
7.05610283933429 10.8756287682044 16.2705878760114 2.05610283933429 4.02
20.653025418086 17.8629032992034 25.653025418086 12.1700922237304 4.03
9.53342665625952 12.7384459894592 18.1256092632114 4.53342665625952 4.04
23.3280162176589 20.9260975212326 28.3280162176589 15.1702649031461 4.05
0.754085741200001 3.84050590637485 9.22773754342549 -4.2459142588 4.06
3.22635672802673 2.31215954867258 8.5457792208577 -3.48938205746371 4.07
-19.2937690780058 -15.8234879576527 -10.4291457909878 -24.2937690780058 4.08
-16.9482476253371 -16.3482499998352 -9.73874361602017 -22.1927959888934 4.09
-39.2689148076501 -35.4383724104386 -30.0373951611211 -44.2689148076501 4.1
-10.8575683498044 -9.95746899200958 -3.05889939536689 -15.8593329243038 4.11
-6.39804190020625 -4.70553261080638 0.668758943644327 -11.3980419002062 4.12
21.5285673126617 21.505968795843 28.6035228098517 15.532978913341 4.13
26.5410033140442 26.0847657133055 31.5410033140442 19.4457496857777 4.14
53.8484418427423 52.9104041930802 60.1871876555072 46.870603035797 4.15
33.3719278476933 31.9897258642991 38.3719278476933 25.0745299808402 4.16
33.6604588559749 34.2728777009068 41.8521522719351 28.2061754604723 4.17
14.0624006885804 12.9861857776089 19.0624006885804 5.89128325816642 4.18
13.415369163995 15.5717484873424 23.4284525607953 8.41536916399497 4.19
-5.19260893476134 -5.95291254470657 -0.192608934761339 -13.2014436308222 4.2
0.0113135723066402 3.37518674612639 11.4628294268261 -4.98868642769336 4.21
-10.587874074426 -11.6647192998767 -5.58787407442596 -19.0770992148383 4.22
-6.53804984833276 -2.31056732492903 5.9595187114186 -11.5380498483328 4.23
-15.9413486227445 -17.3111373780544 -10.9413486227445 -24.8573380691875 4.24
-13.1255559517697 -8.06134697278475 0.360199984486737 -18.1255559517697 4.25
-16.7031688150205 -18.5493369667803 -11.7031688150205 -26.2104778219406 4.26
-10.6124666963861 -5.17407129388493 3.34122414215549 -15.6124666963861 4.27
-12.8759720212151 -15.3760963492074 -7.87597202121512 -23.1321326410281 4.28
-8.12265918739819 -2.34939990773053 6.22630814123443 -13.1226591873982 4.29
-9.02931180590751 -12.1411065090847 -4.02931180590751 -19.9584817718888 4.3
-10.7676083961524 -4.46450660808902 4.15185119198132 -15.7676083961524 4.31
-15.4293173384263 -18.622810434514 -10.4293173384263 -26.4389441247871 4.32
-18.5448090056907 -11.5216166888356 -2.88465748677452 -23.5448090056907 4.33
-21.8257531064633 -25.0482860753886 -16.8257531064633 -32.8290034618229 4.34
-26.3215764118697 -18.6330747791261 -10.0097575251962 -31.3215764118697 4.35
-19.6895793626542 -23.2842570160986 -14.6895793626542 -31.0193218403868 4.36
-16.9832223831547 -9.4924272466743 -0.964138387645094 -21.9832223831547 4.37
-9.0195886641686 -13.326506863421 -4.0195886641686 -21.0062900722297 4.38
-7.62883357570215 -0.397971793358082 8.00221829154615 -12.6288335757021 4.39
1.63051671018557 -3.32478622913614 6.63051671018557 -10.9168386894765 4.4
-4.02393404230024 3.15263558964923 11.4088103695513 -9.02393404230024 4.41
0.685214278701063 -4.30841061646731 5.68521427870106 -11.749361612063 4.42
-6.1674916009756 1.15892281901063 9.25662188109368 -11.1674916009756 4.43
-0.294303176865904 -5.25837048995293 4.7056968231341 -12.5186132383139 4.44
-8.27362848716037 -0.865580646712047 7.04486476060097 -13.2736284871604 4.45
-0.204717350120725 -5.12247325985043 4.79528264987928 -12.1773716680961 4.46
-8.11202941065458 -0.795616783355581 6.89466237645855 -13.1120294106546 4.47
0.949080897159611 -3.90557498107999 5.94908089715961 -10.732669548636 4.48
-7.90093557298923 -0.744616884416538 6.70108810778455 -12.9009355729892 4.49
2.05052771238282 -2.67276161529901 7.05052771238282 -9.248940625414 4.5
-9.70819389074643 -2.68223638558926 4.50282169292839 -14.7081938907464 4.51
-1.05927806701937 -5.38905755239881 3.94072193298063 -11.6823241380496 4.52
-13.5314726331271 -6.60417737133305 0.306963410321742 -18.5314726331271 4.53
-4.2305124230038 -8.10208670265465 0.769487576996199 -14.0948791575319 4.54
-17.2917149324285 -10.5261957648586 -3.90502432130969 -22.2917149324285 4.55
-6.19076357737613 -9.60213829090866 -1.19076357737613 -15.3648942445088 4.56
-18.4291646097054 -12.0054715806721 -5.69427809372712 -23.4291646097054 4.57
-6.94138999091402 -9.89428926280337 -1.94138999091402 -15.5744843609056 4.58
-19.49818309461 -13.4722367122447 -7.48064337166633 -24.49818309461 4.59
-7.7615517960649 -10.2020675494822 -2.7615517960649 -15.8015496497346 4.6
-27.1380630354504 -21.2499302285909 -15.5657241600784 -32.1380630354504 4.61
-21.9593841246338 -23.2129473189634 -16.9593841246338 -28.8195866620436 4.62
-41.3552060912878 -35.3391803319083 -29.9096606260377 -46.3552060912878 4.63
-36.2280293061772 -36.251144829228 -30.5473961884621 -41.9066305607314 4.64
-55.5019950985482 -49.3984543851621 -43.9660109425976 -60.5019950985482 4.65
-34.4570406423303 -33.9673114235924 -27.9406430017651 -39.6811573921911 4.66
-37.2981633811809 -32.6587753934251 -27.245311193835 -42.2981633811809 4.67
-16.6277488732944 -16.350672814534 -10.0515848782998 -22.1318197274246 4.68
-19.0271555496199 -15.8793462040077 -10.4853869099645 -24.0271555496199 4.69
1.13545235210649 1.22393762379438 7.78640244151736 -4.62209654041909 4.7
-13.360132106684 -11.1304969409139 -5.74802636249148 -18.360132106684 4.71
-6.5493306748715 -5.43922257451674 1.44494684540528 -11.5493306748715 4.72
-20.3142208642131 -18.4209256652733 -13.0399392466767 -25.3142208642131 4.73
-14.2927795070195 -12.1516847653621 -4.96121961481952 -19.2927795070195 4.74
-27.2121616199316 -25.6607108198751 -20.2800127313319 -32.2121616199316 4.75
-9.83505981384911 -7.23563858681059 0.208719392853451 -14.8350598138491 4.76
-9.50209607169996 -9.44476598576206 -4.08125298764525 -16.2486890927155 4.77
6.84235540949005 9.31867951402479 16.9617281258768 1.84235540949005 4.78
8.25309193185357 6.82613446856974 13.2530919318536 -0.260504154239898 4.79
23.4776234806614 25.8171910053215 33.6352802529758 18.4776234806614 4.8
10.7106940918093 8.53574069026964 15.7106940918093 1.23399416932819 4.81
9.34601752568281 12.9722799455225 21.0249694835989 4.34601752568281 4.82
-2.15250728774084 -4.33034676893688 2.84749271225916 -11.777389581858 4.83
-4.81377340692774 0.070504452295276 8.32985059195359 -9.81377340692774 4.84
-14.9913552942565 -17.1398581838339 -9.99135529425648 -24.7032077688799 4.85
-12.1942259924106 -6.40647461155628 2.01097858720466 -17.1942259924106 4.86
-14.1875759208476 -16.9081223489412 -9.18757592084761 -24.5951058660306 4.87
-12.7802742563103 -6.45096880523408 2.07461245545031 -17.7802742563103 4.88
-13.3750800801149 -16.6219369038806 -8.37508008011489 -24.4007638031312 4.89
-13.3710405549945 -6.54915004660475 2.05241263583228 -18.3710405549945 4.9
-9.08788397639367 -12.9720719505898 -4.08788397639367 -20.8197016522965 4.91
-6.99715759886908 -0.0647374418192834 8.56055002345666 -11.9971575988691 4.92
-1.33028578475124 -5.95760678235473 3.66971421524876 -13.8504452209417 4.93
-0.611998163743146 6.37091726631976 14.9866384656352 -5.61199816374315 4.94
6.41217116578469 1.10394380458301 11.4121711657847 -6.80062137553247 4.95
3.57125742657833 10.644147483488 19.2231276691976 -1.42874257342167 4.96
9.68134087793448 3.96787001040106 14.6813408779345 -3.90269904026277 4.97
5.55780575202793 12.7564635199677 21.2718296657047 0.557805752027926 4.98
12.9203464283668 6.87156858363176 17.9203464283668 -0.932130436374633 4.99


==> figures_tikz/AllUQ_Med.txt <==
FOM ROM Up Down Time
0 0 5 -5 0
-9.41828420249706 -10.3876374931999 -4.41828420249706 -17.0531146948951 0.01
12.845693919698 14.9335476429499 21.2670602454134 7.84569391969795 0.02
4.54790826698201 3.06300965621355 9.54790826698201 -3.59308942384183 0.03
26.5383254070812 28.0851124332788 34.3850347857312 21.5383254070812 0.04
18.6149400677947 16.6272829047233 23.6149400677947 9.99838921275946 0.05
27.4260805666618 28.8997148953127 35.1556307039997 22.4260805666618 0.06
7.31204216755855 5.80115304725415 12.3120421675585 -0.768981314135441 0.07
15.4977796008033 17.3673072993718 23.5693995152098 10.4977796008033 0.08
-3.89726178880048 -4.91890280344896 1.10273821119952 -11.4136259031316 0.09
3.47819546477003 5.73131526813766 11.8643755981705 -1.52180453522997 0.1
-10.4718856219909 -11.1640525086353 -5.47188562199091 -17.5701487499759 0.11
0.487058797979422 2.76577408512265 8.81063587500298 -4.51294120202058 0.12
-12.4131299500841 -12.9362895945441 -7.41312995008408 -19.2416498805461 0.13
-2.58214462258062 -0.289459070139565 5.65356901383455 -7.58214462258062 0.14
-14.28051454006 -14.6232123917433 -9.17535712455885 -20.8144743295082 0.15
-4.2119218879598 -1.97353846291684 3.85451172828238 -9.2119218879598 0.16
-13.0573328914834 -13.3234524243937 -7.91579242469025 -19.3903895118902 0.17
-4.39134088387041 -2.27513709561539 3.42627098119131 -9.39134088387041 0.18
-11.778557955136 -11.9576795969684 -6.5934674427075 -17.8899726471844 0.19
-4.62144665290282 -2.63750935605163 2.92804715614189 -9.62144665290282 0.2
-9.88264038212679 -9.98660377174282 -4.66885183458253 -15.77597261609 0.21
-3.74525042982188 -1.94652737835355 3.47505374406029 -8.74525042982189 0.22
-7.37982264356174 -7.42121676068849 -2.14310644437643 -13.0612062809077 0.23
-2.89790633228805 -1.29308700702913 4.07585849409423 -7.89790633228805 0.24
-4.85399001110925 -4.82451248380826 0.462486283133312 -10.3102531716385 0.25
-3.30654305485435 -1.85664258188366 3.48373502676359 -8.30654305485435 0.26
-4.79970311944704 -4.59765822257954 0.699932832495491 -9.92485638907353 0.27
-4.96087847881506 -3.62591300395352 1.70341104749095 -9.96087847881506 0.28
-4.74575625251223 -4.36466223299286 0.943916759673236 -9.74575625251223 0.29
-6.60904271885192 -5.39499273574008 -0.0763194410674686 -11.6090427188519 0.3
-9.15713026776606 -8.42307915603024 -3.10057532414323 -14.1571302677661 0.31
-17.1660615745981 -15.7389487021105 -10.4259655632778 -22.1660615745981 0.32
-18.0505808116069 -16.7904234277504 -11.4515713927995 -23.0505808116069 0.33
-27.6937683538721 -26.057382016697 -20.7499819868202 -32.6937683538721 0.34
-26.9788795440146 -25.1894420419286 -19.833201120926 -31.9788795440146 0.35
-31.5489529984365 -29.956756828506 -24.6583967010275 -36.5489529984365 0.36
-22.65846201376 -20.8425105854987 -15.3852874410082 -27.65846201376 0.37
-28.7133402562508 -27.4180506493162 -22.0947215240952 -33.7133402562508 0.38
-18.3938816367997 -16.5507722440723 -10.9636615464037 -23.3938816367997 0.39
-25.8169665052607 -24.8185963083385 -19.4555638804863 -30.8169665052607 0.4
-2.73650074972411 -1.30037988732259 4.4001811516223 -7.73650074972411 0.41
0.116949523454096 -0.0521844349989855 5.33406886170249 -6.11049556678412 0.42
24.3187345212373 24.911399251164 30.7074692956492 18.9410797317503 0.43
26.1282533340016 24.7944639514143 31.1282533340016 18.6165566994366 0.44
51.2932745049341 51.0388350322094 56.9186101418135 44.9919945211849 0.45
30.9970658439517 29.3059277232854 35.9970658439517 23.0339386911669 0.46
35.6322807130901 36.1408434596963 42.1143592793571 30.0506468112207 0.47
14.7037616137565 13.465814637174 19.7037616137565 7.12637991292735 0.48
19.8803811330363 21.1451098470669 27.1969903288319 14.8803811330363 0.49
-1.49674704662381 -2.27389922312495 3.50325295337619 -8.66505874063376 0.5
10.8075111140106 12.5637217759618 18.6740074900049 5.80751111401059 0.51
-4.02547438618892 -4.84801661657637 0.974525613811083 -11.2820614264022 0.52
8.41991816458214 10.4007658080619 16.5488853399558 3.41991816458214 0.53
-6.45809073074235 -7.31514739202514 -1.45809073074235 -13.7751579103422 0.54
5.93645487000587 8.13021261112352 14.2989842741109 0.93645487000587 0.55
-12.8246516163557 -13.5513257447649 -7.82465161635575 -20.0178650883253 0.56
-4.7193314570726 -2.01929950838717 4.15727873448101 -9.7193314570726 0.57
-23.1316349137524 -23.5611842644405 -18.0184956909458 -30.0147527845829 0.58
-15.4674430923976 -12.275920469347 -6.10883533311617 -20.4674430923976 0.59
-33.3477966058034 -33.4647668487698 -27.9345809768046 -39.8882705551897 0.6
-12.0956858131322 -8.96633541302415 -2.83368263116585 -17.0956858131322 0.61
-14.9964614140464 -15.8653053000832 -9.99646141404643 -22.2579422342787 0.62
5.41767744280592 7.92878191744214 14.0025339419609 0.417677442805918 0.63
3.43536163725458 1.83273037421382 8.43536163725458 -4.5129131597644 0.64
22.8540821262352 24.7282464226511 30.7272525124465 17.8540821262352 0.65
15.0647381680642 13.0076256052484 20.0647381680642 6.72813102520549 0.66
26.4380346674738 28.1787802855488 34.0975131391246 21.4380346674738 0.67
19.8755787399868 17.6447851426802 24.8755787399868 11.4496174184655 0.68
29.9611108393942 31.5478359491865 37.3728839331736 24.9611108393942 0.69
24.7428375259174 22.3593144870124 29.7428375259174 16.2616565221681 0.7
21.6831781980572 23.5390776328093 29.2646184925256 16.6831781980572 0.71
6.10471239944835 4.48410561977552 11.1047123994483 -1.49103008792829 0.72
1.60042044869998 4.14918077252616 9.77078948276748 -3.39957955130002 0.73
-12.4967806391276 -13.3326767170434 -7.49678063912758 -19.174915767706 0.74
-18.5136421323727 -15.2938611410293 -9.78564508679757 -23.5136421323727 0.75
-19.5325839475783 -19.9984445186766 -14.5325839475783 -25.7054328422158 0.76
-15.5168969397015 -12.5259873215274 -7.13490984843071 -20.5168969397015 0.77
-14.999981883367 -15.5116109308239 -9.99998188336695 -21.0827218270713 0.78
-12.5300499208026 -9.78936093729952 -4.42375575747553 -17.5300499208026 0.79
-10.4628752547719 -10.9991918739717 -5.46287525477185 -16.4291714082938 0.8
-6.33600253164196 -3.98751572818288 1.36397351702117 -11.336002531642 0.81
0.494829645840281 -0.289867146134074 5.49482964584028 -5.57891427559812 0.82
3.07983882656671 4.89480589247859 10.2304068772777 -1.92016117343329 0.83
11.4353196980783 10.4215131126673 16.4353196980783 5.07128506064036 0.84
12.5181813598021 13.7810151091947 19.1003753355005 7.51818135980206 0.85
27.7951000630659 26.3641097516116 32.7951000630659 20.9099622401279 0.86
32.9080584324224 33.1870678181308 38.4838598740877 27.7867931637007 0.87
49.5704683675576 47.532233441585 54.5704683675576 41.9730346855908 0.88
53.3404636777728 52.6201744634486 58.3404636777728 47.0642479547022 0.89
71.2985743686861 68.6676801207054 76.2985743686861 63.0065444487093 0.9
53.4565774653586 52.4939407883115 58.4565774653586 46.7988366187115 0.91
52.1428941749338 50.4818553216318 57.1428941749338 44.7458523693812 0.92
33.2406991916917 32.7964545830041 38.2406991916917 26.9804526872708 0.93
32.9238337577094 32.2428146941132 37.9238337577094 26.4373291488427 0.94
13.0914836732424 13.1567714751265 18.4952938862348 7.22847821603391 0.95
24.1233218337288 24.0331947130517 29.7014414359582 18.1588078713466 0.96
14.0394116110429 13.8098443396071 19.180448447858 7.76771434387478 0.97
25.7481449613135 25.8562438967077 31.6289461064424 19.9144704946076 0.98
15.0648559677538 14.5370218070329 20.0648559677538 8.39267866905661 0.99
27.2932786540635 27.6016192572463 33.4668239429823 21.6006684152242 1
-2.89203854138184 -2.99747808850386 2.43608520500428 -9.22050724507629 1.01
-9.45765497038152 -7.49931184888998 -1.53259104898249 -14.4576549703815 1.02
-39.8512049127836 -38.8090546803437 -33.3346628984815 -45.0860998419029 1.03
-46.2929010820268 -42.6886580117961 -36.6340864663187 -51.2929010820268 1.04
-76.7258970056758 -74.5304325834628 -69.0199604262225 -81.7258970056758 1.05
-53.6110945387964 -49.4879616140766 -43.3772865226757 -58.6110945387964 1.06
-54.1792101551607 -53.0741889350457 -47.5656749751841 -59.4466980399255 1.07
-31.3764742031957 -27.8669564960181 -21.7326023413302 -36.3764742031957 1.08
-31.5505013783504 -31.5238040041133 -26.0148604200829 -37.9364720678423 1.09
-9.22260020493352 -6.34036779656996 -0.198710996648541 -14.2226002049335 1.1
-23.4124966747682 -23.8977189675352 -18.3898885983904 -30.3258377220358 1.11
-16.3505673130368 -13.0036550838976 -6.85498166761191 -21.3505673130368 1.12
-29.7866765599413 -30.2132309167652 -24.7091081814771 -36.6319547816909 1.13
-23.5502961467302 -19.7584951449881 -13.6194259114983 -28.5502961467302 1.14
-36.0921778399422 -36.4388222894659 -30.9483101373048 -42.831527585103 1.15
-20.1562296460838 -16.3453725900987 -10.2382561654449 -25.1562296460838 1.16
-20.9686027413924 -22.0225488726397 -15.9686027413924 -28.3848363468373 1.17
-6.14875202199522 -2.74811389771523 3.30509529712291 -11.1487520219952 1.18
-5.79066053728766 -7.52545657025625 -0.790660537287665 -13.8415228481304 1.19
7.80837093162476 10.7711885719082 16.7552358054263 2.80837093162476 1.2
-1.03145410612827 -3.02258192029957 3.96854589387173 -9.27151273398299 1.21
0.747266035414941 4.03896175167631 9.95256946209941 -4.25273396458506 1.22
-6.71236864519475 -8.53259724167286 -1.71236864519475 -14.694373644528 1.23
-6.3458221868248 -2.75666974880395 3.07316430808078 -11.3458221868248 1.24
-12.3662869405686 -13.9834895333825 -7.36628694056857 -20.0450177639103 1.25
-4.2335499496007 -0.728788660165599 4.99994605816646 -9.2335499496007 1.26
0.493067404363134 -1.58999158035456 5.49306740436313 -7.54974742454278 1.27
7.10523870260118 10.1420492298949 15.7536390068225 2.10523870260118 1.28
13.3587119929436 10.8438981849429 18.3587119929436 4.99635496215301 1.29
18.4430446054136 20.9775133864736 26.4624791398394 13.4430446054136 1.3
17.8113892300156 15.2173675290301 22.8113892300156 9.49562666443899 1.31
12.9351962220312 15.5726798078621 20.9531259985438 7.93519622203124 1.32
13.8306537910931 11.5105530996466 18.8306537910931 5.92657079680475 1.33
7.44765448333791 10.1538838825864 15.5178075337151 2.44765448333791 1.34
9.82447346832143 7.81217983542556 14.8244734683214 2.37148818221173 1.35
5.38944670293556 8.00232511092153 13.3564960793869 0.389446702935559 1.36
12.5954921802754 10.6652855197941 17.5954921802754 5.36781610149217 1.37
6.77446531416369 9.13282270454557 14.4748621658675 1.77446531416369 1.38
15.3212882230029 13.5046671474713 20.3212882230029 8.1402507109683 1.39
8.2094259146973 10.2825563338436 15.6122919303428 3.2094259146973 1.4
17.4065990474683 15.7553733353373 22.4065990474683 10.2982648757527 1.41
8.52782728492994 10.3317198247693 15.6494010295427 3.52782728492994 1.42
18.8424983426237 17.4062257881866 23.8424983426237 11.8585683647803 1.43
8.91266551691461 10.421197741542 15.7265587642614 3.91266551691461 1.44
20.208561782416 19.0118714914014 25.208561782416 13.3766415938327 1.45
10.5266040593933 11.672834911794 16.9680568252047 5.52660405939329 1.46
23.8151639803003 22.7916449474243 28.8151639803003 17.0716439000193 1.47
13.3768710168714 14.0970355580685 19.4278466193796 8.31616112770311 1.48
27.340216931131 26.5079776510929 32.340216931131 20.7083623997063 1.49
16.3111310301069 16.5888670671001 21.9523214506277 10.6830322466702 1.5
27.3432164798443 26.8466138135934 32.5111530575811 20.9754445622028 1.51
12.4448420713336 12.5291709046287 17.9257303298294 6.51170330267622 1.52
23.8171163619851 23.7967756251122 29.5702823637825 17.8630261941497 1.53
8.66862722399082 8.55117590283412 13.9770605237933 2.43298532798129 1.54
20.2004053079902 20.6624905231841 26.5335606408626 14.6740352070571 1.55
7.81204721752129 7.38175405405324 12.8312688590572 1.17346697423371 1.56
22.1620034362717 22.8930773349913 28.8459524948683 16.855335761357 1.57
9.87837380809559 9.02838867838286 14.8783738080956 2.74175852356619 1.58
24.0330445016047 25.0304383674735 31.0514942926212 18.9525939640254 1.59
12.0346853478819 10.7698697436006 17.0346853478819 4.41918269338862 1.6
30.5031276875869 31.5823307901764 37.654480685908 25.47143696384 1.61
23.6750206100722 21.6480300967441 28.6750206100722 15.2430951194894 1.62
41.5809137341291 42.5525388323349 48.6586509217743 36.415994132262 1.63
35.3989506763258 32.6236781660391 40.3989506763258 26.1801337304829 1.64
52.5776580675294 53.4255569221432 59.5497158842196 47.2735919127566 1.65
27.800559082564 25.0291841284025 32.800559082564 18.5738302900869 1.66
24.6095001769131 26.7895729645386 32.9372499945408 19.6095001769131 1.67
0.850849978994083 -1.15866535358107 5.85084997899408 -7.5988332131965 1.68
-3.42702092195353 0.0605468351706124 6.21545256802314 -8.42702092195353 1.69
-26.0341977194881 -27.2551801775827 -21.0341977194881 -33.6640058691558 1.7
-13.1891213508512 -9.11625328371713 -2.9803855797495 -18.1891213508512 1.71
-16.1105575651466 -17.9077987805625 -11.1105575651466 -24.2899013935031 1.72
-4.64637174382878 -0.715485768751341 5.37622544215171 -9.64637174382878 1.73
-6.14034585531722 -8.47982023154722 -1.14034585531722 -14.8197261344419 1.74
3.85494552090622 7.60822194543517 13.6408321458353 -1.14505447909378 1.75
5.48362128642755 2.57789253702002 10.4836212864276 -3.7058816643019 1.76
15.5673043666888 18.9813613463648 24.9388425189114 10.5673043666888 1.77
18.7525821893097 15.2591349396812 23.7525821893097 9.04459707921813 1.78
27.2594417823408 30.2933219949262 36.1623601849721 22.2594417823408 1.79
32.0363126380578 27.997175724394 37.0363126380578 21.864873253259 1.8
34.6853132621337 37.4571824550891 43.2279083348936 29.6853132621337 1.81
36.7902630423359 32.5730835757459 41.7902630423359 26.5396125045092 1.82
37.8510444755138 40.4780384630022 46.1418168200156 32.8510444755138 1.83
41.5367923457748 37.1863294890222 46.5367923457748 31.2621971539279 1.84
41.0296879768928 43.4667991419993 49.0139877090846 36.0296879768928 1.85
43.6336793688743 39.2947186089824 48.6336793688743 33.4904419439984 1.86
38.9576294707009 41.3598990769496 46.7852866972753 33.9576294707009 1.87
43.0671463342563 38.8845728712223 48.0671463342563 33.2091056040314 1.88
36.9198164812585 39.2424609266001 44.6013991063648 31.9198164812585 1.89
42.4612238204193 38.4794766020636 47.4612238204193 32.9386475280741 1.9
38.7705523958477 40.8243865692674 46.1659080416511 33.7705523958477 1.91
49.5121081458121 45.4817582763586 54.5121081458121 40.0753594348137 1.92
44.5237542475951 46.1209142084152 51.4480443073668 39.5237542475951 1.93
56.5047255279353 52.4669878999827 61.5047255279353 47.1099674185933 1.94
50.3393574430809 51.4399031941774 56.7522513789553 45.3393574430809 1.95
51.355707176117 47.8060724445609 56.355707176117 42.3641468822594 1.96
32.0205299797314 33.5061844499683 38.8167105254884 27.0205299797314 1.97
34.0434383072264 31.4753062060003 39.0434383072264 25.9568880283073 1.98
13.7791037786681 15.6159681055214 20.9242572622281 8.77910377866812 1.99
16.6504607265056 15.0960005056506 21.6504607265056 9.50388635131946 2
4.48077101975554 6.30358272774372 11.6044441678506 -0.519228980244461 2.01
16.9306755149024 15.7438180260933 21.9306755149024 10.0719680704951 2.02
4.140836736249 5.58787484623335 10.8881511470812 -0.859163263751002 2.03
17.1202360952223 16.3247056232594 22.1202360952223 10.5780170930186 2.04
3.89311602804756 4.94311338806667 10.2746920262309 -1.10688397195244 2.05
17.8515823593675 17.4422404711479 22.9933051590202 11.6262141672646 2.06
5.01420145843654 5.60250867718244 10.9614067211261 -0.299668660311859 2.07
19.1236084908417 19.0901171520063 24.7456091332679 13.2111316827471 2.08
6.23118122538197 6.34680243964352 11.7293844862881 0.341601836475709 2.09
20.2994590618722 20.6501566708725 26.3993477788002 14.7157337269868 2.1
4.86831161493237 4.60697738407317 10.0107829838996 -1.48808302581067 2.11
16.0167230493259 16.9579470920736 22.7919087233212 10.9792909471261 2.12
0.920942414171723 0.384267313593807 5.92094241417172 -5.78633864802163 2.13
11.6408726224304 13.1696051639587 19.075368983086 6.64087262243036 2.14
-2.93508756444666 -3.74114271221593 2.06491243555334 -9.97349130379545 2.15
6.17473778603491 8.32002589851684 14.2846033773111 1.17473778603491 2.16
-8.70975320801779 -9.6973097870778 -3.70975320801779 -15.9756763997628 2.17
-0.378125327475329 2.40709059313938 8.41696328052177 -5.37812532747533 2.18
-14.4024875878949 -15.5541243713234 -9.40248758789487 -21.8632891300579 2.19
-7.00999667201682 -3.6050495697297 2.43474626895886 -12.0099966720168 2.2
-13.2550753815985 -14.803725334341 -8.25507538159847 -21.1318168129152 2.21
-0.15410832020495 3.3301409603914 9.37659158650901 -5.15410832020495 2.22
-5.26698302228421 -7.4408070220969 -0.266983022284206 -13.7757451313448 2.23
6.63749146230107 10.1702495380636 16.2075457713718 1.63749146230107 2.24
2.78105018945674 0.015285203221771 7.78105018945674 -6.31063296713099 2.25
11.1833897321474 14.8118941664126 20.8255295203448 6.18338973214744 2.26
6.48990656441494 3.33669891055734 11.4899065644149 -2.96207529989487 2.27
13.4904334549122 17.2576918839594 23.233460464721 8.49043345491222 2.28
10.2399782792517 6.74131578098306 15.2399782792517 0.484968408739883 2.29
15.7612687102433 19.6233549430625 25.5474590105677 10.7612687102433 2.3
3.65048150282509 0.244298647618509 8.65048150282509 -5.94915300848154 2.31
-2.78147702547146 1.91731517407273 7.78738368585019 -7.78147702547146 2.32
-13.3014946399811 -16.1733509383508 -8.30149463998106 -22.2842019669039 2.33
-21.3387920141924 -15.8534547726122 -10.0505708351003 -26.3387920141924 2.34
-30.2445090043135 -32.5307718805363 -25.2445090043135 -38.5460563407447 2.35
-28.8748732175619 -23.0723869271315 -17.3549583564246 -33.8748732175619 2.36
-25.090973312216 -27.5774564014823 -20.090973312216 -33.4976536988993 2.37
-25.3654164338813 -19.717586753409 -14.1027369474129 -30.3654164338813 2.38
-19.9512727571598 -22.5836210201408 -14.9512727571598 -28.3981526652897 2.39
-21.8363946363718 -16.3980209430356 -10.8954338368843 -26.8363946363718 2.4
-20.1523129938762 -22.6745879796845 -15.1523129938762 -28.3713193380034 2.41
-28.9320127723738 -23.3535216338546 -17.9399546268094 -33.9320127723738 2.42
-25.7112498360855 -27.867319185148 -20.7112498360855 -33.4356291139173 2.43
-35.986141880715 -30.3219120613471 -24.9150706765984 -40.986141880715 2.44
-31.3167180466595 -33.0528865247334 -26.3167180466595 -38.4867357888876 2.45
-34.4242239786344 -29.0512921782 -23.6566375633107 -39.4242239786344 2.46
-19.811148248061 -21.7271302915229 -14.811148248061 -27.0317478697036 2.47
-24.2266872214339 -19.5207308362956 -14.1438277736536 -29.2266872214339 2.48
-8.37120087276446 -10.4173452589235 -3.37120087276446 -15.7617139281131 2.49
-13.959077089693 -9.96842547890905 -4.60977816492847 -18.959077089693 2.5
2.356802097506 0.251211678602669 7.356802097506 -5.18376906537571 2.51
-4.8925503213113 -1.61356935954635 3.72685397622379 -9.8925503213113 2.52
12.3648605205079 10.2668527134421 17.3648605205079 4.74318315470131 2.53
4.25856992782183 6.78501598623614 12.1066922050268 -0.741430072178173 2.54
22.2856291484197 20.2336858749764 27.2856291484197 14.6239729533895 2.55
9.7219803224432 11.6025933472007 16.91677358721 4.7219803224432 2.56
24.5414825193898 22.8566327097443 29.5414825193898 17.1687913356788 2.57
11.4974954025884 12.8444865396836 18.1907134191917 6.49749540258838 2.58
26.7016377337206 25.4119550156233 31.7016377337206 19.6506617252018 2.59
13.3702246133877 14.1583165186107 19.5336652454039 8.31818658689694 2.6
18.6331900478456 18.144059710755 23.7510396036797 12.3205528738481 2.61
-4.96541011150135 -3.98443679290689 1.42805566861108 -9.96541011150135 2.62
0.32332007641122 1.0346476850578 6.75701377958333 -4.83896992655475 2.63
-23.201827286836 -22.0407261299072 -16.5947644687901 -28.201827286836 2.64
-18.0852057826613 -16.164059456738 -10.3367194721132 -23.0852057826613 2.65
-29.6658410414553 -28.7723023751354 -23.3033408587372 -34.8934006120851 2.66
-13.1897452340201 -10.9445432678522 -5.03691435563189 -18.1897452340202 2.67
-24.3459856411201 -24.1617981298255 -18.6805727115713 -30.3643043965211 2.68
-8.3886570964272 -5.82359767669723 0.151618358567578 -13.3886570964272 2.69
-18.9333778722117 -19.4509689500469 -13.9333778722117 -25.7215381865017 2.7
-10.1894365892778 -7.06925001773756 -1.0364306045779 -15.1894365892778 2.71
-26.4850833121686 -27.1945131884591 -21.4850833121686 -33.5116719578164 2.72
-18.594519651837 -14.6902060176293 -8.61049292707322 -23.594519651837 2.73
-33.9543614627662 -34.8345054196751 -28.9543614627662 -41.183419469835 2.74
-27.0785478259417 -22.4145348517972 -16.3028208704595 -32.0785478259417 2.75
-33.4285021765589 -34.7512989938856 -28.4285021765589 -41.1210716361088 2.76
-19.7593359044853 -14.9690734733377 -8.84946665373492 -24.7593359044853 2.77
-24.9060182008591 -26.9378148261622 -19.9060182008591 -33.3172895554315 2.78
-12.5036360927659 -7.62390534898986 -1.51182428706858 -17.5036360927659 2.79
-16.324276917948 -19.0254208709641 -11.324276917948 -25.3989601226193 2.8
-6.02101119981629 -1.06699133013183 5.02257589408829 -11.0210111998163 2.81
-9.13305921441374 -12.4038589538319 -4.13305921441374 -18.7551491494822 2.82
-0.30257503472414 4.70552982459635 10.7578221270568 -5.30257503472414 2.83
-1.90204635360858 -5.69267561071694 3.09795364639142 -12.0065339717277 2.84
5.38138854324049 10.3916293925745 16.3919033644963 0.381388543240491 2.85
10.6528999796416 6.19619292469729 15.6528999796416 -0.0685125116072616 2.86
21.6549842812136 26.2086279877033 32.1368257230549 16.6549842812136 2.87
28.5270701882325 23.261155173666 33.5270701882325 17.0566128470161 2.88
37.9157826253332 41.9538682138034 47.7966368553117 32.9157826253332 2.89
46.4085122049425 40.3937451479875 51.4085122049425 34.2624432777101 2.9
39.1213351669749 43.1519508525343 48.905273025261 34.1213351669749 2.91
34.1110675443218 28.5553887520632 39.1110675443218 22.526217729363 2.92
25.2649518031777 29.7957743255108 35.4567604518348 20.2649518031777 2.93
21.7991452821292 16.7660738286063 26.7991452821292 10.8498639595492 2.94
11.4282811241933 16.3956485580138 21.9542635078778 6.42828112419333 2.95
14.4219258222585 9.7876948899431 19.4219258222585 3.99118372713556 2.96
7.56335720168602 12.5262908356053 17.96833345047 2.56335720168602 2.97
11.9751433266444 7.61507332458986 16.9751433266444 1.94353741018914 2.98
3.73816359357167 8.6340754178403 14.0344361318211 -1.26183640642833 2.99
9.48384961184747 5.45987152374868 14.4838496118475 -0.0802061960061167 3
4.81625419070276 9.40072917358326 14.7887578863785 -0.183745809297236 3.01
16.6698230053377 12.6722376760233 21.6698230053377 7.26302775969026 3.02
10.8118485970241 14.8427137085494 20.2154282821044 5.81184859702414 3.03
23.794154405395 19.8796707903213 28.794154405395 14.5422584982466 3.04
16.8727109330809 20.2952052691964 25.6520318291589 11.8727109330809 3.05
26.7186611128516 23.0964543197747 31.7186611128516 17.6744691066315 3.06
14.7254052656554 17.8032808719944 23.1480319810122 9.72540526565539 3.07
25.4320790913867 22.307122278905 30.4320790913867 16.8041814586247 3.08
12.6562045149671 15.3437250872088 20.6757507773106 7.65620451496708 3.09
24.0646193572024 21.4801091169745 29.0646193572024 15.8985667467024 3.1
4.0361003581947 6.54399340256702 11.8665037794765 -0.963899641805305 3.11
9.3143454090106 7.81248438768147 14.3143454090106 2.16312320825208 3.12
-11.1390539254405 -8.59342841897035 -3.26809245311778 -16.1390539254405 3.13
-5.52399912276272 -5.91224922979681 -0.482134938152739 -11.6251095222115 3.14
-26.2253511653597 -23.6694486925663 -18.304437762678 -31.2253511653597 3.15
-1.6709044279163 -1.63190373979944 3.91432173031984 -7.41349196869006 3.16
-3.57447539762855 -2.45788959156858 2.9227572147058 -8.57447539762855 3.17
20.895337385219 20.6664710230168 26.3099870813358 14.8117354583164 3.18
19.1656427367919 18.8300243687683 24.2229322900362 12.8128938739484 3.19
43.3728450754592 42.8852561246507 48.6163362074742 36.9641743856989 3.2
19.1478572920088 18.2190659627744 24.1478572920088 12.1047333984832 3.21
19.9702781959556 20.9638072758007 26.7970729333875 14.9702781959556 3.22
-3.65783235676891 -4.31108679293092 1.34216764323109 -10.4979977122937 3.23
-3.51431120198295 -1.0463525409531 4.87702982486474 -8.51431120198295 3.24
-26.3842073758373 -26.7511867359321 -21.2808052480658 -32.9977498625872 3.25
-18.5175662776384 -14.9135715311099 -8.91784472690174 -23.5175662776384 3.26
-31.8821906070688 -32.5955025109203 -26.8821906070688 -38.8974775367454 3.27
-25.0230833650215 -20.6299744654847 -14.5804660319299 -30.0230833650215 3.28
-37.3136468066385 -38.3468808466505 -32.3136468066385 -44.6897518991144 3.29
-31.591485601916 -26.4394407930996 -20.3505521247407 -36.591485601916 3.3
-23.5114244024424 -25.5560584150982 -18.5114244024424 -31.9354642638174 3.31
0.222037165021303 4.63633301353712 10.7283013942585 -4.7779628349787 3.32
9.5384851031514 5.79652182038505 14.5384851031514 -0.6147497870123 3.33
31.9893804051071 35.621680271876 41.7016742847512 26.9893804051071 3.34
42.6299038032047 37.2380218897204 47.6299038032047 30.8103856411837 3.35
34.9907866193972 38.8773377524189 44.946230672171 29.9907866193972 3.36
18.1659062143595 13.3636474921525 23.1659062143595 6.96720621131158 3.37
9.20197852936276 14.3756945020322 20.4345444704316 4.20197852936276 3.38
-6.27496165740146 -10.4291340740348 -1.27496165740146 -16.7792018989641 3.39
-16.6053382184779 -10.2052978319787 -4.17109065871198 -21.6053382184779 3.4
-22.9065537382447 -26.6446568216834 -17.9065537382447 -32.9379646092563 3.41
-26.7951583723822 -19.8269098191376 -13.8401506068073 -31.7951583723822 3.42
-31.7292912212013 -35.2803507933127 -26.7292912212013 -41.5071582120618 3.43
-36.9844432945385 -29.516026671659 -23.5900842535513 -41.9844432945385 3.44
-40.5573401833455 -43.8521634806143 -35.5573401833455 -49.9991957343962 3.45
-34.6511735422361 -27.2262402242053 -21.3805655775035 -39.6511735422361 3.46
-24.3185397820188 -28.2382790171038 -19.3185397820188 -34.307232813965 3.47
-19.7712580406612 -12.9358342648111 -7.18886395132157 -24.7712580406612 3.48
-8.10397073641207 -12.5766417845406 -3.10397073641207 -18.5563581019914 3.49
-4.86249502511596 1.3111862598105 6.9491558167015 -9.86249502511596 3.5
7.01289895252151 2.09954501401103 12.0128989525215 -3.78045586629584 3.51
7.95038999451775 13.4715661207956 18.9927302873144 2.95038999451775 3.52
21.0222270164188 15.7795689466066 26.0222270164188 10.0083667563893 3.53
20.8093363981797 25.6076670622907 31.0271334450417 15.8093363981797 3.54
34.9816430119873 29.4788128623052 39.9816430119873 23.823398208496 3.55
24.8016379770507 29.1465857278711 34.5389266695392 19.8016379770507 3.56
31.0028546763778 25.9849701870482 36.0028546763778 20.4607200995258 3.57
19.9236600486683 24.0886862179467 29.4667171991393 14.9236600486683 3.58
26.9606738669581 22.4902559380557 31.9606738669581 17.1009226193695 3.59
15.1119943556951 19.0366453209611 24.4039794406329 10.1119943556951 3.6
10.9937888056452 7.57722318748872 15.9937888056452 2.21668341077572 3.61
-13.3938343327769 -8.86274812391381 -3.49375056594242 -18.3938343327769 3.62
-16.9162105317903 -18.7770173430357 -11.9162105317903 -24.1995255018318 3.63
-41.8241872598103 -36.7363366931385 -31.3664007802232 -46.8241872598103 3.64
-44.9032370054887 -45.1618890164696 -39.8547502585994 -50.6443596873923 3.65
-48.3951683664453 -43.6176793479137 -38.2594635369822 -53.3951683664453 3.66
-29.3100174240531 -29.5843511518849 -24.2702649030415 -35.1481942324254 3.67
-33.0790256568522 -29.4736869056135 -24.1396799412291 -38.0790256568522 3.68
-13.7984941808399 -14.0561135416532 -8.73159927352685 -19.6974370228485 3.69
-17.6804807192724 -15.2759819792335 -9.96632786380349 -22.6804807192724 3.7
-19.8621425212395 -19.2653542220077 -13.8406042960588 -24.9674434214955 3.71
-45.2816114368971 -42.4631199389235 -37.1287299055658 -50.2816114368971 3.72
-47.5260176978863 -45.2435276749781 -39.6938889829392 -52.5260176978863 3.73
-72.8003659858953 -69.5804546434252 -64.2064671083801 -77.8003659858953 3.74
-75.271468517215 -71.2949661516844 -65.6294319889688 -80.271468517215 3.75
-71.5159485822778 -68.9852692872351 -63.5909831499679 -76.5159485822778 3.76
-45.5220655734984 -42.037414326872 -36.2983444842753 -50.5220655734984 3.77
-41.3971030200011 -40.6400691635131 -35.2450597899092 -46.6682538975912 3.78
-15.8497690985924 -12.8655155111439 -7.06427227964968 -20.8497690985924 3.79
-11.202689285524 -12.2065993009097 -6.20268928552404 -18.3249915235887 3.8
-5.23680589097173 -2.051655973117 3.81000085605553 -10.2368058909717 3.81
-18.9942304508857 -20.2932661423855 -13.9942304508857 -26.4676483314423 3.82
-13.7009664381006 -9.62031015143672 -3.70078625460301 -18.7009664381006 3.83
-26.7188995142672 -28.2840554249904 -21.7188995142672 -34.5007427253825 3.84
-22.2291671609173 -17.2859040628053 -11.3222903402186 -27.2291671609173 3.85
-21.966435142578 -24.2306763953754 -16.966435142578 -30.4823297588173 3.86
-5.92761447887108 -1.10693508827388 4.87264892134291 -10.9276144788711 3.87
-4.72861597314983 -8.11863599002055 0.271384026850168 -14.3975590611834 3.88
10.322367159536 14.9731574639727 20.9541981729578 5.32236715953601 3.89
12.557338057825 8.09214524473508 17.557338057825 1.80074708507423 3.9
12.0220059174529 16.9979666030241 22.9739374297201 7.02200591745288 3.91
0.806407096064492 -3.5733905708032 5.80640709606449 -9.84622878882642 3.92
-0.838007539215638 4.95362724565038 10.9181156455728 -5.83800753921564 3.93
-10.9116099721479 -15.1440460482828 -5.91160997214794 -21.3837329291047 3.94
-13.7268156551437 -7.18376870156038 -1.24498529944429 -18.7268156551437 3.95
-10.9712708482477 -15.429918189181 -5.97127084824767 -21.6287114103872 3.96
-3.31626256357543 3.02453499876754 8.91084801085024 -8.31626256357544 3.97
0.632641084130799 -4.42302666657391 5.6326410841308 -10.5737614344307 3.98
7.08213545868875 13.149134211577 18.9698594651996 2.08213545868875 3.99
12.2444825648223 6.66469975415712 17.2444825648223 0.57492967342302 4
13.408220029717 19.2815036098667 25.0265960391825 8.40822002971696 4.01
15.7000062333553 9.98045112817626 20.7000062333553 3.96820734671832 4.02
15.6657209703166 21.4243703025695 27.0847522098315 10.6657209703166 4.03
19.1465037602134 13.362726543525 24.1465037602134 7.4389602810829 4.04
17.9363901142766 23.5049258534466 29.0703556000063 12.9363901142766 4.05
10.1151660233421 4.81391832099671 15.1151660233421 -1.0046846755503 4.06
-4.74888835678056 1.50291713080293 6.97831974317527 -9.74888835678055 4.07
-11.416756061498 -15.6888628987512 -6.41675606149795 -21.3869157509702 4.08
-27.4046358811325 -20.5428272406438 -15.1071276361015 -32.4046358811325 4.09
-32.9821870759549 -36.1529098566665 -27.9821870759549 -41.7233836299491 4.1
-21.0581395836625 -14.7527457620774 -9.33610004512306 -26.0581395836625 4.11
3.47214943883427 -0.732178782116895 8.47214943883427 -6.20199070641495 4.12
14.3319756423977 18.9157138760868 24.3002613822924 9.33197564239773 4.13
39.8777740372787 34.7052665533894 44.8777740372787 29.3400705367879 4.14
49.7741860875647 52.5732218818547 57.9249486588954 44.7741860875647 4.15
47.4435703832276 42.4524362442241 52.4435703832276 37.0597734692901 4.16
27.5764848048509 30.7233115690945 36.0735685163068 22.5764848048509 4.17
26.1294870193858 22.466040226685 31.1294870193858 17.0119989177242 4.18
5.44379827554744 8.88626894429817 14.234271078419 0.443798275547439 4.19
4.7474489850007 2.46077997038597 9.74744898500069 -3.05285106729378 4.2
-9.03835448332708 -5.63260550195251 -0.291678095121477 -14.0383544833271 4.21
-1.51285227698792 -2.95736354352191 3.48714772301208 -8.53634945009158 4.22
-15.85666577265 -12.8134391382176 -7.4842268322268 -20.85666577265 4.23
-7.85004195995927 -8.41759897414557 -2.85004195995927 -14.0583340055699 4.24
-22.59665414955 -19.9467303508678 -14.6294559519332 -27.59665414955 4.25
-9.25534700322005 -9.1086782472057 -3.69520761508999 -14.8095055606592 4.26
-19.20992284091 -17.3573098416145 -12.0357458666857 -24.20992284091 4.27
-5.72466091111596 -5.03524770542876 0.481160068651624 -10.7937373314714 4.28
-15.7414047073854 -14.7002008525206 -9.35992464693416 -20.7414047073854 4.29
-2.27607769659141 -1.03411170189677 4.57688313096427 -7.27607769659141 4.3
-17.8212231523897 -17.3837786938287 -12.0247216910707 -23.3289202445336 4.31
-10.1946418241294 -7.97073266555381 -2.26842594648014 -15.1946418241294 4.32
-25.4571788815095 -25.4064927595794 -20.0288009931078 -31.4308651026441 4.33
-18.1928405697146 -14.9950130842897 -9.21208220401882 -23.1928405697146 4.34
-33.015008333441 -33.3385482769786 -27.9456841822268 -39.4306301269228 4.35
-16.8788396683606 -13.0791966955598 -7.23251494307051 -21.8788396683606 4.36
-21.6780518147875 -23.0689178199987 -16.6780518147875 -29.2267717491333 4.37
-6.23753803564379 -2.21769175109577 3.67504067671345 -11.2375380356438 4.38
-10.2712377360043 -12.6993913268446 -5.27123773600434 -18.9098293533289 4.39
4.33648368028307 8.54227807804538 14.4679349375978 -0.663516319716925 4.4
-5.14931187648598 -8.33621759625021 -0.149311876485982 -14.5819343659346 4.41
2.1225964923224 6.95511219421177 12.9071932444781 -2.8774035076776 4.42
-6.32633602296365 -9.98507569179152 -1.32633602296365 -16.2483538965932 4.43
-0.145249504824197 5.26394068102433 11.2285236784532 -5.1452495048242 4.44
-7.45335415245458 -11.5303227283644 -2.45335415245458 -17.7967650489225 4.45
-1.23856659502109 4.64402887670675 10.606381828076 -6.2385665950211 4.46
-6.09177123418655 -10.6195573132812 -1.09177123418655 -16.8760940764105 4.47
-1.14742948556794 5.09885853747913 11.0442972097382 -6.14742948556794 4.48
-4.69711745345155 -9.60947125986272 0.302882546548455 -15.8418161365651 4.49
-1.08487071625538 5.4561046491528 11.3708532252282 -6.08487071625538 4.5
-5.55847992077827 -10.697788363417 -0.558479920778265 -16.8907167500472 4.51
-5.61156309631115 1.32390316561094 7.19714443698447 -10.6115630963112 4.52
-8.6880615938513 -13.8923154537261 -3.6880615938513 -20.0311097823273 4.53
-10.1477364402122 -2.89523561692017 2.92370302288819 -15.1477364402122 4.54
-11.8130620576978 -17.0034142483962 -6.8130620576978 -23.0753100101587 4.55
-13.2803900341618 -5.84415587322062 -0.0923563249519832 -18.2803900341618 4.56
-12.1305268722892 -17.3326700025994 -7.13052687228919 -23.3273153841518 4.57
-14.9980934796825 -7.51326648965975 -1.84055206871857 -19.9980934796825 4.58
-12.4629199029725 -17.594571532895 -7.46291990297251 -23.5010410355214 4.59
-16.6960380486655 -9.24523666450742 -3.66173809594776 -21.6960380486655 4.6
-20.1231683398764 -24.8256521972848 -15.1231683398764 -30.6300875367243 4.61
-33.0047039048565 -25.1143421826089 -19.6208479052584 -38.0047039048565 4.62
-35.129032154954 -39.0440562125786 -30.129032154954 -44.7338480147668 4.63
-49.2751202149511 -41.0259311304677 -35.5732957795251 -54.2751202149511 4.64
-50.1773919768265 -53.2255177468961 -45.1773919768265 -58.7934957011162 4.65
-47.7814396909667 -39.9218096994961 -34.4837170778481 -52.7814396909667 4.66
-29.761897341205 -33.2150062339722 -24.761897341205 -38.67526407597 4.67
-28.4948568163266 -21.7709901885949 -16.3562731848292 -33.4948568163266 4.68
-9.40511913841423 -13.1908641920677 -4.40511913841423 -18.5392098716856 4.69
-9.14578035398245 -3.62778900811142 1.7625637383214 -14.1457803539824 4.7
-3.0464987390617 -6.57050894795642 1.9535012609383 -11.9273725706631 4.71
-17.655239533113 -12.3475046715217 -6.96699212650672 -22.655239533113 4.72
-10.7086191004858 -13.381348165804 -5.70861910048584 -18.8045806613104 4.73
-26.089526226165 -21.0503677019689 -15.6805776569289 -31.089526226165 4.74
-18.4483179011162 -20.2150569352633 -13.4483179011162 -25.7029859296716 4.75
-20.9658656909095 -16.7563048933942 -11.4054279918647 -25.9658656909095 4.76
0.746620854902194 -1.09255018911204 5.74662085490219 -6.65770020740457 4.77
-2.26455434349719 0.561169503581616 5.88512848516973 -7.26455434349719 4.78
19.8560406290221 17.9835432004928 24.8560406290221 12.344587116306 4.79
16.5237782151996 17.9307227921208 23.2274827601778 11.5237782151996 4.8
22.011014142374 20.7736400299538 27.011014142374 15.0744800912945 4.81
1.59148580164431 2.83719327432207 8.15530884175869 -3.40851419835569 4.82
7.19053210538885 7.24892325288631 12.7477471447454 1.5039304799672 4.83
-13.2511051214698 -12.1833605074159 -6.83733949372814 -18.2511051214698 4.84
-7.71940051565097 -6.35336191574413 -0.748350001739327 -12.719400515651 4.85
-20.525914882206 -19.9261779115276 -14.5594376028973 -25.8424587794058 4.86
-7.72707416300355 -5.62025434150895 0.0734053037936473 -12.7270741630036 4.87
-20.2257411411938 -20.3749178428207 -14.9948587554605 -26.3758018163046 4.88
-7.82116755001616 -4.98105451092399 0.790960362791557 -12.8211675500162 4.89
-19.8404325152542 -20.726222538142 -14.8404325152542 -26.800770398058 4.9
-4.177763941904 -0.766068716120273 5.07090098729854 -9.177763941904 4.91
-11.715305897817 -13.6065078959862 -6.71530589781698 -19.7471396264564 4.92
3.21206483272008 7.02378844677352 12.9114735679221 -1.78793516727992 4.93
-3.51399190539183 -6.37920743150088 1.48600809460817 -12.5732971631687 4.94
10.5288102525411 14.7045606942803 20.6301750980152 5.5288102525411 4.95
2.31479714170709 -1.39153711998509 7.31479714170709 -7.6244975940446 4.96
12.8828301722021 17.5636200323482 23.516595082079 7.88283017220206 4.97
5.76110771638623 1.35537497735655 10.7611077163862 -4.90143290271359 4.98
15.1779207516685 20.3105398757875 26.277233398118 10.1779207516685 4.99


==> figures_tikz/BasisUQ_Max.txt <==
FOM ROM Up Down Time
0 0 5.5 -5.5 0
-9.09754537057456 -11.2686850249035 -3.59754537057456 -16.7686850249035 0.01
10.674661055264 14.7627881459065 20.3152027835893 5.17466105526404 0.02
3.24374975942663 1.10140725382998 8.74374975942663 -4.39859274617002 0.03
22.8195776447203 26.8632006483044 32.4198948226402 17.3195776447203 0.04
15.6553183546404 13.573940240483 21.1553183546404 8.07394024048303 0.05
23.6483481365541 27.6158771672244 33.1793769869381 18.1483481365541 0.06
5.60175362230306 3.61275252565668 11.1017536223031 -1.88724747434332 0.07
13.1514067799833 17.0121367378944 22.5848941595924 7.65140677998327 0.08
-4.38558335608661 -6.25182005721986 1.11441664391339 -11.7518200572199 0.09
2.58931958136311 6.31377408961555 11.8981379104265 -2.91068041863689 0.1
-10.2852374925287 -11.9997111099092 -4.7515636091895 -17.4997111099092 0.11
0.0292062353278834 3.58942619250399 9.18762428473985 -5.47079376467212 0.12
-12.0967440669695 -13.6321480744006 -6.46131958543388 -19.1321480744006 0.13
-2.58865576504403 0.781208030441477 6.39531971112536 -8.08865576504403 0.14
-13.8530534481965 -15.1840571691398 -8.09823142269337 -20.6840571691398 0.15
-3.92366155887124 -0.768170035627769 4.86376682118106 -9.42366155887124 0.16
-12.8822120590771 -13.9857311875898 -6.9925348825115 -19.4857311875898 0.17
-3.96923442714495 -1.04977374653622 4.60171334286453 -9.46923442714495 0.18
-11.8665095060258 -12.7219565294032 -5.8295296191237 -18.2219565294032 0.19
-4.05702129498619 -1.39266645429607 4.27989260639371 -9.55702129498619 0.2
-10.3056495984562 -10.8951464789514 -4.1105331215265 -16.3951464789514 0.21
-3.1666084113484 -0.773650785147192 4.92128344088765 -8.6666084113484 0.22
-8.20542290808513 -8.51398600487111 -1.84306235012496 -14.0139860048711 0.23
-2.3057439305519 -0.197519834928662 5.52086074785642 -7.8057439305519 0.24
-6.07920540740168 -6.09489871253823 0.457686683285368 -11.5948987125382 0.25
-2.56404661647363 -0.750803451515711 5.07322642590957 -8.06404661647363 0.26
-6.13079194290071 -5.84485179578781 0.587015690954853 -11.6307919429007 0.27
-3.93560932767907 -2.42440149271279 3.51427075034147 -9.43560932767907 0.28
-6.17038031751208 -5.57729500261812 0.736203344560204 -11.6703803175121 0.29
-5.31568027635845 -4.11029942602919 1.9443724207076 -10.8156802763584 0.3
-10.147113363264 -9.24467155787904 -3.05025824287042 -15.647113363264 0.31
-14.5952866520502 -13.6962202605458 -7.52329801461326 -20.0952866520502 0.32
-18.0723283984912 -16.8616394458891 -10.785756973276 -23.5723283984912 0.33
-23.8688125170784 -23.2732683987807 -16.9799808661393 -29.3688125170784 0.34
-26.00726820198 -24.4927471147542 -18.5333993595261 -31.50726820198 0.35
-27.2583891440433 -26.9603154256325 -20.5492253563589 -32.7583891440433 0.36
-22.1963235504146 -20.3856112418544 -14.5395893035288 -27.6963235504146 0.37
-24.7508410455106 -24.7410084532734 -18.2159334083861 -30.2508410455106 0.38
-18.4092569408841 -16.3131627347794 -10.4990652185262 -23.9092569408841 0.39
-22.2159466776534 -22.4820643073453 -15.8480265227023 -27.9820643073453 0.4
-4.5104006292894 -2.14277430430726 3.64798296290876 -10.0104006292894 0.41
0.674713213140335 0.147837275632841 6.88468201352466 -5.35216272436716 0.42
19.5044268771517 22.1268680027569 27.8955844717209 14.0044268771517 0.43
23.6053163095158 22.8356575044078 29.6680508668085 17.3356575044078 0.44
43.4765782381872 46.334453127979 52.082638438044 37.9765782381872 0.45
27.7922886646523 26.8003508828678 33.7200509566636 21.3003508828678 0.46
29.7537159821493 32.8251285183592 38.5545008070243 24.2537159821493 0.47
13.2211726157594 12.0297852619132 19.0314429250221 6.52978526191319 0.48
15.9783964880897 19.2392870871168 24.9517285282333 10.4783964880897 0.49
-1.29523250086731 -2.66114259946535 4.41245593177487 -8.16114259946535 0.5
8.14195647352238 11.5663061530704 17.2638562682649 2.64195647352238 0.51
-3.7407535639092 -5.25447972730559 1.87978758779299 -10.7544797273056 0.52
6.24729763853255 9.80742400952569 15.4922553057494 0.74729763853255 0.53
-6.12497010788089 -7.7582874456419 -0.575249081498136 -13.2582874456419 0.54
4.29035068433541 7.95722149531203 13.6316137452761 -1.20964931566459 0.55
-12.0125649810725 -13.7360614252896 -6.5125649810725 -19.2360614252896 0.56
-4.87774901402726 -1.13421625568499 4.53210308641277 -10.3777490140273 0.57
-21.4056717627971 -23.1890655496359 -15.9056717627971 -28.6890655496359 0.58
-14.1112053600093 -10.3217941917016 -4.66112570186055 -19.6112053600093 0.59
-30.7328422361608 -32.5453072206995 -25.2328422361608 -38.0453072206995 0.6
-10.8334813433698 -7.02936877538924 -1.37189339176362 -16.3334813433698 0.61
-14.7940538570919 -16.6045942316141 -9.2940538570919 -22.1045942316141 0.62
4.96877739895472 8.7563784142431 14.413123904405 -0.531222601045277 0.63
1.2099111376386 -0.567808604429853 6.7099111376386 -6.06780860442985 0.64
20.7067839634009 24.4469816271928 30.1054357535739 15.2067839634009 0.65
11.1911174273768 9.47663774190586 16.6911174273768 3.97663774190586 0.66
24.1872761258798 27.8497984886347 33.5123567346619 18.6872761258798 0.67
15.1410423341979 13.5194253067584 20.6876270226017 8.01942530675835 0.68
27.6079880858393 31.1635447879849 36.832526088204 22.1079880858393 0.69
19.1494525737335 17.6492120555802 24.7652542446797 12.1492120555802 0.7
20.5717697731624 23.9923648851547 29.6699880035206 15.0717697731624 0.71
2.3740218389062 1.02227675423625 8.07486350331686 -4.47772324576375 0.72
3.07163610121066 6.33085398914053 12.0192172204483 -2.42836389878934 0.73
-14.3504292300764 -15.5283017001736 -8.54971429761416 -21.0283017001736 0.74
-14.4770602010633 -11.4037877220333 -5.70272555103404 -19.9770602010633 0.75
-20.8138327824776 -21.7944262232876 -14.8958524061888 -27.2944262232876 0.76
-11.6030119702072 -8.7380990784078 -3.02254873937335 -17.1030119702072 0.77
-17.0105879810121 -17.7727295407109 -10.9614909337848 -23.2727295407109 0.78
-8.76770253919264 -6.13123035630013 -0.399577211752983 -14.2677025391926 0.79
-13.171144576927 -13.6961332016963 -6.97952013805408 -19.1961332016963 0.8
-3.12753038785984 -0.737009440739533 5.01216417730114 -8.62753038785984 0.81
-3.6146563927496 -3.88645264504263 2.72931086934821 -9.38645264504263 0.82
5.32631277987323 7.45612975248963 13.2240294085073 -0.173687220126768 0.83
5.96623847898747 5.96086004590719 12.4706703301128 0.460860045907188 0.84
13.7589869396969 15.616262185177 21.4457559736943 8.25898693969685 0.85
20.3868262085383 20.6581397745972 27.0580666844682 14.8868262085383 0.86
31.8376941305933 33.4136355526999 39.3495808615009 26.3376941305933 0.87
39.6456301649488 40.200848531414 46.4884379178369 34.1456301649488 0.88
49.9080599278333 51.1969809969746 57.2417503957085 44.4080599278333 0.89
58.9095499826069 59.7527474029453 65.931700563275 53.4095499826069 0.9
49.9474166808353 50.9468296842863 57.1012481219315 44.4474166808353 0.91
42.047750068469 43.1798819327585 49.2499579398875 36.547750068469 0.92
31.9435335901911 32.6541424255554 38.9178078928133 26.4435335901911 0.93
25.1782995750263 26.5971027648912 32.5595532285396 19.6782995750263 0.94
13.9503878626696 14.3760460376828 20.7513015856725 8.45038786266959 0.95
17.5791960642754 19.2792832448131 25.1363473472927 12.0791960642754 0.96
14.5763501087419 14.724062946342 21.2092993370482 9.07635010874189 0.97
19.2540858228905 21.2269997523125 27.0175265060288 13.7540858228905 0.98
15.2248499807599 15.1046367780897 21.6957175966647 9.60463677808968 0.99
20.9035705814184 23.1378718076596 28.9092961661369 15.4035705814184 1
-0.973253454705173 -1.34842520437118 5.34318432401595 -6.84842520437118 1.01
-11.2886274592942 -8.80716976835101 -3.05384613143709 -16.7886274592942 1.02
-34.0303550561138 -34.6447430930554 -27.8590214840605 -40.1447430930554 1.03
-43.5162945043029 -40.804632147025 -35.0681958440586 -49.0162945043029 1.04
-67.0498862593709 -67.8851766016434 -61.0127702325904 -73.3851766016434 1.05
-49.5810611420179 -46.6585941438065 -40.9376531696909 -55.0810611420179 1.06
-47.5264958322723 -48.5619082443567 -41.6112436376849 -54.0619082443567 1.07
-29.4595772942015 -26.3479715328931 -20.6409628098606 -34.9595772942015 1.08
-27.9582114932458 -29.1708845063245 -22.1495257240535 -34.6708845063245 1.09
-9.38463318887132 -6.10761377030031 -0.412812523294362 -14.8846331888713 1.1
-21.2388359384884 -22.6039868180134 -15.520116560234 -28.1039868180134 1.11
-15.1991326210484 -11.7821491476785 -6.09770510678591 -20.6991326210484 1.12
-27.3795074413684 -28.8707257519453 -21.7355677580575 -34.3707257519453 1.13
-21.0645093573502 -17.5345252601327 -11.8584685231294 -26.5645093573502 1.14
-33.4687806754125 -35.0583389077057 -27.8836525103853 -40.5583389077057 1.15
-17.5465770030771 -13.931723557859 -8.26199772307979 -23.0465770030771 1.16
-20.6002631647359 -22.2593763541849 -15.057360016765 -27.7593763541849 1.17
-4.63622114578411 -0.965500924791262 4.70001698111691 -10.1362211457841 1.18
-7.67911953448129 -9.37831672617954 -2.16143402253277 -14.8783167261795 1.19
8.22138255650187 11.9184017103595 17.5818805091568 2.72138255650187 1.2
-3.96874447451082 -5.67815151944592 1.54097615872127 -11.1781515194459 1.21
2.46676929878658 6.16031620362322 11.8239377177875 -3.03323070121342 1.22
-9.47964218634789 -11.1693214843345 -3.96058030480403 -16.6693214843345 1.23
-3.33869177098173 0.321682434267826 5.98762819027447 -8.83869177098173 1.24
-14.9407250345441 -16.5810159347336 -9.39515534405736 -22.0810159347336 1.25
-1.02532755065195 2.57260464075742 8.243023453845 -6.52532755065195 1.26
-3.98856238899151 -5.55036713533795 1.60036568143575 -11.050367135338 1.27
9.4177270877952 12.9246861298975 18.6016730367464 3.9177270877952 1.28
7.00856085013443 5.55341346401483 12.6571855574525 0.0534134640148309 1.29
19.8172034442031 23.2056952849106 28.8912713884227 14.3172034442031 1.3
10.6042897340996 9.28277328358755 16.3282694748216 3.78277328358755 1.31
15.2630680593695 18.5069642070013 24.2030472159587 9.76306805936951 1.32
6.78721991192956 5.62480840246603 12.601361349101 0.124808402466032 1.33
10.6728288832984 13.7476077402137 19.4559998605148 5.17282888329835 1.34
3.00399243306987 2.02437469017593 8.9262041555068 -3.47562530982407 1.35
9.05930385173626 11.9423390447129 17.6647020045041 3.55930385173626 1.36
5.27796269329231 4.50280729148508 11.321475348459 -0.997192708514917 1.37
10.4303339610901 13.1011326249336 18.8389706871961 4.93033396109008 1.38
7.57635211152713 7.0250578940646 13.7529470832321 1.5250578940646 1.39
11.7794122499475 14.2198301809812 19.9744748355262 6.27941224994746 1.4
9.37508466282541 9.06458366307401 15.695071545581 3.56458366307401 1.41
12.0720299822411 14.2664693419393 20.0390638753973 6.5720299822411 1.42
10.6682838079796 10.612860842714 17.1403905707398 5.11286084271402 1.43
12.3534081131031 14.2889795856209 20.0839906088368 6.85340811310309 1.44
11.9699377379309 12.1810797914302 18.6012189501308 6.46993773793095 1.45
13.6521599464792 15.3188198633858 21.2154952967893 8.15215994647919 1.46
15.3243304947583 15.8106108194028 22.1200950045754 9.82433049475834 1.47
15.9749579703005 17.3656105883738 23.3664865957973 10.4749579703005 1.48
18.6760046833062 19.4429898368785 25.6448908953519 13.1760046833062 1.49
18.3033044791575 19.4138713539626 25.5206894397148 12.8033044791575 1.5
18.9776518670268 20.0278542384457 26.1215322097558 13.4776518670268 1.51
14.5481349327374 15.3776028675264 21.5906086598746 9.04813493273737 1.52
16.2206450630167 17.5534979340928 23.5393264029649 10.7206450630167 1.53
10.8095225915606 11.3599316476262 17.6788404914659 5.3095225915606 1.54
13.4445199538011 15.0563854216214 20.9360280894962 7.94451995380109 1.55
9.59632447584296 9.87275066260732 16.2999626662895 4.09632447584296 1.56
15.6604885723802 17.5447151091622 23.3249377911202 10.1604885723802 1.57
10.9161608878198 10.9266512630272 17.4588406670492 5.41616088781981 1.58
17.8473182670493 19.9943052403474 25.7549201770025 12.3473182670493 1.59
12.2676071408949 12.023082421545 18.6557914264941 6.523082421545 1.6
24.1498960545515 26.5472055099907 32.2891633175648 18.6498960545515 1.61
21.9690988463963 21.4832205226229 28.2109158339995 15.9832205226229 1.62
34.5683608182767 37.2008650721472 42.925316525854 29.0683608182767 1.63
31.7105045234478 30.9995425731249 37.8156624202269 25.4995425731249 1.64
44.9452972363281 47.795354822012 53.5036364904609 39.4452972363281 1.65
24.3220930973851 23.4047087058221 30.3017605879446 17.9047087058221 1.66
20.8682988100641 23.9158975034995 29.6095285555585 15.3682988100641 1.67
-0.211007489280858 -1.31394712418943 5.65568111642069 -6.81394712418943 1.68
-3.25588705534484 -0.0328102019122546 5.64783280450123 -8.75588705534484 1.69
-24.6956474617442 -25.9612780312732 -18.9250097729933 -31.4612780312732 1.7
-11.1996815578173 -7.82506758050662 -2.15560983446436 -16.6996815578173 1.71
-16.6116892748802 -18.0154690473696 -10.9223433543905 -23.5154690473696 1.72
-2.9476326409572 0.552987036502212 6.21317771990804 -8.4476326409572 1.73
-8.47667888245686 -9.99257334581253 -2.85356430665724 -15.4925733458125 1.74
5.25332808281665 8.85313658117735 14.5060675997943 -0.24667191718335 1.75
1.14143582094842 -0.459374074395563 6.71406921066137 -5.95937407439556 1.76
16.2716390434336 19.9428094210328 25.5905586809901 10.7716390434336 1.77
12.2439766711975 10.5863142680191 17.782394877557 5.08631426801914 1.78
27.2391696269712 30.9531617371417 36.5978562784107 21.7391696269712 1.79
23.3971034534609 21.7112060272689 28.9179098013906 16.2112060272689 1.8
34.388617030888 38.1164996049346 43.760289998967 28.888617030888 1.81
27.0492355033231 25.3639735151396 32.5691922045057 19.8639735151396 1.82
37.7175770668663 41.4303379320499 47.0753754045272 32.2175770668663 1.83
30.7489819756487 29.0931440868948 36.2848213549097 23.5931440868948 1.84
41.0001970549488 44.6690540807366 50.3174676979477 35.5001970549488 1.85
32.1649530724873 30.5669392701374 37.7331973345722 25.0669392701374 1.86
39.5721850554495 43.1688978425563 48.8227714838966 34.0721850554495 1.87
31.2919825436636 29.7794983560708 36.9087647127388 24.2794983560708 1.88
38.1033310956676 41.6005206626119 47.2618669490499 32.6033310956676 1.89
30.4583716739836 29.0581312818355 36.1392620825319 23.5581312818355 1.9
39.9999454649136 43.3713791871339 49.0421197585325 34.4999454649136 1.91
36.4786455572363 35.216069908479 42.2384790571299 29.716069908479 1.92
45.2694064251237 48.4902864114871 54.1722297730146 39.7694064251237 1.93
42.5305214278273 41.4294824052559 48.3838485910906 35.9294824052559 1.94
50.5095781377658 53.5568132613544 59.2516340543157 45.0095781377658 1.95
37.921014307211 37.0035537636494 43.8843993995429 31.5035537636494 1.96
34.3088474549417 37.1612659027301 42.8704943521729 28.8088474549417 1.97
22.6342855165327 21.9203935199026 28.7199142289693 16.4203935199026 1.98
18.0883993453323 20.727036220256 26.4520276575997 12.5883993453323 1.99
7.36480216253577 6.87221755066546 13.5835059757028 1.37221755066546 2
9.69578512213473 12.1040427191533 17.8459719162705 4.19578512213473 2.01
7.82070067004452 7.56468674417604 14.1818305731029 2.06468674417604 2.02
9.14448860077767 11.3083238008538 17.0681700338861 3.64448860077767 2.03
8.28302948777094 8.27625461292235 14.7943698507224 2.77625461292235 2.04
8.58957605491062 10.4976594138606 16.2836043217563 3.08957605491062 2.05
9.30885057277852 9.56123512667538 15.9765312908116 3.80885057277852 2.06
9.16389576566376 10.807719421799 16.6939281724339 3.66389576566376 2.07
10.8931892395248 11.411802255293 17.7221347103713 5.39318923952476 2.08
9.74564900500341 11.1196107998545 17.1081701646926 4.24564900500341 2.09
12.4673522290458 13.2563391264762 19.4648347622302 6.96735222904579 2.1
7.97188762536607 9.07335121018605 15.1653078867855 2.47188762536607 2.11
9.28059381462558 10.3411443255061 16.4475021398885 3.78059381462558 2.12
3.84541126835752 4.67472489899311 10.8697895963378 -1.65458873164248 2.13
6.07314629577995 7.40347460980539 13.4085175948206 0.573146295779955 2.14
-0.257955183542756 0.302528753577089 6.59928420833956 -5.75795518354276 2.15
1.95431893244401 3.54969391752809 9.45548127336829 -3.54568106755599 2.16
-6.10822082266745 -5.81031609229527 0.589912016450183 -11.6082208226674 2.17
-3.08144430725922 -1.22864019982075 4.58108697615381 -8.58144430725922 2.18
-11.9261424016281 -11.8817049004793 -5.38110936036824 -17.4261424016281 2.19
-8.15177059995719 -6.05195168826261 -0.266796981831678 -13.6517705999572 2.2
-11.7197174952824 -11.9168902453345 -5.320789174139 -17.4168902453345 2.21
-1.26291989849866 1.0708043099705 6.84000066988559 -6.76291989849866 2.22
-5.47901088396383 -5.90331785326293 0.782390389184368 -11.4033178532629 2.23
5.58382968209557 8.13583517182731 13.890293886284 0.0838296820955726 2.24
0.805259686492352 0.170758991843495 6.93920017631466 -5.3292410081565 2.25
10.4467460844106 13.1990504569651 18.9401611713669 4.94674608441062 2.26
3.25164298143742 2.42614948412296 9.26956079614771 -3.07385051587704 2.27
13.3211922750894 16.2536581187065 21.9829630971886 7.82119227508935 2.28
5.74683770809381 4.75161024779803 11.6614188798188 -0.748389752201967 2.29
16.1456582027951 19.2362193882551 24.9553956680879 10.6456582027951 2.3
-0.887069458499804 -2.0289425844267 4.93810355235557 -7.5289425844267 2.31
0.525539091289647 3.75046732297481 9.4613032766229 -4.97446090871035 2.32
-16.6583516059485 -17.9222212066381 -10.9049941764719 -23.4222212066381 2.33
-15.1469604980491 -11.8128438078433 -6.10845774904786 -20.6469604980491 2.34
-32.377220583594 -33.7371617692442 -26.680730077781 -39.2371617692442 2.35
-21.1134847182345 -17.6964932210195 -11.9965941130534 -26.6134847182345 2.36
-28.4906940881797 -29.9197501247507 -22.8355177584235 -35.4197501247507 2.37
-17.3636021116104 -13.8909082583183 -8.19347944630972 -22.8636021116104 2.38
-24.5524771459314 -26.0230120036452 -18.9226445314894 -31.5230120036452 2.39
-13.6650363930272 -10.1643869088518 -4.46737714454886 -19.1650363930272 2.4
-25.269118813354 -26.7530852544739 -19.6484068200376 -32.2530852544739 2.41
-19.4440347765377 -15.9434205832402 -10.2447728925163 -24.9440347765377 2.42
-30.6473161101574 -32.116569392203 -25.0194282868949 -37.616569392203 2.43
-25.2706513707602 -21.7980280835347 -16.0956970701051 -30.7706513707601 2.44
-35.979319891634 -37.4059316919976 -30.328065943941 -42.9059316919976 2.45
-23.5612614455462 -20.1442213036686 -14.4362012459557 -29.0612614455462 2.46
-26.0783914701762 -27.4349257939952 -20.3878553237458 -32.9349257939952 2.47
-14.3048312012541 -10.9703128445374 -5.2546575002139 -19.8048312012541 2.48
-16.137661196873 -17.3975170829167 -10.3923867494791 -22.8975170829167 2.49
-5.08643320392918 -1.86043906443665 3.86471912353033 -10.5864332039292 2.5
-6.72579337679835 -7.86347103500468 -0.910945561154346 -13.3634710350047 2.51
2.96642414149056 6.0591213791092 11.7955476463989 -2.53357585850944 2.52
2.15235059817609 1.16097248323588 8.05199559976379 -4.33902751676412 2.53
10.9898326944633 13.92595531799 19.6752934648502 5.48983269446328 2.54
11.0575084160655 10.2349109034565 17.0575860572467 4.73491090345645 2.55
15.6445321795434 18.4025458155002 24.166300626218 10.1445321795434 2.56
13.2844634475471 12.6512355792384 19.397495817053 7.1512355792384 2.57
16.9320906034335 19.4924408832182 25.2719601064094 11.4320906034335 2.58
15.5284551214569 15.1030914182222 21.7657155951274 9.6030914182222 2.59
18.2052068298043 20.5505335310952 26.3469916371558 12.7052068298043 2.6
8.81675972605087 8.61546483082498 15.1881530249148 3.11546483082498 2.61
1.50157754312465 3.61692099889808 9.43130185842948 -3.99842245687535 2.62
-6.86534953147602 -6.82884683479252 -0.35139653914013 -12.365349531476 2.63
-15.2055119898833 -13.3326006887612 -7.49950473727816 -20.7055119898833 2.64
-22.5467665335133 -22.261372802515 -15.8833986244875 -28.0467665335133 2.65
-21.5767774008646 -19.956066030576 -14.028702697708 -27.0767774008646 2.66
-17.5279685614909 -16.9852999696727 -10.7099616010846 -23.0279685614909 2.67
-17.5958826493589 -16.2343691503594 -10.2089795485748 -23.0958826493589 2.68
-12.5197658240947 -11.7142954257204 -5.54195459353249 -18.0197658240947 2.69
-13.6015088434435 -12.5033629867191 -6.37854910346838 -19.1015088434435 2.7
-13.2915305989495 -12.2206067014094 -6.1489124226419 -18.7915305989495 2.71
-21.1369078770925 -20.3034002173823 -14.0788647605679 -26.6369078770925 2.72
-19.8546161281918 -18.5184954280042 -12.5470155426383 -25.3546161281918 2.73
-28.6479812131274 -28.0775047180289 -21.754032362338 -34.1479812131274 2.74
-26.4444467074673 -24.8462959316109 -18.973410723011 -31.9444467074673 2.75
-29.1194669251667 -28.8075331251652 -22.3869973865136 -34.6194669251667 2.76
-19.0199306809754 -17.1657605232603 -11.388983254432 -24.5199306809754 2.77
-22.5393208599109 -22.4786220228391 -15.9609761770675 -28.0393208599109 2.78
-11.6317330724642 -9.53036888749064 -3.80410063679351 -17.1317330724642 2.79
-15.9204804126332 -16.1009822673556 -9.48870200539863 -21.6009822673556 2.8
-4.92015205360023 -2.58311334179329 3.1261671446385 -10.4201520536002 2.81
-10.5333417301119 -10.942385173209 -4.24062735254055 -16.442385173209 2.82
1.11035477563446 3.66898167103918 9.3625265977247 -4.38964522436554 2.83
-5.09988417214658 -5.72232944009243 1.06277607325332 -11.2223294400924 2.84
7.09318043251778 9.85689784250569 15.5361400267909 1.59318043251778 2.85
5.06972592570877 4.25133928450125 11.1127518580315 -1.24866071549875 2.86
22.4161629912609 25.3662581731099 31.0327929615464 16.9161629912609 2.87
19.9829029459301 18.9881573214398 25.9180076381432 13.4881573214398 2.88
37.6863287255603 40.8020531458372 46.457627663567 32.1863287255603 2.89
34.9501006653366 33.8004785329666 40.7901594704999 28.3004785329666 2.9
39.5768974128662 42.8357269546236 48.4822148519132 34.0768974128662 2.91
23.2740150564069 21.9927054023816 29.0329373674444 16.4927054023816 2.92
28.0728501997812 31.4507123589071 37.0900979031498 22.5728501997812 2.93
11.6545054420364 10.2660787174547 17.3475621186918 4.76607871745472 2.94
16.5122121610997 19.9837297220677 25.6180905676822 11.0122121610997 2.95
4.48217623496433 3.01235781410149 10.126380376481 -2.48764218589851 2.96
13.6912701932668 17.2300694911063 22.8615481457149 8.19127019326677 2.97
1.76140385491704 0.236787644655787 7.37218129727133 -5.26321235534421 2.98
10.8140388022001 14.393011848266 20.0237986271147 5.31403880220011 2.99
-0.903258977658669 -2.45550573499009 4.68986817337317 -7.95550573499009 3
12.1785396751142 15.7701447849898 21.4024529063269 6.67853967511423 3.01
5.0964805069334 3.54404314145549 10.6879113771015 -1.95595685854451 3.02
17.7908879833992 21.3674544839684 27.0034956307059 12.2908879833992 3.03
11.1489513008104 9.62376155001879 16.7546516535948 4.12376155001879 3.04
23.351964264598 26.8859987344628 32.5279581472078 17.851964264598 3.05
13.59507634375 12.1242572494933 19.2308460296537 6.62425724949329 3.06
21.5382246691111 25.0026906820637 30.6527077330404 16.0382246691111 3.07
12.4279429982571 11.0380142900065 18.1092467758305 5.5380142900065 3.08
19.6794568056149 23.048088120063 28.7082288951391 14.1794568056149 3.09
11.3041627703147 10.0207599418594 17.0461994547534 4.52075994185942 3.1
11.9074040141588 15.1549849916755 20.8272210271723 6.40740401415884 3.11
-1.54609754456059 -2.69848852478867 4.2735007878093 -8.19848852478868 3.12
-1.77973525809305 1.32289311771593 7.00908216757191 -7.27973525809305 3.13
-14.3615466873458 -15.3598834414069 -8.45037669465858 -20.8598834414069 3.14
-15.4991653293158 -12.5638310790431 -6.86196295372618 -20.9991653293158 3.15
-10.522316233483 -11.3452088365984 -4.50655556980887 -16.8452088365984 3.16
4.06416536839684 6.81172002438175 12.5308305771011 -1.43583463160316 3.17
9.98376979930446 9.35580785769108 16.1160034675714 3.85580785769108 3.18
23.6050862867116 26.1463557374762 31.884114608235 18.1050862867116 3.19
30.5097605984579 30.0940824875387 36.769079736321 24.5940824875387 3.2
22.9066879047277 25.2254191696521 30.9830430752343 17.4066879047277 3.21
10.5321308301986 10.3438494665223 16.9277888760245 4.84384946652232 3.22
1.95333205827385 4.03566770160534 9.81417725397422 -3.54666794172615 3.23
-9.43607149105129 -9.38435179727932 -2.89631081660729 -14.9360714910513 3.24
-19.0067718561508 -17.1721770466208 -11.3331982780667 -24.5067718561508 3.25
-21.8247302710581 -21.5229810553848 -15.1346546887856 -27.3247302710581 3.26
-24.7897802966261 -23.2115903941644 -17.27366921839 -30.2897802966261 3.27
-26.6313045571386 -26.0721872415002 -19.7850640159429 -32.1313045571386 3.28
-30.5690500812999 -29.2532021556866 -23.2142625222245 -36.0690500812999 3.29
-31.4442363341227 -30.6231871256321 -24.435646508069 -36.9442363341227 3.3
-19.3661591678011 -18.3158067674947 -12.1748281835392 -24.8661591678011 3.31
-2.26015523670763 -1.17546511475767 4.91203459693967 -7.76015523670763 3.32
8.84161715272562 9.62615757714673 15.8692934051274 3.34161715272562 3.33
26.907089215454 28.254352661557 34.2423901811569 21.407089215454 3.34
37.0686846053582 37.589956850719 43.9342112068658 31.5686846053582 3.35
30.6222944293283 32.228223730025 38.1184609697731 25.1222944293283 3.36
14.3667763058419 14.6300536998294 21.0760690673323 8.86677630584191 3.37
8.85417721076481 10.7121064044054 16.5072661375477 3.35417721076481 3.38
-8.30579374725066 -8.29242371289001 -1.74638931405877 -13.8057937472507 3.39
-12.9458119087097 -10.8451957866902 -5.09256455068649 -18.4458119087097 3.4
-24.0438592777234 -24.2696700840416 -17.6280777869047 -29.7696700840416 3.41
-20.9559844126012 -18.624589241012 -12.8909086072177 -26.4559844126012 3.42
-32.8359420634301 -33.2876789377131 -26.5559938335855 -38.7876789377131 3.43
-29.0067757644018 -26.4589331105848 -20.7430010780708 -34.5067757644018 3.44
-41.5856732541086 -42.2476912030506 -35.4323288328837 -47.7476912030506 3.45
-26.0261450249282 -23.2784549536622 -17.578897519888 -31.5261450249282 3.46
-28.0975109203036 -28.9519254304512 -22.0601971442145 -34.4519254304512 3.47
-12.0058274760145 -9.07698981614812 -3.39227192247535 -17.5058274760145 3.48
-14.560719876938 -15.5876684246692 -8.62765469735042 -21.0876684246692 3.49
1.96439508118914 5.05377161339278 10.7253335838617 -3.53560491881086 3.5
-1.91516868439134 -3.09299531940101 3.92651845990126 -8.59299531940101 3.51
13.9946840712707 17.2223254781544 22.8825416941116 8.49468407127069 3.52
9.83991436311223 8.53442091136431 15.6040413261124 3.03442091136431 3.53
25.9713754885367 29.3135807361196 34.9643699159841 20.4713754885367 3.54
21.6488419595579 20.2401933394497 27.3506677824205 14.7401933394497 3.55
29.9974866103199 33.4293782714214 39.072749599855 24.4974866103199 3.56
17.6911567887857 16.20487675305 23.3469585971409 10.70487675305 3.57
26.0645038779471 29.5603092675796 35.1983386592793 20.5645038779471 3.58
13.7880467016829 12.2504400555533 19.4129642999122 6.75044005555334 3.59
22.0768403824884 25.6101820898981 31.2449878885175 16.5768403824884 3.6
-0.555573203062229 -2.1177136102024 5.05389371731288 -7.6177136102024 3.61
-2.99225145200381 0.551947932339369 6.18566501573456 -8.49225145200381 3.62
-25.3517008193824 -26.9113988537962 -19.7421286237354 -32.4113988537962 3.63
-28.1136838390804 -24.5853757197087 -18.9506054467759 -33.6136838390804 3.64
-50.0967251173835 -51.6271273850657 -44.4715414933963 -57.1271273850657 3.65
-34.0055789959092 -30.5196382838931 -24.8817010601522 -39.5055789959092 3.66
-36.1629452469198 -37.637538471837 -30.506840778933 -43.137538471837 3.67
-20.6452530460767 -17.2276244077971 -11.5844499372151 -26.1452530460767 3.68
-22.1836219043293 -23.5766304017893 -16.4816799650833 -29.0766304017893 3.69
-7.32896508271786 -4.00480876685794 1.6456149470644 -12.8289650827179 3.7
-27.1871653350069 -28.4737431345041 -21.4226346121285 -33.9737431345041 3.71
-32.1719461353652 -28.9652907896292 -23.3057028135604 -37.6719461353652 3.72
-51.1974394825645 -52.353963087214 -45.3560692346447 -57.853963087214 3.73
-57.050468062924 -53.9840586906331 -48.3134851888524 -62.550468062924 3.74
-75.1747889475129 -76.1791358975045 -69.2432364633437 -81.6791358975045 3.75
-56.5352928082435 -53.6302624519711 -47.9470144179042 -62.0352928082435 3.76
-48.1827780110392 -49.0144601672193 -42.1486911547688 -54.5144601672193 3.77
-30.5947123504385 -27.8703917593228 -22.1729209882167 -36.0947123504385 3.78
-21.1687498651773 -21.8092781449295 -15.0209393322947 -27.3092781449295 3.79
-4.67335266829904 -2.14710121823092 3.56599272647974 -10.173352668299 3.8
-10.9444646608008 -11.3774442811448 -4.67299386587316 -16.8774442811448 3.81
-12.4382055716356 -10.1251484919476 -4.39521123051906 -17.9382055716356 3.82
-17.5335075132047 -17.7448336861941 -11.1298038068413 -23.2448336861941 3.83
-20.2097347124593 -18.1226977973577 -12.3748693852374 -25.7097347124593 3.84
-24.119173759447 -24.0972015666511 -17.5761242826251 -29.619173759447 3.85
-16.9912542301466 -15.1405704766453 -9.31568567467348 -22.4912542301466 3.86
-8.68731118622138 -8.42291837781869 -1.99931985194312 -14.1873111862214 3.87
-2.76487481814689 -1.15829439090145 4.75948991414017 -8.26487481814689 3.88
6.73489436719152 7.24815223855215 13.5756928282691 1.23489436719152 3.89
11.4743866057895 12.8317582161857 18.8442504547523 5.97438660578952 3.9
9.30065492491536 10.0665331917595 16.2974211359518 3.80065492491536 3.91
0.00524845725690878 1.11104813577076 7.21900751076647 -5.49475154274309 3.92
-1.00962353066921 0.00988995788802548 6.14404678690918 -6.50962353066921 3.93
-11.4382689512735 -10.5837138807447 -4.38053564479915 -16.9382689512735 3.94
-11.3485043514295 -10.0771028480118 -4.03888225096249 -16.8485043514295 3.95
-12.5523290585495 -11.9459629001782 -5.64798906615503 -18.0523290585495 3.96
-1.08855624254682 0.430298940771353 6.37439019019525 -6.58855624254682 3.97
-3.32055259419459 -2.95664575493388 3.43722773021482 -8.82055259419459 3.98
9.13134231063123 10.8905266863342 16.7433255314953 3.63134231063123 3.99
5.95402604638149 6.08379330566043 12.5701398306445 0.454026046381487 4
15.7045803662545 17.6943989782422 23.4985433230092 10.2045803662545 4.01
8.06017847260947 7.96664250494433 14.5410411804649 2.46664250494433 4.02
18.6227892851347 20.8310842762817 26.6170981638965 13.1227892851347 4.03
10.2184722877599 9.91484202071212 16.5719419457708 4.41484202071212 4.04
21.4870460530297 23.8993303974689 29.6683133574269 15.9870460530297 4.05
1.4029995213348 0.904701253470858 7.63828591650007 -4.59529874652914 4.06
2.19405472417936 4.79364999979478 10.5468796428565 -3.30594527582064 4.07
-18.3945055773338 -19.0699867908967 -12.2669401220421 -24.5699867908967 4.08
-17.1590775634314 -14.3907910543375 -8.65188831133831 -22.6590775634314 4.09
-38.1305346403309 -38.9638356722584 -32.0990878354676 -44.4638356722584 4.1
-10.9352689644398 -8.01871306122846 -2.29256360175575 -16.4352689644398 4.11
-6.43141289158365 -7.40159133955756 -0.483496708104918 -12.9015913395576 4.12
20.8907901783588 23.9336556416785 29.6487473775828 15.3907901783588 4.13
25.3314620295744 24.2468332717052 31.2093236268194 18.7468332717052 4.14
52.6532423373335 55.7991995650125 61.505024603245 47.1532423373335 4.15
31.6789353357622 30.5034167504636 37.5009260830519 25.0034167504636 4.16
33.3011192002415 36.5258384461055 42.2242873908693 27.8011192002415 4.17
12.583769593122 11.341830618554 18.3649989795006 5.84183061855399 4.18
13.8873026517375 17.1657550895717 22.8587639721058 8.38730265173752 4.19
-6.45043255242722 -7.73364716970854 -0.694376418534752 -13.2336471697085 4.2
1.12366378385938 4.43031300377556 10.1198604744085 -4.37633621614062 4.21
-11.9819896579452 -13.2809879697561 -6.23630284431392 -18.7809879697561 4.22
-4.98008750515104 -1.67099623368239 4.01708750437271 -10.480087505151 4.23
-17.4581676362813 -18.7473525164472 -11.7079757418623 -24.2473525164472 4.24
-11.1372174802329 -7.85136700430422 -2.16275409788054 -16.6372174802329 4.25
-18.4464625482128 -19.7004222116711 -12.676986233574 -25.2004222116711 4.26
-8.45504503452655 -5.21776398412271 0.473343646562246 -13.9550450345265 4.27
-14.9465437583482 -16.1403336691909 -9.1417928780156 -21.6403336691909 4.28
-5.81780372045453 -2.65381706001436 3.04170794903907 -11.3178037204545 4.29
-11.4039463334164 -12.5133653706133 -5.54921448991653 -18.0133653706133 4.3
-8.20418733982935 -5.13732891308954 0.564468255900679 -13.7041873398293 4.31
-17.8093418056938 -18.8111742498249 -11.8905587182983 -24.3111742498249 4.32
-15.6140130760501 -12.6669757559986 -6.95713810779495 -21.1140130760501 4.33
-24.1827319968202 -25.0550240376487 -18.1865730069159 -30.5550240376487 4.34
-23.0528447970864 -20.2469436956179 -14.5274009833617 -28.5528447970864 4.35
-22.2191551018942 -22.9414260036251 -16.133177095819 -28.4414260036251 4.36
-13.8627378447375 -11.2176507054092 -5.48686670210412 -19.3627378447375 4.37
-11.9160786799216 -12.4695510362159 -5.72885654012169 -17.9695510362159 4.38
-4.68962106205193 -2.22322544289208 3.52020239718218 -10.1896210620519 4.39
-1.59907339614693 -1.96688425572244 4.69967492983033 -7.46688425572244 4.4
-1.1472734475328 1.12457500860245 6.88189388504556 -6.6472734475328 4.41
-2.53509364527905 -2.7024470304978 3.88421851133307 -8.2024470304978 4.42
-3.23518157700547 -1.17155461284171 4.60073585015338 -8.73518157700547 4.43
-3.46983735182425 -3.42418980738545 3.07772779113562 -8.96983735182425 4.44
-5.32120275180956 -3.47715483128131 2.3586477255962 -10.8212027518096 4.45
-3.32917103282337 -3.06034632244674 3.35291212054846 -8.82917103282337 4.46
-5.23416699628899 -3.61860990299863 2.30401457865046 -10.734166996289 4.47
-2.1182365564712 -1.61853161988201 4.70590829766478 -7.6182365564712 4.48
-5.13279836993259 -3.75211317827129 2.25961923314247 -10.6327983699326 4.49
-0.924729670972752 -0.188993603527179 6.04640291442373 -6.42472967097275 4.5
-7.02920342038576 -5.8871714211899 0.214963697438704 -12.5292034203858 4.51
-3.79813842925022 -2.82381573428105 3.3216867903754 -9.29813842925022 4.52
-10.9197215055547 -10.0174922137023 -3.82466051609974 -16.4197215055547 4.53
-6.70049020037411 -5.4876525297087 0.568099402558047 -12.2004902003741 4.54
-14.7787361109969 -14.114824225097 -7.83197069408809 -20.2787361109969 4.55
-8.39499291428389 -6.94632484387496 -0.979195126679757 -13.8949929142839 4.56
-16.1124698178718 -15.6827714766323 -9.3078236708757 -21.6124698178718 4.57
-8.88525635897163 -7.20602115228329 -1.32541416863774 -14.3852563589716 4.58
-17.4049705766957 -17.2028215809182 -10.7377548698472 -22.9049705766957 4.59
-9.41908647660386 -7.51706425402288 -1.71066097607303 -14.9190864766039 4.6
-25.1168731976682 -25.1331148800456 -18.5817335724565 -30.6331148800456 4.61
-22.9537164436549 -20.8390938147912 -15.0481076353748 -28.4537164436549 4.62
-39.2512193019679 -39.4743138983518 -32.8413654648128 -44.9743138983518 4.63
-36.5391889573229 -34.2244772788728 -28.4480239922678 -42.0391889573229 4.64
-53.3334716420342 -53.7496430144669 -47.0407574572187 -59.2496430144669 4.65
-34.4953661763324 -31.9952208731341 -26.2322598240074 -39.9953661763324 4.66
-35.9380254109058 -36.5313597425691 -29.7530252107862 -42.0313597425691 4.67
-16.8081120255901 -14.1391888344501 -8.38852988301878 -22.3081120255901 4.68
-18.4864270223473 -19.2391425347006 -12.3985672435711 -24.7391425347006 4.69
0.822155979022599 3.6413664080433 9.38105409427857 -4.6778440209774 4.7
-13.3102526426348 -14.2028345315282 -7.30791152310195 -19.7028345315282 4.71
-6.31558097134548 -3.36614819021052 2.36401199047845 -11.8155809713455 4.72
-20.4219225200832 -21.4333577838364 -14.4925646088875 -26.9333577838364 4.73
-13.5109036654608 -10.4527324002346 -4.73054503234496 -19.0109036654608 4.74
-27.4765082633536 -28.5845358444027 -21.6068279901274 -34.0845358444027 4.75
-8.83283609168564 -5.68854192039242 0.0273092184693722 -14.3328360916856 4.76
-10.5708814195218 -11.7521857796325 -4.74693517220312 -17.2521857796325 4.77
7.73235922988367 10.9392620258353 16.650480981201 2.23235922988367 4.78
6.38898061099135 5.15844362449046 12.1825409154643 -0.341556375509542 4.79
24.244214700945 27.4895558942371 33.1978988163726 18.744214700945 4.8
8.47077501502558 7.21557024299218 14.2483139338314 1.71557024299218 4.81
10.7909996357243 14.0502750314729 19.7575177517225 5.29099963572435 4.82
-4.34397235435737 -5.59905001340053 1.43186349769287 -11.0990500134005 4.83
-2.70938835050469 0.539169286485209 6.24710499831035 -8.20938835050469 4.84
-17.1136320287614 -18.3438497602544 -11.3251937492299 -23.8438497602544 4.85
-9.63325770292236 -6.41989870219535 -0.709490408771022 -15.1332577029224 4.86
-16.5786521067184 -17.7595683090753 -10.7632902148606 -23.2595683090753 4.87
-9.96932161893534 -6.81521305707301 -1.10058382011729 -15.4693216189353 4.88
-16.0074495929633 -17.115218529496 -10.1498374517277 -22.615218529496 4.89
-10.3392511498288 -7.26776352625898 -1.54721341949411 -15.8392511498288 4.9
-12.0231422314165 -13.0347579458413 -6.10939208376073 -18.5347579458413 4.91
-3.96153689581462 -0.995106162602769 4.73299732871594 -9.46153689581462 4.92
-4.6276049214892 -5.52114597349537 1.35553499367788 -11.0211459734954 4.93
2.39306841781444 5.23320183688868 10.9704018576359 -3.10693158218556 4.94
2.78811455271669 2.03325344723638 8.85311846381627 -3.46674655276362 4.95
6.56818860613351 9.26219655499184 15.0099326675735 1.06818860613351 4.96
5.88602586475931 5.28890084638062 12.0444528534111 -0.211099153619378 4.97
8.56750689071431 11.0971897720604 16.8567814314798 3.06750689071431 4.98
8.99235838474949 8.57028433552723 15.25473195802 3.07028433552723 4.99


==> figures_tikz/BasisUQ_Med.txt <==
FOM ROM Up Down Time
0 0 5 -5 0
-9.41828420249706 -10.7388342670236 -4.41828420249706 -17.4435735103022 0.01
12.845693919698 15.5733627782333 21.9993801600577 7.84569391969795 0.02
4.54790826698201 3.25059149112407 9.54790826698201 -3.43496704230753 0.03
26.5383254070812 29.2295081315599 35.6263669742137 21.5383254070812 0.04
18.6149400677947 17.3674938667317 23.6149400677947 10.7213175283364 0.05
27.4260805666618 30.054539491065 36.4024187909088 22.4260805666618 0.06
7.31204216755855 6.14034253026046 12.3120421675585 -0.446848060213167 0.07
15.4977796008033 18.0382013714205 24.317997179747 10.4977796008033 0.08
-3.89726178880048 -4.96842745882187 1.10273821119952 -11.4778698995388 0.09
3.47819546477003 5.90654301646305 12.1001344992963 -1.52180453522997 0.1
-10.4718856219909 -11.4191722209041 -5.47188562199091 -17.8332149525768 0.11
0.487058797979422 2.78088831987407 8.87137463208433 -4.51294120202058 0.12
-12.4131299500841 -13.214949473806 -7.41312995008408 -19.5172892899847 0.13
-2.58214462258062 -0.443370455924434 5.53026027312505 -7.58214462258062 0.14
-14.28051454006 -14.9173261234799 -9.28051454006001 -21.093226166498 0.15
-4.2119218879598 -2.24655982950341 3.59741895152089 -9.2119218879598 0.16
-13.0573328914834 -13.5119066752501 -8.05733289148344 -19.5483952728846 0.17
-4.39134088387041 -2.61532136058327 3.08730011543824 -9.39134088387041 0.18
-11.778557955136 -12.0362089711834 -6.6937555767627 -17.9222556986669 0.19
-4.62144665290282 -3.04806174938866 2.50346033425811 -9.62144665290282 0.2
-9.88264038212679 -9.93142220451279 -4.63838249129307 -15.6580827423124 0.21
-3.74525042982188 -2.38497829413782 3.00779405864055 -8.74525042982189 0.22
-7.37982264356174 -7.21068378071046 -1.96916139025634 -12.7712164711686 0.23
-2.89790633228805 -1.75827359724718 3.55544680490565 -7.89790633228805 0.24
-4.85399001110925 -4.46088986049972 0.790637604433313 -9.85399001110925 0.25
-3.30654305485435 -2.39203096363168 2.89146674921318 -8.30654305485435 0.26
-4.79970311944704 -4.17968787695964 1.08427504383737 -9.79970311944704 0.27
-4.96087847881506 -4.27286918076489 0.997616345811783 -9.96087847881506 0.28
-4.74575625251223 -3.89898809160977 1.3780036607743 -9.74575625251223 0.29
-6.60904271885192 -6.14580907258675 -0.888298151124284 -11.6090427188519 0.3
-9.15713026776606 -8.08687452495785 -2.79699717180291 -14.1571302677661 0.31
-17.1660615745981 -16.9227962094129 -11.6780463460368 -22.3904391171441 0.32
-18.0505808116069 -16.763154161264 -11.4586269833733 -23.0505808116069 0.33
-27.6937683538721 -27.6626679769048 -22.4297407638629 -33.2907624623354 0.34
-26.9788795440146 -25.4835558375568 -20.0313643039072 -31.9788795440146 0.35
-31.5489529984365 -31.7193274159563 -26.4375262903856 -37.4996624616508 0.36
-22.65846201376 -20.9673260656987 -15.3694303919979 -27.65846201376 0.37
-28.7133402562508 -29.0717719968888 -23.7133402562508 -34.9940822769698 0.38
-18.3938816367997 -16.5216676491333 -10.7883150102622 -23.3938816367997 0.39
-25.8169665052607 -26.3475075943695 -20.8169665052607 -32.3996244844633 0.4
-2.73650074972411 -0.700379676958951 5.15705678113547 -7.73650074972411 0.41
0.116949523454096 -0.567458249275365 5.1169495234541 -6.73549069982481 0.42
24.3187345212373 26.4994054305936 32.466163382143 19.3187345212373 0.43
26.1282533340016 25.3102794602158 31.1282533340016 19.0417673080495 0.44
51.2932745049341 53.5972322778136 59.6571184155786 46.2932745049341 0.45
30.9970658439517 30.0675755345959 35.9970658439517 23.715326942024 0.46
35.6322807130901 38.0366287100026 44.1722227074055 30.6322807130901 0.47
14.7037616137565 13.6862541034029 19.7037616137565 7.26809359528492 0.48
19.8803811330363 22.3609539009576 28.5538916487353 14.8803811330363 0.49
-1.49674704662381 -2.57764179587051 3.50325295337619 -9.04304909218558 0.5
10.8075111140106 13.3391873552739 19.5703955516003 5.80751111401059 0.51
-4.02547438618892 -5.14435693439188 0.974525613811083 -11.6377812142358 0.52
8.41991816458214 10.9769749357458 17.2269404131037 3.41991816458214 0.53
-6.45809073074235 -7.58913305359999 -1.45809073074235 -14.0910362339244 0.54
5.93645487000587 8.49292894400892 14.741973308706 0.93645487000587 0.55
-12.8246516163557 -13.9419641252858 -7.82465161635575 -20.4327787570934 0.56
-4.7193314570726 -2.18929104480845 4.03925477033296 -9.7193314570726 0.57
-23.1316349137524 -24.2096232394627 -18.1316349137524 -30.6700219192478 0.58
-15.4674430923976 -12.9892092385376 -6.80036034251245 -20.4674430923976 0.59
-33.3477966058034 -34.3615131282086 -28.3477966058034 -40.7726735461516 0.6
-12.0956858131322 -9.69381498137888 -3.56322777277936 -17.0956858131322 0.61
-14.9964614140464 -15.9219645146175 -9.99646141404643 -22.2658426140327 0.62
5.41767744280592 7.71979036770534 13.774446595628 0.417677442805918 0.63
3.43536163725458 2.62070642411875 8.43536163725458 -3.63884702145849 0.64
22.8540821262352 25.034532078906 30.9967321237904 17.8540821262352 0.65
15.0647381680642 14.3819313749701 20.0647381680642 8.22249487934603 0.66
26.4380346674738 28.4766909376897 34.3318277099963 21.4380346674738 0.67
19.8755787399868 19.3437043445992 24.8755787399868 13.298715098358 0.68
29.9611108393942 31.8399046724833 37.576515669898 24.9611108393942 0.69
24.7428375259174 24.3788073992105 29.7428375259174 18.4609423435705 0.7
21.6831781980572 23.3863463775895 28.9928244011733 16.6831781980572 0.71
6.10471239944835 5.92304675271392 11.2345548752668 0.143165919571589 0.72
1.60042044869998 3.11471054424088 8.58132016510958 -3.39957955130002 0.73
-12.4967806391276 -12.4841705752601 -7.21694139018067 -18.1171893659142 0.74
-18.5136421323727 -17.1988016292727 -11.8787820068631 -23.5136421323727 0.75
-19.5325839475783 -19.3165359096383 -14.0819052902654 -24.7958991160894 0.76
-15.5168969397015 -14.4092399500079 -9.11510388430804 -20.5168969397015 0.77
-14.999981883367 -14.5742072606991 -9.32766093375852 -19.999981883367 0.78
-12.5300499208026 -11.6343976695251 -6.35247046206237 -17.5300499208026 0.79
-10.4628752547719 -9.82404335706971 -4.56533273742733 -15.4628752547719 0.8
-6.33600253164196 -5.6541952438925 -0.384315711825195 -11.336002531642 0.81
0.494829645840281 1.34705673768446 6.61802150601647 -4.50517035415972 0.82
3.07983882656671 3.54896009153169 8.80680061321453 -1.92016117343329 0.83
11.4353196980783 12.4982976759255 17.7820537509577 6.4353196980783 0.84
12.5181813598021 12.7787515812133 18.0247266034386 7.28973902707592 0.85
27.7951000630659 29.063247603466 34.3861342465031 22.7951000630659 0.86
32.9080584324224 32.967126030525 38.2023666625999 27.3265063017902 0.87
49.5704683675576 51.0353504568712 56.502937001499 44.5704683675576 0.88
53.3404636777728 53.2078728253315 58.4869249624436 47.4232305450446 0.89
71.2985743686861 72.949025569095 78.5529374682049 66.2985743686861 0.9
53.4565774653586 53.1448393056341 58.4648891419561 47.2257737782586 0.91
52.1428941749338 53.9652044145388 59.6951947841345 47.1428941749338 0.92
33.2406991916917 32.7647993848681 38.2406991916917 26.7227757707591 0.93
32.9238337577094 34.9019063192349 40.7471963444419 27.9238337577094 0.94
13.0914836732424 12.4686563539787 18.0914836732424 6.31683149871056 0.95
24.1233218337288 26.2389288445743 32.1867784001155 19.1233218337288 0.96
14.0394116110429 13.2889149589921 19.0394116110429 7.04196864482162 0.97
25.7481449613135 27.9811823150962 34.0163120271093 20.7481449613135 0.98
15.0648559677538 14.207676387783 20.0648559677538 7.88158310016926 0.99
27.2932786540635 29.6220457120653 35.7279827691832 22.2932786540635 1
-2.89203854138184 -3.83346231059985 2.10796145861816 -10.2216409932492 1.01
-9.45765497038152 -7.05612468967568 -0.896792420905935 -14.4576549703815 1.02
-39.8512049127836 -40.8533080582638 -34.8512049127836 -47.2856726445364 1.03
-46.2929010820268 -43.8425548746434 -37.6479677014789 -51.2929010820268 1.04
-76.7258970056758 -77.7643294559717 -71.7258970056758 -84.2224027350535 1.05
-53.6110945387964 -51.1364914231837 -44.9252337084361 -58.6110945387964 1.06
-54.1792101551607 -55.2291365113583 -49.1792101551607 -61.6940859771603 1.07
-31.3764742031957 -28.9024554571587 -22.6933085345619 -36.3764742031957 1.08
-31.5505013783504 -32.5870103142176 -26.5505013783504 -39.0399669291129 1.09
-9.22260020493352 -6.77395708545763 -0.585649944230952 -14.2226002049335 1.1
-23.4124966747682 -24.4109096063556 -18.4124966747682 -30.8331963395137 1.11
-16.3505673130368 -13.9516672237447 -7.80259037817433 -21.3505673130368 1.12
-29.7866765599413 -30.7228975857895 -24.7866765599413 -37.0962955959793 1.13
-23.5502961467302 -21.2247736506291 -15.1327495911589 -28.5502961467302 1.14
-36.0921778399422 -36.9430353992987 -31.0921778399422 -43.2500432197762 1.15
-20.1562296460838 -17.9266396873863 -11.9086589111958 -25.1562296460838 1.16
-20.9686027413924 -21.7121513388321 -15.9686027413924 -27.9362102191897 1.17
-6.14875202199522 -4.03626389847417 1.89174500658167 -11.1487520219952 1.18
-5.79066053728766 -6.40650523489588 -0.790660537287665 -12.5322472631484 1.19
7.80837093162476 9.78425978737759 15.6081594989842 2.80837093162476 1.2
-1.03145410612827 -1.5010141721127 3.96854589387173 -7.51445865979782 1.21
0.747266035414941 2.56901269091866 8.27766935305126 -4.25273396458506 1.22
-6.71236864519475 -7.0191369128738 -1.6945801459222 -12.9078862825953 1.23
-6.3458221868248 -4.69358773198395 0.888548850174252 -11.3458221868248 1.24
-12.3662869405686 -12.4960600522994 -7.2113611942702 -18.2494733255551 1.25
-4.2335499496007 -2.76380126693954 2.68232113563021 -9.2335499496007 1.26
0.493067404363134 0.552012194793717 5.79420081824229 -5.05731130570117 1.27
7.10523870260118 8.38209461579279 13.6949573057755 2.10523870260118 1.28
13.3587119929436 13.6154400852021 18.8485512235636 8.156938540589 1.29
18.4430446054136 19.5193014537738 24.8114560816928 13.4430446054136 1.3
17.8113892300156 18.2722033813901 23.5163350534723 12.8113892300156 1.31
12.9351962220312 13.8059619146531 19.0858052086467 7.93519622203124 1.32
13.8306537910931 14.4990083932061 19.7544143618547 8.83065379109309 1.33
7.44765448333791 8.11089572139421 13.3787269177839 2.44765448333791 1.34
9.82447346832143 10.700928901449 15.9677052134455 4.82447346832143 1.35
5.38944670293556 5.84602015880563 11.1019802816866 0.389446702935559 1.36
12.5954921802754 13.6777219969574 18.9560912700783 7.59549218027539 1.37
6.77446531416369 7.02809738724628 12.272350131158 1.5427124250357 1.38
15.3212882230029 16.6041111100634 21.9380650855467 10.3212882230029 1.39
8.2094259146973 8.26665225437362 13.527339192397 2.63271020498333 1.4
17.4065990474683 18.8820616757177 24.3591162734882 12.4065990474683 1.41
8.52782728492994 8.39789740927644 13.7015277375503 2.62251987838406 1.42
18.8424983426237 20.4999919691439 26.1121527056054 13.8424983426237 1.43
8.91266551691461 8.60740649613104 13.9512194083685 2.69965682078971 1.44
20.208561782416 22.0349760066703 27.7723993705193 15.208561782416 1.45
10.5266040593933 10.0602511106413 15.5266040593933 4.03100465970987 1.46
23.8151639803003 25.7950764027169 31.6462124068698 18.8151639803003 1.47
13.3768710168714 12.7658630914438 18.3768710168714 6.6276513024111 1.48
27.340216931131 29.4561106580574 35.4082316528597 22.340216931131 1.49
16.3111310301069 15.5738765515377 21.3111310301069 9.34070827764341 1.5
27.3432164798443 29.5757315889249 35.6157569811148 22.3432164798443 1.51
12.4448420713336 11.6014619625288 17.4448420713336 5.2886285766768 1.52
23.8171163619851 26.1453218965347 32.2573156609553 18.8171163619851 1.53
8.66862722399082 7.74066450900086 13.6686272239908 1.36451850955164 1.54
20.2004053079902 22.60209184831 28.7691637273454 15.2004053079902 1.55
7.81204721752129 6.82216867581395 12.8120472175213 0.399897923020503 1.56
22.1620034362717 24.6140001047197 30.8185465061655 17.1620034362717 1.57
9.87837380809559 8.85005064137558 14.8783738080956 2.3994362283792 1.58
24.0330445016047 26.5115373396406 32.7354826736627 19.0330445016047 1.59
12.0346853478819 10.9918636067963 17.0346853478819 4.53102990821392 1.6
30.5031276875869 32.9839927974135 39.2090421580964 25.5031276875869 1.61
23.6750206100722 22.6417836225994 28.6750206100722 16.1889430020612 1.62
41.5809137341291 44.0400560487721 50.247952083837 36.5809137341291 1.63
35.3989506763258 34.3991929799403 40.3989506763258 27.9723999234387 1.64
52.5776580675294 54.9913489398487 61.1641275507966 47.5776580675294 1.65
27.800559082564 26.8576401420697 32.800559082564 20.4745285175597 1.66
24.6095001769131 26.9546839032242 33.0749039200511 19.6095001769131 1.67
0.850849978994083 -0.0127197086474571 5.85084997899408 -6.33517269161713 1.68
-3.42702092195353 -1.17236803927713 4.87865048669593 -8.42702092195353 1.69
-26.0341977194881 -26.7970582346773 -21.0341977194881 -33.0427580038688 1.7
-13.1891213508512 -11.0457166287985 -5.07924939178733 -18.1891213508512 1.71
-16.1105575651466 -16.7528216274787 -11.1105575651466 -22.9068017825367 1.72
-4.64637174382878 -2.63333149739723 3.23600492406748 -9.64637174382878 1.73
-6.14034585531722 -6.64383654246338 -1.14034585531722 -12.6924337076876 1.74
3.85494552090622 5.72037819452585 11.4798643082238 -1.14505447909378 1.75
5.48362128642755 5.13510483277023 10.4845090456395 -0.795950515959749 1.76
15.5673043666888 17.2699869679376 22.9084715180398 10.5673043666888 1.77
18.7525821893097 18.5730425818055 23.8835386260341 12.7700171498472 1.78
27.2594417823408 28.7865348395563 34.2945831430655 22.2594417823408 1.79
32.0363126380578 32.0373639389791 37.3063612316794 26.3710431118753 1.8
34.6853132621337 36.0264577737672 41.3964823604871 29.6853132621337 1.81
36.7902630423359 36.9809792770131 42.2150478809248 31.4581122211758 1.82
37.8510444755138 38.9984979385961 44.2904609297238 32.8510444755138 1.83
41.5367923457748 41.9235787504785 47.1688045842258 36.5367923457748 1.84
41.0296879768928 41.9784242233107 47.2551130963424 36.0296879768928 1.85
43.6336793688743 44.2201919929001 49.4768308471881 38.6336793688743 1.86
38.9576294707009 39.7054017015971 44.9708855076031 33.9576294707009 1.87
43.0671463342563 43.8542484910266 49.1223962525016 38.0671463342563 1.88
36.9198164812585 37.4671880055732 42.7215024569498 31.9198164812585 1.89
42.4612238204193 43.4469814996411 48.7269128034817 37.4612238204193 1.9
38.7705523958477 39.1208776786843 44.3641563141513 33.7281366733694 1.91
49.5121081458121 50.6918180268627 55.9835319414339 44.5121081458121 1.92
44.5237542475951 44.6831282061866 49.9156579842275 39.1462770412813 1.93
56.5047255279353 57.8709940676586 63.2440912053719 51.5047255279353 1.94
50.3393574430809 50.3165265211249 55.5819075001019 44.6422941117262 1.95
51.355707176117 52.8985492614916 58.4016274333646 46.355707176117 1.96
32.0205299797314 31.8267499858975 37.1301038457455 26.0237572566339 1.97
34.0434383072264 35.7504281413802 41.3742031419706 29.0434383072264 1.98
13.7791037786681 13.4280031150262 18.7791037786681 7.50666068054969 1.99
16.6504607265056 18.5069154413546 24.2404433102336 11.6504607265056 2
4.48077101975554 3.98813857979218 9.48077101975554 -2.03951736366585 2.01
16.9306755149024 18.9198496394534 24.7512200952629 11.9306755149024 2.02
4.140836736249 3.52440228167506 9.140836736249 -2.59607273523301 2.03
17.1202360952223 19.22357663596 25.1402437749249 12.1202360952223 2.04
3.89311602804756 3.17230382287781 8.89311602804756 -3.02622491653468 2.05
17.8515823593675 20.0489821886005 26.0357038357309 12.8515823593675 2.06
5.01420145843654 4.20985238692993 10.0142014584365 -2.05090578254895 2.07
19.1236084908417 21.3936889714156 27.4342765829527 14.1236084908417 2.08
6.23118122538197 5.36525847759648 11.231181225382 -0.941069908640356 2.09
20.2994590618722 22.6198701005274 28.6974160294267 15.2994590618722 2.1
4.86831161493237 3.9635948269703 9.86831161493237 -2.37104187121316 2.11
16.0167230493259 18.3644590390156 24.4615761564365 11.0167230493259 2.12
0.920942414171723 0.000707104337325576 5.92094241417172 -6.34461640228494 2.13
11.6408726224304 13.9925884764842 20.0916486758387 6.64087262243036 2.14
-2.93508756444666 -3.84739593443839 2.06491243555334 -10.1856727573413 2.15
6.17473778603491 8.50707678508348 14.5904590634637 1.17473778603491 2.16
-8.70975320801779 -9.59084587065944 -3.70975320801779 -15.9044777561958 2.17
-0.378125327475329 1.91179417439632 7.96213041990355 -5.37812532747533 2.18
-14.4024875878949 -15.2295540599725 -9.40248758789487 -21.501321240369 2.19
-7.00999667201682 -4.7849050103858 1.21551201994266 -12.0099966720168 2.2
-13.2550753815985 -14.006104890812 -8.25507538159847 -20.219409451979 2.21
-0.15410832020495 1.98468518478571 7.91903250381692 -5.15410832020495 2.22
-5.26698302228421 -5.9210657139723 -0.266983022284206 -12.0601587302661 2.23
6.63749146230107 8.66976496609164 14.5228502216736 1.63749146230107 2.24
2.78105018945674 2.24343767286493 7.78105018945674 -3.80675888309017 2.25
11.1833897321474 13.0904411823041 18.8491328077196 6.18338973214744 2.26
6.48990656441494 6.08662609212943 11.4899065644149 0.138739093911114 2.27
13.4904334549122 15.2553389596554 20.9083037233555 8.49043345491222 2.28
10.2399782792517 9.98698898847348 15.284561095268 4.15337210246872 2.29
15.7612687102433 17.3691160213219 22.9054405597796 10.7612687102433 2.3
3.65048150282509 3.56162450580374 8.82091180012685 -2.14737588181 2.31
-2.78147702547146 -1.34337536405928 4.0670522570087 -7.78147702547146 2.32
-13.3014946399811 -13.2146907556465 -7.99250992846949 -18.7904884210863 2.33
-21.3387920141924 -20.0807465822446 -14.7789604713194 -26.3387920141924 2.34
-30.2445090043135 -29.9729900856193 -24.7405674156474 -35.4088805311971 2.35
-28.8748732175619 -27.8046628050708 -22.5141954163562 -33.8748732175619 2.36
-25.090973312216 -24.6282646980418 -19.3851794748875 -30.090973312216 2.37
-25.3654164338813 -24.4881892414348 -19.2094023660347 -30.3654164338813 2.38
-19.9512727571598 -19.2935879245506 -14.0395616620791 -24.9512727571598 2.39
-21.8363946363718 -21.1546064522564 -15.8871830635034 -26.8363946363718 2.4
-20.1523129938762 -19.2985879284585 -14.0334937020958 -25.1523129938762 2.41
-28.9320127723738 -28.4453864766652 -23.1893105354686 -33.9320127723738 2.42
-25.7112498360855 -24.6631562466867 -19.3837206512368 -30.7112498360855 2.43
-35.986141880715 -35.6916860319732 -30.4468334736906 -41.1524591844059 2.44
-31.3167180466595 -30.0786387787377 -24.7698939365509 -36.3167180466595 2.45
-34.4242239786344 -34.3162690490417 -29.0413141802886 -39.9172365408328 2.46
-19.811148248061 -18.3901006841271 -12.9465920408931 -24.811148248061 2.47
-24.2266872214339 -24.2969726411487 -18.9812999902369 -30.0317518860146 2.48
-8.37120087276446 -6.77675356071059 -1.20572941804813 -13.3712008727645 2.49
-13.959077089693 -14.1968738344692 -8.84315835296812 -20.0572248790956 2.5
2.356802097506 4.11267527215114 9.8021902936215 -2.643197902494 2.51
-4.8925503213113 -5.2848085379172 0.107449678688699 -11.2607468704547 2.52
12.3648605205079 14.2679495231548 20.0652815682391 7.36486052050794 2.53
4.25856992782183 3.72703514206743 9.25856992782183 -2.35290330435605 2.54
22.2856291484197 24.3196876150973 30.2126634260272 17.2856291484197 2.55
9.7219803224432 9.06827436039704 14.7219803224432 2.89736165335218 2.56
24.5414825193898 26.6884520858868 32.6635663957746 19.5414825193898 2.57
11.4974954025884 10.7404062064453 16.4974954025884 4.49280294072547 2.58
26.7016377337206 28.9419088302418 34.9854124442917 21.7016377337206 2.59
13.3702246133877 12.5299620015981 18.3702246133877 6.22101174772063 2.6
18.6331900478456 20.9458765974504 27.0424894046204 13.6331900478456 2.61
-4.96541011150135 -5.86748822282648 0.0345898884986511 -12.2215891009339 2.62
0.32332007641122 2.68654534299805 8.81964308180354 -4.67667992358878 2.63
-23.201827286836 -24.1435318004965 -18.201827286836 -30.5259762091539 2.64
-18.0852057826613 -15.6940109643307 -9.54156018326443 -23.0852057826613 2.65
-29.6658410414553 -30.6244438374515 -24.6658410414553 -37.0180339247892 2.66
-13.1897452340201 -10.7935119346093 -4.63909526293194 -18.1897452340202 2.67
-24.3459856411201 -25.2985403084776 -19.3459856411201 -31.6859307210093 2.68
-8.3886570964272 -6.01038494261564 0.128575136272524 -13.3886570964272 2.69
-18.9333778722117 -19.8570429839088 -13.9333778722117 -26.2209857529063 2.7
-10.1894365892778 -7.85186053760972 -1.74556102147606 -15.1894365892778 2.71
-26.4850833121686 -27.3574253906948 -21.4850833121686 -33.6809975304139 2.72
-18.594519651837 -16.3198001068936 -10.2629124179496 -23.594519651837 2.73
-33.9543614627662 -34.7536764882483 -28.9543614627662 -41.0205240408848 2.74
-27.0785478259417 -24.8879691500314 -18.8965643351807 -32.0785478259417 2.75
-33.4285021765589 -34.1341037599892 -28.4285021765589 -40.3286576816732 2.76
-19.7593359044853 -17.6730027737694 -11.7616060191701 -24.7593359044853 2.77
-24.9060182008591 -25.4985250894938 -19.9060182008591 -31.6062182084606 2.78
-12.5036360927659 -10.5402144317309 -4.72175429501521 -17.5036360927659 2.79
-16.324276917948 -16.7858819614468 -11.324276917948 -22.7933516271583 2.8
-6.02101119981629 -4.19746483493936 1.51555900672039 -11.0210111998163 2.81
-9.13305921441374 -9.44776730832054 -4.10833506969009 -15.3430335952375 2.82
-0.30257503472414 1.36606474667833 6.96259972281969 -5.30257503472414 2.83
-1.90204635360858 -2.05589338592023 3.2436730244891 -7.8285230189496 2.84
5.38138854324049 6.88222614864692 12.3528162372866 0.381388543240491 2.85
10.6528999796416 10.671662301018 15.9286679105918 5.03041785593848 2.86
21.6549842812136 22.9774394464516 28.314357957974 16.6549842812136 2.87
28.5270701882325 28.727813520992 33.9593076084279 23.2248982446754 2.88
37.9157826253332 39.0517208800915 44.34744934619 32.9157826253332 2.89
46.4085122049425 46.7981046158161 52.0403860907029 41.4085122049425 2.9
39.1213351669749 40.0651883623431 45.3500216123764 34.1213351669749 2.91
34.1110675443218 34.6938011288953 39.9471676713864 29.1110675443218 2.92
25.2649518031777 26.0137819287306 31.2879388235378 20.2649518031777 2.93
21.7991452821292 22.576652814902 27.8412562179221 16.7991452821292 2.94
11.4282811241933 11.9818075712189 17.2453083210933 6.42828112419333 2.95
14.4219258222585 15.3931806543635 20.6691399421863 9.42192582225846 2.96
7.56335720168602 7.92396820734058 13.1768754586516 2.51720588611022 2.97
11.9751433266444 13.1364766535004 18.4307079783769 6.9751433266444 2.98
3.73816359357167 3.9108675186836 9.15339239625207 -1.63845346186912 2.99
9.48384961184747 10.8290041886646 16.2044334516044 4.48384961184747 3
4.81625419070276 4.80860790833828 10.0893336410324 -0.877394963056641 3.01
16.6698230053377 18.1900422578299 23.6949637128701 11.6698230053377 3.02
10.8118485970241 10.6338502243208 15.9548459415822 4.81888702942877 3.03
23.794154405395 25.4783181692523 31.1043654103913 18.794154405395 3.04
16.8727109330809 16.5366595245422 21.8949981200754 10.6021945085951 3.05
26.7186611128516 28.5534369132303 34.2906129627503 21.7186611128516 3.06
14.7254052656554 14.2457196977635 19.7254052656554 8.20280851636481 3.07
25.4320790913867 27.4021126855486 33.2389328530409 20.4320790913867 3.08
12.6562045149671 12.0492288643927 17.6562045149671 5.910376550591 3.09
24.0646193572024 26.1527526359668 32.0764075818904 19.0646193572024 3.1
4.0361003581947 3.31987370690626 9.03610035819469 -2.90114130634678 3.11
9.3143454090106 11.501861134055 17.4986752516066 4.3143454090106 3.12
-11.1390539254405 -11.9450529899473 -6.13905392544046 -18.2333740880194 3.13
-5.52399912276272 -3.25712904358462 2.7987292460364 -10.5239991227627 3.14
-26.2253511653597 -27.1004792442113 -21.2253511653597 -33.4403813563339 3.15
-1.6709044279163 0.654275119086847 6.753206862642 -6.6709044279163 3.16
-3.57447539762855 -4.49718803273761 1.42552460237145 -10.8722750557331 3.17
20.895337385219 23.2570478254358 29.3825431435022 15.895337385219 3.18
19.1656427367919 18.2174532891138 24.1656427367919 11.823986270138 3.19
43.3728450754592 45.7488665348787 51.8840963967588 38.3728450754592 3.2
19.1478572920088 18.1965878681899 24.1478572920088 11.801750742455 3.21
19.9702781959556 22.3382883701726 28.4663652580397 14.9702781959556 3.22
-3.65783235676891 -4.58981620442371 1.34216764323109 -10.9690532723881 3.23
-3.51431120198295 -1.1764756434503 4.9276938087312 -8.51431120198295 3.24
-26.3842073758373 -27.2748905659774 -21.3842073758373 -33.6218404873841 3.25
-18.5175662776384 -16.231577839557 -10.1676832766526 -23.5175662776384 3.26
-31.8821906070688 -32.7101897665651 -26.8821906070688 -39.0086585902921 3.27
-25.0230833650215 -22.8098313718148 -16.8015351473614 -30.0230833650215 3.28
-37.3136468066385 -38.0585205850286 -32.3136468066385 -44.2930448127295 3.29
-31.591485601916 -29.4707947928969 -23.5319460653995 -36.591485601916 3.3
-23.5114244024424 -24.1539529640449 -18.5114244024424 -30.310010631171 3.31
0.222037165021303 2.2316615310665 8.08740108528406 -4.7779628349787 3.32
9.5384851031514 9.01604890770539 14.5384851031514 2.95185009957773 3.33
31.9893804051071 33.8710416400009 39.6312164268464 26.9893804051071 3.34
42.6299038032047 42.2436042238821 47.6299038032047 36.283354837648 3.35
34.9907866193972 36.7293916331391 42.3828893380212 29.9907866193972 3.36
18.1659062143595 17.9298289630118 23.267798176866 12.084119956029 3.37
9.20197852936276 10.784453915079 16.3216671757509 4.20197852936276 3.38
-6.27496165740146 -6.34881756400597 -1.0487553136435 -12.0709822647584 3.39
-16.6053382184779 -15.1898578495695 -9.776890892105 -21.6053382184779 3.4
-22.9065537382447 -22.8084690407608 -17.5486164909511 -28.3998219299399 3.41
-26.7951583723822 -25.5552091794984 -20.2401139689381 -31.7951583723822 3.42
-31.7292912212013 -31.4519491695803 -26.2103444202477 -36.9070501756666 3.43
-36.9844432945385 -35.9261062494372 -30.6363956501643 -41.9844432945385 3.44
-40.5573401833455 -40.095916244803 -34.8441714162554 -45.5573401833455 3.45
-34.6511735422361 -33.7779996285942 -28.4989673155756 -39.6511735422361 3.46
-24.3185397820188 -23.6707510951906 -18.4086894489779 -29.3185397820188 3.47
-19.7712580406612 -19.0842333913089 -13.8158862674589 -24.7712580406612 3.48
-8.10397073641207 -7.27012552227205 -1.99770078876042 -13.1039707364121 3.49
-4.86249502511596 -4.36004139952177 0.897655505610826 -9.86249502511596 3.5
7.01289895252151 8.02992728780452 13.3131347225576 2.01289895252151 3.51
7.95038999451775 8.27239230969665 13.5196204776499 2.84438275190005 3.52
21.0222270164188 22.2170474068354 27.5107761470407 16.0222270164188 3.53
20.8093363981797 20.957481711032 26.1945669351823 15.3982494926427 3.54
34.9816430119873 36.3464288126263 41.7229535815869 29.9816430119873 3.55
24.8016379770507 24.7848924144551 30.0364883466183 19.1013244034601 3.56
31.0028546763778 32.5274510047888 38.0224061121192 26.0028546763778 3.57
19.9236600486683 19.7532346408335 25.0416821759244 13.9539080700631 3.58
26.9606738669581 28.6327639516309 34.2369262739989 21.9606738669581 3.59
15.1119943556951 14.8011870640829 20.1233986676885 8.89624929136152 3.6
10.9937888056452 12.7990686452254 18.501748212115 5.9937888056452 3.61
-13.3938343327769 -13.8298221881964 -8.39383433277691 -19.8287931016324 3.62
-16.9162105317903 -14.9938341345705 -9.20412851671022 -21.9162105317903 3.63
-41.8241872598103 -42.3684905235866 -36.8241872598103 -48.4486708804658 3.64
-44.9032370054887 -42.8814239854397 -37.0170339472463 -49.9032370054887 3.65
-48.3951683664453 -49.0294746404067 -43.3951683664453 -55.176957193595 3.66
-29.3100174240531 -27.2077160496916 -21.2830488726733 -34.3100174240531 3.67
-33.0790256568522 -33.7838445079727 -28.0790256568522 -39.9838441781309 3.68
-13.7984941808399 -11.6357191301056 -5.66597980037994 -18.7984941808399 3.69
-17.6804807192724 -18.435428047478 -12.6804807192724 -24.6724991721297 3.7
-19.8621425212395 -17.6596601088798 -11.6606082809466 -24.8621425212395 3.71
-45.2816114368971 -46.0656634335976 -40.2816114368971 -52.3238884297004 3.72
-47.5260176978863 -45.305066758807 -39.2928061192574 -52.5260176978863 3.73
-72.8003659858953 -73.5921943840014 -67.8003659858953 -79.8554423884542 3.74
-75.271468517215 -73.0534757130834 -67.0442392082927 -80.271468517215 3.75
-71.5159485822778 -72.2941823588041 -66.5159485822778 -78.5463030226709 3.76
-45.5220655734984 -43.3283066300569 -37.3381950022631 -50.5220655734984 3.77
-41.3971030200011 -42.140639387836 -36.3971030200011 -48.3656996187422 3.78
-15.8497690985924 -13.701132620638 -7.74594273085028 -20.8497690985924 3.79
-11.202689285524 -11.8909999093141 -6.20268928552404 -18.0735169864669 3.8
-5.23680589097173 -3.15346505033227 2.75156313420212 -10.2368058909717 3.81
-18.9942304508857 -19.6076120919592 -13.9942304508857 -25.7327387091215 3.82
-13.7009664381006 -11.7021107935948 -5.8613187419792 -18.7009664381006 3.83
-26.7188995142672 -27.2387818933626 -21.7188995142672 -33.2925425366589 3.84
-22.2291671609173 -20.3327494814685 -14.5683551929635 -27.2291671609173 3.85
-21.966435142578 -22.375611015862 -16.966435142578 -28.3450720621311 3.86
-5.92761447887108 -4.15008173316347 1.52578049560261 -10.9276144788711 3.87
-4.72861597314983 -5.0114823841048 0.318977999322027 -10.8849340913413 3.88
10.322367159536 11.9662719861862 17.5427396709467 5.32236715953601 3.89
12.557338057825 12.4145619745176 17.7133250462811 6.6474408800455 3.9
12.0220059174529 13.519464568116 18.9871127698946 7.02200591745288 3.91
0.806407096064492 0.815513939559514 6.07981175971834 -4.8364652650319 3.92
-0.838007539215638 0.502275963049949 5.85323721946215 -5.83800753921564 3.93
-10.9116099721479 -10.741001988547 -5.51020266650013 -16.2706807862008 3.94
-13.7268156551437 -12.5522113031594 -7.25199465705219 -18.7268156551437 3.95
-10.9712708482477 -10.6318257673616 -5.3914969934267 -16.0337757892624 3.96
-3.31626256357543 -2.31348486413723 2.97558059824577 -8.31626256357544 3.97
0.632641084130799 1.14587604262593 6.39607260519018 -4.3673589158692 3.98
7.08213545868875 7.90935001473582 13.1883693079824 2.08213545868875 3.99
12.2444825648223 12.9340091021033 18.1942749307318 7.24448256482226 4
13.408220029717 14.0586054734116 19.3277063874681 8.40822002971696 4.01
15.7000062333553 16.5658570448104 21.8362506203998 10.7000062333553 4.02
15.6657209703166 16.1404903772026 21.3996819882661 10.6657209703166 4.03
19.1465037602134 20.1862408165057 25.4670062652846 14.1465037602134 4.04
17.9363901142766 18.2392094563025 23.4886389521686 12.7940861456598 4.05
10.1151660233421 11.3239194541607 16.6189103222253 5.11516602334215 4.06
-4.74888835678056 -4.61196860551783 0.627986009139346 -10.1821293695235 4.07
-11.416756061498 -10.0462073928014 -4.66145765021271 -16.416756061498 4.08
-27.4046358811325 -27.4252458336783 -22.166486424694 -33.1139899394253 4.09
-32.9821870759549 -31.4593027916911 -25.9625187697071 -37.9821870759549 4.1
-21.0581395836625 -21.2257404830906 -15.9335542472085 -27.0249789883386 4.11
3.47214943883427 5.13577434782384 10.7359147306153 -1.52785056116573 4.12
14.3319756423977 14.0299537518387 19.3527171547189 8.12984073079585 4.13
39.8777740372787 41.6686336534748 47.3620509760242 34.8777740372787 4.14
49.7741860875647 49.3521791012471 54.7741860875647 43.3622175135568 4.15
47.4435703832276 49.34639824851 55.1217166699418 42.4435703832276 4.16
27.5764848048509 27.0505431671535 32.5764848048509 20.9829679922 4.17
26.1294870193858 28.1274874841865 33.9726225039 21.1294870193858 4.18
5.44379827554744 4.83141984713157 10.4437982755474 -1.30044511720856 4.19
4.7474489850007 6.82254848021959 12.7247985641408 -0.252551014999304 4.2
-9.03835448332708 -9.71850595214011 -4.03835448332708 -15.9004664627576 4.21
-1.51285227698792 0.620228520152329 6.56509430252254 -6.51285227698792 4.22
-15.85666577265 -16.5850195750593 -10.85666577265 -22.8022073420077 4.23
-7.85004195995927 -5.67885803885197 0.29356404570688 -12.8500419599593 4.24
-22.59665414955 -23.3530033887682 -17.59665414955 -29.590081412043 4.25
-9.25534700322005 -7.06642503799042 -1.08185956089818 -14.2553470032201 4.26
-19.20992284091 -19.9737061665254 -14.20992284091 -26.2150821743251 4.27
-5.72466091111596 -3.53857039485593 2.44258542549449 -10.724660911116 4.28
-15.7414047073854 -16.4920037516365 -10.7414047073854 -22.722057292312 4.29
-2.27607769659141 -0.113308251767483 5.84895930061582 -7.27607769659141 4.3
-17.8212231523897 -18.5382416248009 -12.8212231523897 -24.7415343743622 4.31
-10.1946418241294 -8.07531010617149 -2.14711262486373 -15.1946418241294 4.32
-25.4571788815095 -26.1207289264149 -20.4571788815095 -32.2822216889315 4.33
-18.1928405697146 -16.1364224735874 -10.2569794078895 -23.1928405697146 4.34
-33.015008333441 -33.605988803286 -28.015008333441 -39.7112524827539 4.35
-16.8788396683606 -14.9038905068324 -9.08644297969139 -21.8788396683606 4.36
-21.6780518147875 -22.1783994745828 -16.6780518147875 -28.2138031014012 4.37
-6.23753803564379 -4.36144123165418 1.38184232964345 -11.2375380356438 4.38
-10.2712377360043 -10.664196040162 -5.27123773600434 -16.6171120193646 4.39
4.33648368028307 6.0977513128008 11.7551148813575 -0.663516319716925 4.4
-5.14931187648598 -5.4196477664129 -0.102512799038925 -11.2786135817839 4.41
2.1225964923224 3.75469433415849 9.31560338907765 -2.8774035076776 4.42
-6.32633602296365 -6.46055143330151 -1.17408943582105 -12.2154292903396 4.43
-0.145249504824197 1.34515733101295 6.80043102268814 -5.1452495048242 4.44
-7.45335415245458 -7.43987300459349 -2.18668940671141 -13.0819905391215 4.45
-1.23856659502109 0.0996240929298819 5.44156604440175 -6.2385665950211 4.46
-6.09177123418655 -5.92109153497974 -0.688719829916818 -11.4433550115887 4.47
-1.14742948556794 0.0301570740648306 5.32709907568106 -6.14742948556794 4.48
-4.69711745345155 -4.36194108111373 0.879281983882227 -9.75893256058701 4.49
-1.08487071625538 -0.0740280199861285 5.21307374714743 -6.08487071625538 4.5
-5.55847992077827 -5.05380639722428 0.196597343615969 -10.5584799207783 4.51
-5.61156309631115 -4.77127290042769 0.506121449933334 -10.6115630963112 4.52
-8.6880615938513 -8.0112535623333 -2.75146938793428 -13.6880615938513 4.53
-10.1477364402122 -9.47943327099315 -4.2118834803815 -15.1477364402122 4.54
-11.8130620576978 -10.9638774540842 -5.6944615125999 -16.8130620576978 4.55
-13.2803900341618 -12.7831170842033 -7.52541186873036 -18.2803900341618 4.56
-12.1305268722892 -11.1111142266885 -5.83180991145633 -17.1305268722892 4.57
-14.9980934796825 -14.6685221786289 -9.42052449328753 -20.1021037383374 4.58
-12.4629199029725 -11.2777855911275 -5.98393968133782 -17.4629199029725 4.59
-16.6960380486655 -16.5285206084427 -11.2899583215924 -22.0845246431661 4.6
-20.1231683398764 -18.7791032687536 -13.3993953988115 -25.1231683398764 4.61
-33.0047039048565 -32.991349589837 -27.7261418951233 -38.6637027242327 4.62
-35.129032154954 -33.6350156676601 -28.1441579890673 -40.129032154954 4.63
-49.2751202149511 -49.4059246303069 -44.1077731096312 -55.186962805635 4.64
-50.1773919768265 -48.5444657230594 -42.9507433048057 -55.1773919768265 4.65
-47.7814396909667 -48.0444130263957 -42.7160970366529 -53.9249780725612 4.66
-29.761897341205 -28.0029847781186 -22.3160685000659 -34.761897341205 4.67
-28.4948568163266 -28.876203862447 -23.4948568163266 -34.8457819085585 4.68
-9.40511913841423 -7.53487800381884 -1.76571941082258 -14.4051191384142 4.69
-9.14578035398245 -9.63010555711719 -4.14578035398245 -15.6769840864106 4.7
-3.0464987390617 -1.08108729229473 4.75825954134288 -8.0464987390617 4.71
-17.655239533113 -18.2257423978664 -12.655239533113 -24.3371566388795 4.72
-10.7086191004858 -8.66547536215866 -2.7689330811541 -15.7086191004858 4.73
-26.089526226165 -26.7282655933541 -21.089526226165 -32.890601990899 4.74
-18.4483179011162 -16.3459214334593 -10.4055045630266 -23.4483179011162 4.75
-20.9658656909095 -21.6539918436352 -15.9658656909095 -27.8529616886487 4.76
0.746620854902194 2.88902972776209 8.85911768771598 -4.25337914509781 4.77
-2.26455434349719 -2.98257968272544 2.73544565650281 -9.2034254955453 4.78
19.8560406290221 22.0187023778841 28.0034703314175 14.8560406290221 4.79
16.5237782151996 15.7956995864671 21.5237782151996 9.56799202293193 4.8
22.011014142374 24.173949271848 30.1582536928513 17.011014142374 4.81
1.59148580164431 0.873304279698041 6.59148580164431 -5.34618377249127 4.82
7.19053210538885 9.33381047925416 15.3025587919418 2.19053210538885 4.83
-13.2511051214698 -13.9396454116902 -8.25110512146978 -20.1360037220877 4.84
-7.71940051565097 -5.61539126210584 0.322961519307767 -12.719400515651 4.85
-20.525914882206 -21.1655301060589 -15.525914882206 -27.3242092583211 4.86
-7.72707416300355 -5.68133987445839 0.213250083268403 -12.7270741630036 4.87
-20.2257411411938 -20.7978788830011 -15.2257411411938 -26.904895093115 4.88
-7.82116755001616 -5.85185974702578 -0.0144564903802902 -12.8211675500162 4.89
-19.8404325152542 -20.3275322147366 -14.8404325152542 -26.369663945459 4.9
-4.177763941904 -2.30192331770385 3.46570158315749 -9.177763941904 4.91
-11.715305897817 -12.1010409334056 -6.71530589781698 -18.0660110478154 4.92
3.21206483272008 4.97874493965685 10.6650094867253 -1.78793516727992 4.93
-3.51399190539183 -3.78348674287135 1.54221250881298 -9.6601249254153 4.94
10.5288102525411 12.1722016064287 17.7666941590322 5.5288102525411 4.95
2.31479714170709 2.17475805131863 7.47052954432959 -3.60364196620512 4.96
12.8828301722021 14.3905580427059 19.8841754781166 7.88283017220206 4.97
5.76110771638623 5.76190084255142 11.0251806676549 0.0902472225171325 4.98
15.1779207516685 16.539537697069 21.9246137460475 10.1779207516685 4.99


==> figures_tikz/Max.txt <==
FOM ROMold Up Down Time UpN DownN ROM
0 0 0 0 0 0 0 0
-8.74424321872281 -8.6036144837068 -8.37508783662586 -8.96142304155316 0.01 -8.43031157755295 -10.1059284768962 -8.43031157755296
11.7934213433513 11.5630964439505 12.1061266394418 11.3333128429671 0.02 14.303034881275 11.2277419003963 11.2277419003963
4.12770425865528 4.03306922077545 4.30950767795109 3.90618371282498 0.03 3.88245150126501 2.53575432462615 3.88245150126501
24.4300171794857 23.9725069567845 24.9741307089705 23.5628703407586 0.04 26.9924833885357 23.3250189327666 23.3250189327666
17.0859496233917 16.752973144942 17.5172321570144 16.4344222215341 0.05 16.2739061548915 14.3254418145819 16.2739061548915
25.264340510427 24.7952158342053 25.816036005226 24.3783761173791 0.06 27.7678962913197 24.1323980478702 24.1323980478702
6.64483734455045 6.49732649583227 6.89013322794697 6.32421233515899 0.07 6.27262870504802 4.85327044608929 6.27262870504802
14.286139662261 14.0211777645004 14.6213592088293 13.7699681691832 0.08 16.6198072863004 13.6401281212157 13.6401281212157
-3.71575384193213 -3.68057698848406 -3.52572663437083 -3.8547913337221 0.09 -3.65499126389282 -4.88325352094804 -3.65499126389282
3.22922830958542 3.17110444924775 3.34363176133508 3.08566564761277 0.1 5.36785459601128 3.07575251638108 3.07575251638108
-9.80730152840025 -9.66804843802096 -9.41117123517743 -10.0474640950786 0.11 -9.50055072043981 -10.9391032167672 -9.50055072043981
0.501956014916564 0.500378200611845 0.571818980708817 0.447506817248587 0.12 2.50285946133778 0.484167238758355 0.484167238758355
-11.6303696171411 -11.4655068987694 -11.1749868001134 -11.9024141023385 0.13 -11.2642505926963 -12.681015063014 -11.2642505926963
-2.29347427997993 -2.23637593054675 -2.13602172573679 -2.39099836631254 0.14 -0.225206099138566 -2.17032186602696 -2.17032186602696
-13.3886744904644 -13.2001662911391 -12.8765835195034 -13.6917947431202 0.15 -12.8285807753816 -14.344039505041 -12.9680338346015
-3.75861363474114 -3.66629377441808 -3.54699825077273 -3.87926022047097 0.16 -1.60743505743625 -3.55007734903246 -3.55007734903246
-12.2995272616353 -12.1396796296755 -11.8286685080109 -12.587523243773 0.17 -11.7299827354822 -13.1265066108148 -11.9487796971683
-3.88454172264613 -3.78087004385781 -3.66452042937577 -4.01376060044784 0.18 -1.77998373593082 -3.64720658108098 -3.64720658108098
-11.1602702729426 -11.0303050825886 -10.7324836218299 -11.4324271720254 0.19 -10.5754146565999 -11.8469744235016 -10.8824213398994
-4.05665536152671 -3.94061279142483 -3.82656575836205 -4.1955105851174 0.2 -2.00266134985941 -3.78802193917998 -3.78802193917998
-9.45183297268665 -9.36212554509603 -9.08665321337342 -9.69889468429219 0.21 -8.89411504086436 -9.9838261568391 -9.27158827140824
-3.20934596810773 -3.09954645139727 -3.00420893487279 -3.336655693909 0.22 -1.30726639494592 -2.95360534684691 -2.95360534684691
-7.18244456696993 -7.14295450881852 -6.89289418112502 -7.39520629233688 0.23 -6.69477145477892 -7.54669030538928 -7.12347689340226
-2.39056226558019 -2.28684990926514 -2.20113044461969 -2.51701734987604 0.24 -0.646608908501227 -2.14735708624889 -2.14735708624889
-4.8892975534483 -4.89995885932234 -4.62734145009253 -5.0705942821101 0.25 -4.32342880155928 -5.13073792669661 -4.95141505188034
-2.73322339714181 -2.61516616044611 -2.51590228400763 -2.8841389055671 0.26 -1.05094107046432 -2.45407921714048 -2.45407921714048
-4.87133926182099 -4.89003437452744 -4.59994156080826 -5.07245756471231 0.27 -4.08477124850006 -5.01651639897432 -4.95439249898052
-4.22901303680239 -4.07658873673405 -3.94532803517475 -4.4237285447518 0.28 -2.51281761750334 -3.87910597144288 -3.86647472705909
-4.8487380597276 -4.87451543099973 -4.56932136231046 -5.06729822390291 0.29 -3.84456301007028 -4.95033385039051 -4.95033385039051
-5.72465175762392 -5.53903033010571 -5.37736100236509 -5.96033648725576 0.3 -3.98390711163455 -5.59903189422335 -5.28165697584714
-8.93802812480929 -8.89500888211643 -8.59791254338173 -9.18774255936579 0.31 -7.6900514795672 -8.87773474826919 -8.87773474826919
-15.4415688584654 -15.0747573604586 -14.7654066249143 -15.8689906758384 0.32 -12.9367994517525 -15.5916823301705 -14.5667130091397
-17.1534463401849 -16.9652156037728 -16.5417954354851 -17.5381386166454 0.33 -15.0014274749027 -16.7501933764532 -16.7495032016952
-25.1390619384299 -24.5930511033997 -24.1347362281069 -25.7539426922626 0.34 -21.8812724790118 -25.5532439572751 -23.8373256986849
-25.3929638762277 -25.0573462706161 -24.4995771811666 -25.9124902078506 0.35 -22.3349932627036 -24.8760086121555 -24.6399297365284
-28.6915463841103 -28.0796467188701 -27.5653162711017 -29.374752474991 0.36 -25.2480241744991 -29.3111389579429 -27.2323947135149
-21.4073097666858 -21.1445482996847 -20.6508971604152 -21.8619562394285 0.37 -18.5578576870497 -20.8281368307663 -20.8281368307663
-26.0831565449571 -25.5192007582417 -25.0452911180747 -26.7147295901648 0.38 -23.0226466086487 -26.8464019975698 -24.7373485233964
-17.4636763249281 -17.2709265800942 -16.8419144310936 -17.8534844064949 0.39 -14.8221660855114 -17.0512528567486 -17.0512528567486
-23.4284799159988 -22.9154588135005 -22.4842012854219 -24.0024914965596 0.4 -20.7632987806142 -24.314971213222 -22.2034927078251
-3.00353410044401 -3.06936496907034 -2.71954832333383 -3.2900864078026 0.41 -0.926818608863809 -3.20541678859316 -3.20541678859316
0.458502754106848 0.532487399711331 0.60813445590857 0.345460709322808 0.42 0.787044065204001 -0.37468226308645 0.640191921062695
21.977572311414 21.4644806080812 22.6992393771375 20.9420002500834 0.43 24.3429011415881 20.4897448425158 20.7135682544728
24.406595503716 24.038132079155 24.8363685559507 23.6765171959379 0.44 24.1400862795451 21.9071863464917 23.5364533061072
46.8944985582023 45.9376202607562 48.0609731196409 45.0659266934173 0.45 49.5228409921274 43.3124099646637 44.5770664590561
28.846650452851 28.387307060771 29.3751174967083 27.9600862601402 0.46 28.4687705228125 25.8141075506501 27.7593799557198
32.5081805269814 31.8240616535288 33.3771588293744 31.176263080721 0.47 35.0875757404773 30.4164180300458 30.8401882372837
13.7617361029881 13.5636295151237 13.9862850910316 13.3875696254341 0.48 13.2933753232699 11.9815456831652 13.2933753232699
18.0476471792917 17.6398567005903 18.6126457252874 17.2201808053664 0.49 20.5501960415386 17.038035978877 17.038035978877
-1.24693565537576 -1.18736105938019 -1.11224503575221 -1.32550673572244 0.5 -1.10529632052839 -2.3088577342228 -1.10529632052839
9.75556251599046 9.51430972158444 10.1269946728549 9.23661398111495 0.51 12.1976413588567 9.14398825589631 9.14398825589631
-3.65772586799278 -3.57144074918727 -3.44736236039929 -3.78104699480031 0.52 -3.45529801739058 -4.72163982735357 -3.45529801739058
7.63655490050103 7.45173925348076 7.92548865222046 7.22951460437223 0.53 10.0346738901159 7.16191650263718 7.16191650263718
-5.98749470401332 -5.8778152288406 -5.70502499076179 -6.15479680091553 0.54 -5.73260381071057 -7.07466679904335 -5.73260381071057
5.43618719647766 5.31102076200423 5.63726805831314 5.14797310628207 0.55 7.76232698451084 5.1065563653956 5.1065563653956
-11.951652192849 -11.7542682803859 -11.4730961134319 -12.222647410089 0.56 -11.4919584116814 -13.1609374011372 -11.4919584116814
-4.29389900167198 -4.22109326718391 -4.07403414872862 -4.43145295912436 0.57 -1.84965895143117 -4.14946834458534 -4.14946834458534
-21.5546811348395 -21.2048957075892 -20.7557760785224 -22.0001659043516 0.58 -20.5421144486572 -22.8960889752685 -20.7368910302121
-14.1047227524094 -13.831277682216 -13.5388204696373 -14.438607846384 0.59 -10.7186200163543 -13.4795059738351 -13.4795059738351
-31.0776012701433 -30.5779141056406 -29.961544544983 -31.7052741672795 0.6 -29.2399058431881 -32.5334357534632 -29.9080214984128
-10.8911874967808 -10.6524848757407 -10.4256611560503 -11.1738749067656 0.61 -7.75828957695838 -10.3439829908153 -10.3439829908153
-14.2610763950076 -14.090859076817 -13.7320592545867 -14.5913768636257 0.62 -13.8789522687277 -15.624427144192 -13.8789522687277
5.36449097457447 5.33226128500707 5.40619736883846 5.2824149436947 0.63 7.66051011133934 5.27289177358278 5.27289177358278
2.62940407045345 2.46847001427597 3.02063454613591 2.22494356877292 0.64 2.25024304356661 0.807122636610881 2.21979983992322
21.5485709118078 21.2468574798256 21.9060017008323 20.9214059340522 0.65 23.9628425039299 20.821862448193 20.821862448193
13.248150153056 12.8698850000326 13.8941104635794 12.4534587890056 0.66 13.1285305137169 10.317043954569 12.3169756478323
24.9571175633622 24.6178386909774 25.3694795614108 24.2231659517716 0.67 27.3793077975023 24.1465001776762 24.1465001776762
17.5824861740344 17.1014107501119 18.364130616908 16.587655374072 0.68 17.6921737364325 14.1297693684614 16.4016387709068
28.3051425382084 27.9287359131758 28.7716736879448 27.4661980030177 0.69 30.7162450672152 27.411786706667 27.411786706667
21.9741997747606 21.3901455127727 22.8900782694229 20.7792494579529 0.7 22.3254450451569 18.0126771650467 20.5431852976531
20.7638724311865 20.5467961947989 21.0857218790539 20.1930175653238 0.71 23.0663272690752 20.2545261582558 20.2545261582558
4.69934269785706 4.40734263559665 5.33966838411242 4.005501393707 0.72 5.1433412872349 2.22253825763631 3.95668098043236
2.32842951591471 2.46693098825265 2.64706372227864 1.99755473701002 0.73 4.99490990024754 2.66929084406971 2.66929084406971
-12.5327202549902 -12.5317525318094 -12.0261251273075 -12.877274731382 0.74 -11.9905139772437 -13.6725832652288 -12.5848083244693
-16.1457333224975 -15.6528327543488 -15.1802087785356 -16.8632262346281 0.75 -11.7452734788447 -15.682135976133 -14.9575501088802
-19.0880601217105 -18.9857230065762 -18.4502863095752 -19.5447198080671 0.76 -18.089911236156 -20.1766360362438 -18.9045902983855
-13.3214179049394 -12.863434437474 -12.4070341672958 -14.0203952821844 0.77 -9.15120303184032 -13.0605362298441 -12.2110359849998
-14.9630754389137 -14.950774411234 -14.3941306018959 -15.3570149332419 0.78 -13.9931904445009 -15.9068154920091 -14.9985507741428
-10.5191945658247 -10.0983374706713 -9.66130159925078 -11.1935291519362 0.79 -6.60280645868539 -10.4576066326667 -9.49210247786771
-10.8202612662535 -10.8955377469146 -10.2750540374364 -11.2731116144759 0.8 -9.60431972207932 -11.9929127965563 -11.0685597208655
-4.77353399224519 -4.44612940835536 -4.07492512769268 -5.36100012948183 0.81 -1.40502310338038 -4.88309198046807 -3.96385247578793
-0.742252803481952 -1.00987858478642 -0.0505536588407533 -1.48612728417726 0.82 0.754064779399185 -2.79356866646565 -1.45193975939348
3.92776122237271 4.10484835487138 4.38148833886308 3.49031169739525 0.83 6.45227585183873 3.678730930079 4.38454807341295
9.33581528033274 8.87919584485985 10.2248390915685 8.29569384720296 0.84 11.1004187283329 6.43355685418315 8.17314612839865
12.6334744048512 12.6566966270365 12.8707100378991 12.2795528310446 0.85 14.2857079063858 12.2586706651716 12.7284696642652
24.4283561725905 23.6953619488716 25.5997135221577 22.8876351542805 0.86 26.4819669374666 20.2476333416182 22.6056391163556
31.4203455617707 31.1028307447238 31.9431297316514 30.5224603543058 0.87 32.7845096149575 29.7085391221207 30.7090265732032
44.5322883477848 43.4357189655013 46.0707101091308 42.3364365972499 0.88 46.8928019611288 38.6455281283218 41.8429455423407
50.2290028583021 49.566538623484 51.0821284539149 48.6843074810168 0.89 51.5479034126515 46.6426447432932 48.7007541026259
64.6102147219401 63.1544215803865 66.5060359430136 61.769336860141 0.9 67.2566887225425 57.0474584638727 61.0652258212091
50.2841649770904 49.6130327174376 51.1441682461868 48.7343359496784 0.91 51.4149271390593 46.5227587879382 48.7371514220575
47.0076706204567 45.8813591066359 48.5450861597683 44.762315364898 0.92 49.6433829307556 41.2279155975122 44.2440019501189
31.5723372829965 31.2292229184203 32.0895421794651 30.6595814435448 0.93 32.3744793809586 29.3388617256999 30.8056718400373
29.3639278753732 28.5717835579106 30.5330413692302 27.7249151252307 0.94 31.9635776485282 25.3967095630137 27.3934613569305
12.905036848404 12.8852269729775 13.1128957285486 12.6102798529026 0.95 13.7055417595148 11.8968858687768 12.9067497563702
21.3449294982965 20.7162311371192 22.3166164397997 20.0079233738499 0.96 23.9509411298161 18.3401033130942 19.7629106249623
13.6747627921851 13.6212209405796 13.8886716797377 13.3591350115001 0.97 14.1605520296223 12.6217904946023 13.5957759802508
22.9556036661566 22.3193148449777 23.9014646016532 21.6156091468241 0.98 25.6094800263714 20.0600873221897 21.3565412386337
14.5008319236704 14.4088854921377 14.7205750529783 14.1492040044326 0.99 14.6455220950756 13.2898158085631 14.3292057307431
24.5073290872715 23.8680737044283 25.4183548248758 23.1749628282942 1 27.1802139079358 21.746657228969 22.9030585773661
-2.19264711148921 -2.00862082275308 -1.7853506057832 -2.45141345129972 1.01 -0.816224188957874 -3.37500291107671 -1.71096804403857
-9.23984066624226 -9.23727772173097 -8.87502933190543 -9.50731004423846 1.02 -6.83301575764298 -9.31653886078796 -9.31653886078796
-36.421681650904 -35.64655370909 -34.9684206656345 -37.2693054052233 1.03 -32.2353833449134 -37.8144603944728 -34.5389364798051
-43.0534363300131 -42.4048634779616 -41.5552400761339 -43.8954666633301 1.04 -37.6928999534398 -41.894029012304 -41.5917390288398
-70.5831663649312 -69.2209663037026 -68.0533408155062 -72.1159260790654 1.05 -63.6062044300233 -72.1575562520325 -67.3097899031152
-49.6367214257039 -48.833485524218 -47.8980031311737 -50.6382597075791 1.06 -43.5192803191938 -48.3499220560404 -47.8029683592977
-49.9617571140179 -49.0104548412344 -48.1546090030086 -51.0436161083725 1.07 -45.1936222869388 -51.2923506715195 -47.6696321278754
-28.9601332779818 -28.4948223098455 -27.9152013931555 -29.5583323424458 1.08 -24.5756200916127 -27.9236943962147 -27.9236943962147
-29.2706340898711 -28.7334441491624 -28.1893482331977 -29.8989983461774 1.09 -26.7237582418591 -30.3800382267954 -27.9682144515707
-8.35330580920034 -8.22294655841108 -7.99906406430954 -8.5605620625152 1.1 -5.70739975460365 -8.10632001522799 -8.10632001522799
-21.9464435298317 -21.5823398209869 -21.1330740049526 -22.3970493728025 1.11 -20.4086769917919 -23.1466404601492 -21.0619486327998
-14.7444863150465 -14.4572583669135 -14.1539647107095 -15.1006625343753 1.12 -11.3935994210422 -14.1177072074476 -14.1177072074476
-28.0057840523242 -27.5727682468258 -27.0015352489309 -28.5574148319994 1.13 -26.2586312048954 -29.3775570560285 -26.9650416009592
-21.2023894704402 -20.7564464994297 -20.373045903424 -21.7578293749274 1.14 -17.1557385203018 -20.1907385646635 -20.1907385646635
-33.9998918005561 -33.4994990067647 -32.8071247327266 -34.6622541223243 1.15 -31.9403696065126 -35.5249538567621 -32.8072087040168
-17.8938605213636 -17.4663081529953 -17.1244066679853 -18.4828765782506 1.16 -14.0562783258217 -16.9174302450502 -16.9174302450502
-20.2300601855618 -20.0212242510708 -19.5268846645217 -20.6811272097059 1.17 -19.5059770755425 -21.7471482168361 -19.7387974856531
-4.80401270153548 -4.57292037434531 -4.37332544015053 -5.24126099905458 1.18 -1.93999819235307 -4.28528716549698 -4.28528716549698
-6.40267039717074 -6.48560305350088 -5.91705506251979 -6.75615955287863 1.19 -6.36605927700976 -7.89079260780766 -6.61383011264468
8.23058256923701 8.26507917212163 8.37252151121847 7.94098386078452 1.2 10.7505978644487 8.29173201177781 8.29173201177781
-2.17341647775068 -2.37257218387802 -1.53599793259218 -2.73805940162822 1.21 -1.87430362802238 -4.05183577801888 -2.67039334204137
1.87322270877861 2.06179122073935 2.28051923245392 1.38687464888921 1.22 4.72024389675842 2.31028380837209 2.31028380837209
-7.5589546448635 -7.69779064739416 -6.93136677610515 -8.07708857748508 1.23 -7.05923800837712 -9.22291167563483 -7.92264958096128
-4.52773325608914 -4.1866351187196 -3.82300741076625 -5.21193787330465 1.24 -0.834502881936056 -3.90962868122085 -3.71818209049979
-12.9042941368125 -12.9809247714736 -12.257100034882 -13.3710958605376 1.25 -12.2001071668863 -14.5209136216529 -13.1304148062654
-2.45594261067013 -2.11891874097756 -1.7349042009295 -3.17178595513707 1.26 1.28586954785005 -2.06598079034757 -1.64578785789187
-1.16130018261088 -1.48309453221971 -0.282922958120462 -2.02051203417356 1.27 -0.128634157014275 -3.87847717507845 -1.98018217344842
8.1054754560845 8.28088178942283 8.60641674788379 7.52595179471052 1.28 11.0926737882011 8.33032927897103 8.54197580145986
10.6072933490832 10.043575661592 11.7624193572628 9.34700671293868 1.29 11.9647861041474 6.63071746812633 9.20340357414952
18.6451574009917 18.6553754926179 18.9919044392422 18.0914380281901 1.3 21.2073161868985 18.6993995380621 18.6993995380621
14.6390485830094 13.9779486302036 15.9156125377447 13.1844315020448 1.31 16.2584049428894 10.1419687845277 12.9936917426696
13.6292396293999 13.7525285051135 14.1134966861849 13.0429269737744 1.32 16.4214768456014 13.4313700809154 13.9620785714886
10.9170722944132 10.3039568024091 12.158338536925 9.53172202988349 1.33 12.7314635134807 6.64307710630951 9.37589828306593
8.60797697975235 8.83958664965281 9.27254151304968 7.91856008984168 1.34 11.9530340461147 8.15976364408484 9.20774702248544
7.19626238769247 6.63613045284056 8.38972245262212 5.88182017285428 1.35 9.19114393596868 3.18615713665512 5.77159159129538
6.72406703358989 7.00188337666768 7.47391203278618 5.98409906090011 1.36 10.2949576336377 6.06420858079408 7.44270322502045
9.75015713596097 9.13432085826573 11.0003326503987 8.3340802950211 1.37 11.9533130045822 5.47514465952499 8.18433587720745
7.98938966250796 8.25076268243409 8.72831622269977 7.2711632150555 1.38 11.4562681268872 7.15984717491603 8.67741774067643
12.2885625299967 11.6228986065891 13.5815902423204 10.7745430396924 1.39 14.6790939842802 7.79410087333191 10.5962536481414
9.27433282903167 9.5131990560034 9.98795786026342 8.59195773339949 1.4 12.5908019573485 8.29741267004164 9.91658167460898
14.2627517166118 13.5632692453615 15.5742791169136 12.6828548084178 1.41 16.8131349971861 9.64496613945404 12.4828108792179
9.50325766888423 9.73296182725866 10.2051608665509 8.85081452735293 1.42 12.7203414692029 8.39597157630155 10.1305470837621
15.6643556230662 14.9473208844195 16.9698178515305 14.051254060903 1.43 18.3446454793297 11.0204432728595 13.8363673342069
9.767339853795 9.98133774273146 10.4420659986212 9.15931098952998 1.44 12.836668350568 8.55678159102005 10.3631236875334
17.0272851622948 16.299291796107 18.3122597909697 15.396367255088 1.45 19.80940075847 12.4056270503515 15.1679644451238
11.1395584383934 11.3118658709015 11.7433837744848 10.5998483710372 1.46 13.9158294333738 9.86227638301209 11.6410058898089
20.480933291518 19.7098123209494 21.7712910918072 18.7779503734594 1.47 23.3506988345149 15.7351250407053 18.5149998624279
13.6276821907709 13.7322703430793 14.1168176682864 13.1620542436517 1.48 15.9659306065455 12.3216427869447 13.9717609063447
23.8828148881184 23.0751836814895 25.164815419318 22.1232565963134 1.49 26.8093630407984 19.0602026525946 21.8272280839507
16.1705928015791 16.2008840196874 16.5295667666588 15.7266788887483 1.5 18.0239945136079 14.8670330506073 16.340396032639
24.0583455367947 23.2781771345312 25.259722639087 22.360712189284 1.51 26.9873810605606 19.4927515096156 22.0663887547782
12.4221023436208 12.4871211347097 12.8035137403711 12.0621174657764 1.52 14.3240811532533 11.1066079317422 12.6753091349893
20.9991026759541 20.3102426835891 22.0483072849485 19.4815958071473 1.53 23.8759932928315 17.0228378858242 19.2238257288872
8.73813742194101 8.83175481211157 9.12759640574559 8.46618866128142 1.54 10.645936348421 7.44242915359876 9.0587838564454
17.8735701259513 17.2819653724028 18.7594251859977 16.5502043165527 1.55 20.6667076592128 14.5278869014447 16.3305245026865
7.73070257425502 7.79983623347446 8.04604859560063 7.52951410259599 1.56 9.3675028592845 6.50472912821883 7.99124760599181
19.9062437152375 19.3224330104083 20.7168319960841 18.6193188692638 1.57 22.6226929296491 16.7530517584272 18.3843353363132
9.40553343395709 9.39747014008769 9.56552467317563 9.2164110934286 1.58 10.4975457930743 8.29805234005381 9.47928534080519
21.8670349206934 21.296071142078 22.5938031367891 20.6285452183407 1.59 24.4770495587855 18.9406813914533 20.3797365534573
11.153269035206 11.0632214033929 11.3098766569281 10.8911911140722 1.6 11.6680868624873 9.9341733780734 11.0273847562327
28.0775645381505 27.4455114718404 28.7942377440791 26.7573079002645 1.61 30.5839959857095 25.0154136204042 26.4507054133987
21.6392340938274 21.3055656500763 22.1211124770061 20.9952402462733 1.62 21.2046442316533 19.262910761955 20.9282328277711
38.5422577180717 37.7744033196097 39.3338919210535 37.008296743377 1.63 40.9501291235747 34.9762644373171 36.5997927340224
32.1989596839558 31.6181716755292 33.0105517455347 31.1571343725712 1.64 31.7398523028529 28.6676642947863 30.8931055699211
48.9337741311225 48.0332491859941 49.9038788193763 47.1937103799442 1.65 51.2194644201966 44.8842595124989 46.6845410735387
24.9396674926105 24.4335619140721 25.7494397344808 24.0332157223355 1.66 24.6370439963373 21.8851729945991 23.8020293236784
23.3945420862687 23.015372968743 23.798580139801 22.6258093681973 1.67 25.6650893358611 22.1424829966 22.393755111281
-0.160927324348574 -0.269200599926054 0.312773860022158 -0.416344171195549 1.68 -0.363968910261183 -1.36027726787259 -0.363968910261183
-2.21348990719011 -2.069771173858 -1.98375498811353 -2.59334913249706 1.69 0.167827037411521 -1.96093266942993 -1.96093266942993
-25.1942660877669 -24.9058117158279 -24.3259051135189 -25.7338297154187 1.7 -23.6928344475057 -26.7454066798494 -24.4665462034279
-10.9780816131256 -10.6175312814276 -10.3454845690933 -11.6517253525328 1.71 -7.65318852883762 -10.1980574217491 -10.1980574217491
-16.275821585115 -16.2067196109858 -15.6751083649339 -16.6880330628068 1.72 -16.043005247138 -17.9149917484491 -16.0821615918121
-2.87555046305838 -2.6056352621533 -2.36916183115135 -3.52216108246708 1.73 -0.160296159260823 -2.29744177737175 -2.29744177737175
-7.29952429097679 -7.44908800009129 -6.57895380219909 -7.79594540404742 1.74 -6.84217933468384 -9.00433423109402 -7.63926833178598
5.17216131056583 5.35030257890263 5.57272751607339 4.55887175676193 1.75 7.91197964531451 5.5465558114072 5.5465558114072
3.22024116371228 2.82655372226562 4.25083813747416 2.31079734989802 1.76 4.02203595006514 0.753062856055849 2.28578482315447
16.1607441905411 16.190739258845 16.4697684610965 15.6097290930673 1.77 19.0733878234226 16.1982496865509 16.1982496865509
15.2785679172676 14.6161543561522 16.6379318974639 13.875235518731 1.78 16.4358585145942 11.295177389145 13.6902780347386
27.1076166811571 26.9865314075432 27.6018693790069 26.3996366268741 1.79 30.1667421623113 26.8018560259102 26.8018560259102
27.3750847588683 26.4473227783982 29.052248997846 25.4609577461575 1.8 28.8840903156154 21.8987894941508 25.140480369124
34.0942093373189 33.8894674434007 34.7154423419976 33.1750049786651 1.81 37.2438629302384 33.6057650396357 33.6057650396357
31.6337105981112 30.5878118667669 33.4685088003092 29.475350566549 1.82 33.4294464497364 25.4125107968653 29.1022208831333
37.1238621086446 36.9021922540236 37.8059201840359 36.1159975929441 1.83 40.3074229988498 36.4996451507105 36.6114879318599
35.9150223840475 34.755994374426 37.8933460609484 33.5237783016898 1.84 37.9856917438982 28.985838710756 33.0984098355735
40.1349584079429 39.8909933511506 40.8756739451945 39.0366571811562 1.85 43.3238660635035 39.2221476977494 39.585941694497
37.7842398670039 36.5618385795275 39.8453534903499 35.2522891135595 1.86 40.096847522849 30.4096834314956 34.8007647729744
38.2723411711716 38.0884016642244 38.9903015844608 37.2396396965642 1.87 41.4030288822112 37.4887458583681 37.8821039802933
37.2302466597655 35.9949623478988 39.3121980831138 34.6514996478595 1.88 39.7481322385391 29.6781164004171 34.2001215124902
36.4078853336375 36.2772885432108 37.1008894585291 35.429329386057 1.89 39.4519935385339 35.6644466379468 36.1601854839531
36.6738793697527 35.4326900311864 38.7592507248297 34.0644135432683 1.9 39.37450784598 28.995385704037 33.6141530496895
38.0952774970024 37.9464936200329 38.8189304616142 37.0677667621913 1.91 41.0508420841162 37.1711729948835 37.8196235290796
43.2121877850557 41.8434348996665 45.4161456331831 40.3571335714703 1.92 46.1216057268538 34.8150479774881 39.8344923822772
43.3468795411874 43.1078271484071 44.1568937527371 42.1620361330517 1.93 46.2128252749701 41.8299807618171 42.8712575676772
49.7313444513812 48.2428928562942 52.0354045476315 46.6489745511877 1.94 52.8213275390014 40.6735463344527 46.0552438257404
48.6216694527226 48.2843428129706 49.5160047702631 47.2541208583989 1.95 51.3725034437691 46.4866935141856 47.9260847295864
45.0875051340535 43.6895158578197 47.2650621953345 42.1597964200821 1.96 48.2477420529953 36.4411454875112 41.6133163808421
31.6089470268327 31.5706960043715 32.2221546806536 30.7338413225132 1.97 34.060466326506 30.2991119357475 31.6362790281705
29.2603180270396 28.163479637434 31.0843725389836 26.8704446692783 1.98 32.3783460685709 22.101053972985 26.4898261756748
14.635049665295 14.8874936107152 15.5123291914317 13.8575117541987 1.99 18.5425205112867 13.1465326374889 15.3640325556464
13.390566496458 12.6033026762659 14.8429334581774 11.5583362199741 2 16.4326680719511 7.78149906914423 11.3452317537528
5.87764465223844 6.26416747334901 6.93651063915333 5.0335700021981 2.01 10.4469835970148 4.30324862904724 6.93470536525964
13.8468665135879 13.0799730029934 15.2170476914237 12.0570609170366 2.02 16.8973549209619 8.35978270234376 11.8411950378243
5.35257297988411 5.7164010897504 6.35771166368173 4.59708807490773 2.03 9.77709338853065 3.78598899779685 6.36358610399174
14.2472561822152 13.5089729156517 15.518549874004 12.519424333465 2.04 17.2711120222415 8.9449550907171 12.3025918417476
4.88621956859915 5.21924748044108 5.81818874068881 4.23547690957168 2.05 9.10382454062363 3.36251178009418 5.83009455437726
15.1722325364675 14.4599016903399 16.3400016023403 13.5062875444879 2.06 18.1387501132603 10.062935232793 13.2841661051595
5.65864814926843 5.93174207200463 6.4677128294236 5.14959490030873 2.07 9.50195775717345 4.22105027046479 6.46420970251991
16.6175994669005 15.9281655333858 17.6785896103111 15.0126183648291 2.08 19.4967197212432 11.7073140824418 14.7808902448479
6.49946538509329 6.70527591903927 7.16788016575764 6.14188180495076 2.09 9.9106095234705 5.18179627936043 7.14719116504971
17.9925519311024 17.3331195706643 18.9341165523913 16.4656910543683 2.1 20.7511408517933 13.3377467825593 16.2261879516624
4.94474251947933 5.12122351415875 5.52092482264106 4.70653341962996 2.11 8.09329252312052 3.76174947929542 5.52264728728973
14.3486931023201 13.8156413281677 15.0672372228617 13.0773721394802 2.12 16.9193429604366 10.4526321422251 12.8838340003763
0.994268613236727 1.18009496995463 1.52825549311049 0.841514475771298 2.13 4.05420720124539 -0.0412500625119359 1.59203036915903
10.6292981589824 10.22843771433 11.1159293447301 9.62781042542187 2.14 12.9826400114013 7.54044253208474 9.48196859065689
-2.88016281515071 -2.69040971433176 -2.37677449350324 -3.02195269593801 2.15 0.0452610606129072 -3.7537576071457 -2.2776455811709
5.91044492864533 5.66354021790881 6.14116021471664 5.21559365208765 2.16 8.02133189212489 3.75606796292679 5.13458327640543
-8.52751199172688 -8.3048135969351 -8.0021256960289 -8.7399868781588 2.17 -5.6087125232233 -9.22700805934256 -7.85352453908507
0.190982059652251 0.118959615709501 0.269079934634602 -0.181874097875709 2.18 2.06289121828683 -0.907125454384823 -0.161473512585628
-14.0985876515525 -13.8466378655629 -13.547738196947 -14.4072710804829 2.19 -11.22108149271 -14.8021932683932 -13.3641107859218
-5.60436067313316 -5.4982767799645 -5.32604961509301 -5.9312404677452 2.2 -3.41962603209783 -5.61457999630558 -5.52356666136367
-13.3563175227231 -13.1910151684572 -12.8612599440613 -13.6761268594414 2.21 -11.1151421429008 -14.3121212631291 -12.8388206988104
1.02945500345315 1.08865989762098 1.11062468884408 0.65737817274799 2.22 3.01142431758787 0.993263538922931 1.01108087052375
-6.29593061025728 -6.33235676372724 -5.73819029193936 -6.53567306325352 2.23 -5.2803319478062 -7.44403787519256 -6.27087239197345
7.59185835105412 7.60539139019249 7.70563910675216 7.17724255759004 2.24 9.85676663434548 7.47920392072505 7.47920392072505
0.834042764531946 0.595204778596847 1.6875213680034 0.330758118322668 2.25 1.32234688816227 -0.488627907295402 0.363079351538276
12.0667051249434 12.0713539856506 12.2737801331419 11.5727711049441 2.26 14.5806693273951 11.9490559239189 11.9490559239189
3.98160498402416 3.61429998708127 5.04866216725783 3.21547958309409 2.27 4.79115735831436 2.35662079245428 3.18847991893873
14.4561507087467 14.487692770198 14.7323332075344 13.8496974425416 2.28 17.1825222162678 14.4202453819853 14.4202453819853
7.1899453026267 6.69562548514624 8.4619817994477 6.16108200322748 2.29 8.3230009190199 5.10785086270823 6.07644907226488
16.7874005286114 16.843841411716 17.1343992137938 16.0775097293015 2.3 19.7016123050286 16.8300694413178 16.8300694413178
0.88965458887346 0.444326896457926 2.17720199304519 -0.139449296035455 2.31 2.27549229355597 -1.13739847959186 -0.127577961128061
-0.101628424371749 0.324995769663725 0.774295016340123 -1.23587375166882 2.32 2.93919818646239 -0.295785602242474 0.841329860378664
-14.9364147688052 -15.1554014323505 -13.8177629916816 -15.7084282127181 2.33 -13.3732310935709 -17.0501311564845 -15.4373277438662
-17.0360224669355 -16.2433108849338 -15.4573271302701 -18.5993817223204 2.34 -11.9684082859226 -17.6385192948163 -15.2013626254918
-30.7208217471824 -30.7088803495423 -29.5599612073802 -31.4689439725332 2.35 -28.9913170845261 -33.0497064226293 -30.6955418710286
-23.8414369146546 -22.8721622180439 -21.9023823081331 -25.6280395718423 2.36 -17.64304495767 -24.7661598679882 -21.564393181714
-26.0943098932297 -26.2161909092719 -24.9036756345543 -26.8565658311049 2.37 -24.0657679094283 -28.4607445045338 -26.4102045690118
-20.4984669802415 -19.5434095949393 -18.5443694436077 -22.3002586330348 2.38 -14.1296135817183 -21.6548319993647 -18.2316261981385
-21.4420514261455 -21.691282277715 -20.1507027456878 -22.4470658901165 2.39 -19.1338703773698 -23.8136430246416 -22.084244283959
-17.1770274377264 -16.2431075696626 -15.2233484263697 -18.9747592531725 2.4 -10.6796934354636 -18.5436342161764 -14.9364714458803
-21.6747611297223 -21.955105801288 -20.3402141794878 -22.776570453535 2.41 -19.1453210655516 -24.0539954937608 -22.4148591616486
-23.6934576488968 -22.6098418968268 -21.4366124003749 -25.6508472707101 2.42 -16.221326656439 -25.316565478043 -21.0732400866828
-26.8067645012779 -27.0210873284718 -25.4960069165757 -27.8572793433683 2.43 -24.1181280772782 -29.1956604914191 -27.4139332361029
-30.2137585448119 -28.9888677972895 -27.6729275677684 -32.3092798792268 2.44 -21.821511837492 -32.0649048094046 -27.234113372992
-31.9393581593147 -32.0789473032992 -30.6068437646738 -32.91811225645 2.45 -29.1215075348713 -34.3044174002485 -32.3925251313734
-28.8308004225255 -27.6169277032328 -26.2841139050222 -30.8947044036858 2.46 -20.2961769799574 -30.8219292613422 -25.8540325096131
-21.2517918143069 -21.5950659627852 -19.8925260687052 -22.5547424354916 2.47 -18.2225053970408 -24.5350315079195 -22.2117633596276
-19.5267221257065 -18.4768878225516 -17.2540661704735 -21.3884829004519 2.48 -11.633604253607 -21.5670030728346 -16.9171849682235
-10.5827339260116 -11.1200114562006 -9.1059134311471 -12.1869159249422 2.49 -7.37711361242889 -15.0080788538544 -12.0255281950098
-10.1996725563634 -9.32374845056806 -8.2240235499249 -11.8364934077004 2.5 -3.01717689744453 -12.2530200811309 -7.98195353959505
-0.529275951863771 -1.23990087406523 1.07467687494666 -2.39541930351555 2.51 2.8115119266654 -5.97255111386097 -2.40454400505109
-2.02040793966819 -1.30706957227826 -0.313720983226133 -3.43180085694898 2.52 4.48647370686377 -4.05772172657615 -0.169028716250194
8.89959168701615 8.03646142190926 10.5973150751266 6.81130357707663 2.53 12.3330387737539 2.56551330096979 6.64293046593765
6.1985016481004 6.73904733158696 7.65014389278326 5.03462617886658 2.54 11.9549340357977 4.21593268058075 7.6575806485897
18.2850695262923 17.2796160800818 20.0548833699887 15.9615847371413 2.55 21.7721193096436 11.1357330058004 15.6730476189292
10.9806989575582 11.4014828502676 12.2444440517683 10.0205372749571 2.56 16.2268486050227 9.06710492002596 12.1714712093335
20.6372228751095 19.6264156388789 22.3274896649444 18.3085672209637 2.57 24.0878789319921 13.3852216493623 17.9973609749164
12.3292150710184 12.6835539810197 13.4727046872287 11.5237919525926 2.58 17.3052455347095 10.4986523918352 13.3761107269501
22.9321587085006 21.9258224183998 24.5234652071667 20.6219224595038 2.59 26.3074994419822 15.6541812567453 20.2901382841383
13.7381261113787 14.0163499972847 14.7377743514159 13.0829561958176 2.6 18.3674784255247 12.0290736509865 14.6157155746026
15.8214168531143 14.998468429618 17.1214439983371 13.8569604637414 2.61 19.0164830029236 9.44210584057284 13.6048126586782
-3.51188634501381 -2.97871121886689 -2.17951047703591 -4.29297477880605 2.62 2.40106157459353 -5.19814251524546 -2.01969422592162
-0.710612749434049 -1.17148418272761 0.107232228950321 -2.07459400452636 2.63 2.20042172130298 -5.26683712953121 -2.07455818186045
-20.6912541886501 -19.9117711908257 -18.940985632353 -21.6141668099763 2.64 -13.5677366828493 -22.3191717284024 -18.6078266659404
-17.3151288566445 -17.4056315111186 -16.6740690928172 -18.0863107453294 2.65 -14.7226766529169 -19.9768773009395 -17.8038132900738
-27.0300908520739 -26.2075427161497 -25.2325690751654 -27.880930426576 2.66 -19.7440052184017 -28.4892150614361 -24.8412092517975
-12.4179455580483 -12.5226688189937 -11.9295224793834 -13.1469106531943 2.67 -9.99995150103771 -15.0827503012501 -12.9420714421293
-22.5132819960249 -21.8504315939951 -21.0380511297533 -23.1205546075689 2.68 -16.1104073862761 -23.6956007740416 -20.7037204554277
-7.59928059986551 -7.71154162943936 -7.26785986925467 -8.26903692659084 2.69 -5.38242922242927 -10.203736878589 -8.13984973863899
-17.9168183942114 -17.4198933581931 -16.7798599975076 -18.3732326748527 2.7 -12.4582026444569 -18.801183814403 -16.5045309643281
-8.86571028483333 -8.87085090228707 -8.52640540476398 -9.30344910470091 2.71 -6.90330551882018 -10.806079321775 -9.14717424859048
-25.2749672925609 -24.7304736216593 -24.0968006210777 -25.8263426138009 2.72 -19.7198008669095 -25.9342924345084 -23.7559165834964
-16.2246123271275 -16.0088328813609 -15.6122024677868 -16.6969388123021 2.73 -13.4310442649628 -16.9021537321991 -15.9734325773457
-32.5521876529805 -31.9642680920995 -31.3441160165956 -33.1958248035101 2.74 -26.949530825391 -33.2802899882116 -30.9394070692717
-23.6639164681552 -23.223645963637 -22.7591534034547 -24.4846710052826 2.75 -19.9072722260262 -23.033138338571 -22.8684390500962
-32.4458589102489 -31.9499930987702 -31.3053188762417 -33.0876874882647 2.76 -27.5012857825611 -33.4860120334178 -31.0643296184986
-16.5443931959968 -16.1432479995041 -15.8466493083075 -17.4372711786159 2.77 -13.1590473503854 -15.900367976104 -15.8278267800167
-24.9495862384563 -24.6802772620484 -24.1036246045797 -25.4977694230752 2.78 -21.3622865094229 -26.2360775627543 -24.1219014074969
-9.50168133122492 -9.13847898115824 -8.92195430140906 -10.4620037436417 2.79 -6.49338594174142 -8.92115391933571 -8.8582124469359
-17.3777968440848 -17.335604425426 -16.5707279683466 -17.8306565697413 2.8 -15.1741351852355 -18.8941131394838 -17.1082269669967
-3.19521784440424 -2.85799959843662 -2.65257998686947 -4.22784807217969 2.81 -0.513106086444147 -2.91371494931326 -2.5935777815019
-11.0623425156683 -11.2224336468457 -9.99766067722179 -11.530594918864 2.82 -9.93257707856144 -12.7979024974858 -11.2946652197876
2.37841165952855 2.70036683657464 2.95474471954818 1.27134504034369 2.83 5.16566229088176 2.35706364251362 2.96637017716244
-4.67969635419328 -5.04011308950894 -3.3232806506445 -5.5268505043339 2.84 -3.16381981874519 -6.61098136148167 -5.41183471620092
7.88765133492148 8.19176882667008 8.53106168707628 6.71908169232681 2.85 10.9428618319622 7.56930000733925 8.45826985143528
6.64753201595433 6.00142113277622 8.37261184696381 5.29361894898686 2.86 8.57612955165524 4.26054370870077 5.21044961470247
23.1246768368263 23.2293027098077 23.6513718492647 22.0663366526581 2.87 26.4900161484978 22.5911152979614 23.248573027529
22.9186461567487 21.9025410797767 25.0871124780281 20.8511334759957 2.88 25.2819076701443 18.6185342865984 20.5742932925292
38.3096122998707 38.2097471585135 39.0635415969476 37.1478618957361 2.89 41.9542799176642 37.5762833425843 37.9768215966363
39.2384839825553 37.8579790417312 41.8314328962539 36.4602062411345 2.9 42.0185687822875 32.8192803599949 35.9983947685496
39.5670480245921 39.5083865274492 40.3605648530354 38.3258397174927 2.91 43.35698306739 38.5544530844992 39.3628105518613
27.7758664431879 26.5433000498885 30.2506699317742 25.210140485795 2.92 30.7484387986932 21.7672102382181 24.8558611735768
26.8889146554403 27.1165149039014 27.7578355795219 25.5702090862326 2.93 30.6884004461935 25.5214535319254 27.3966418525123
16.3469290778741 15.2700163314772 18.6810029454673 14.0105281085277 2.94 19.4856081083001 10.7843492868364 13.7642724951198
14.1811863072684 14.6868821161562 15.5235815280498 12.5996701547416 2.95 18.0801262996029 12.4870954676764 15.3823564270718
9.51743762542452 8.52184758294924 11.7722065769602 7.26306277233765 2.96 12.8248534605113 4.02915487770641 7.09487352956381
10.6191675448424 11.2273291270217 12.1722851549052 8.93498511219141 2.97 15.329822515475 8.6968597728871 12.0970012804555
7.28417500452854 6.29625451803071 9.52017015037302 4.98313420462009 2.98 10.7597142943836 1.50542091725429 4.84644372209241
7.04418722319105 7.74502091753932 8.7852536473357 5.28278762704183 2.99 12.5225479265146 4.92864430362193 8.77550657953709
5.05962889685746 4.08953299465138 7.25099652102194 2.73565498497491 3 8.66684803182533 -0.950860734782341 2.63097582108783
7.94156493337826 8.64343273970715 9.72831290692441 6.21259825185394 3.01 13.7397553936945 5.70253964918207 9.70835876545618
11.8076018564749 10.7030025895538 14.096312093585 9.24917031327576 3.02 15.5727917374976 4.81343839073454 9.02665167019039
13.3249850189332 13.9356064246968 15.0134968481422 11.7385535782145 3.03 18.9673520876064 11.0345363561279 14.9072889164649
18.5469545371943 17.3190190763556 20.9066497029397 15.7526222651329 3.04 22.4293368714015 10.6402733828228 15.4411917680804
18.7212943131 19.2293661012337 20.2846031478743 17.3036013532678 3.05 24.1342087337432 16.4209133488294 20.091097986517
21.4596310545642 20.1889280017741 23.7930851595136 18.5678524792951 3.06 25.3897753134995 13.0627334753814 18.2218188637153
16.5038391113486 17.0365871155997 18.1157481527971 15.1374657032035 3.07 22.3044946921939 14.1806260925524 17.9618466888718
20.5329851079233 19.300348924118 22.7434322106474 17.6955786035406 3.08 24.4405876452754 12.0729799182373 17.3569340395873
14.3159418526396 14.8617642268411 15.9483334190525 13.0258430238025 3.09 20.4223975368781 12.0129412979027 15.8326215544087
19.5727289165301 18.3897720270349 21.6356919994739 16.817374362939 3.1 23.4147255040649 11.1332417672739 16.4881982697034
6.0475997342124 6.70595121274694 7.83329064295095 4.74333187166912 3.11 12.9309936240609 3.76389204099475 7.85685020846633
6.30979092891993 5.41079601840155 7.97219123903781 4.01626178472543 3.12 9.95450390398477 -0.906487960962005 3.87594790265592
-8.30081820269883 -7.43006108402429 -6.21141243814678 -9.71145621221002 3.13 -0.170050149736032 -10.5670553773053 -5.96444559770214
-7.00124987342704 -7.60514235642227 -5.76090871925913 -8.83894441915117 3.14 -3.59539782009843 -12.907256050622 -8.75504236751861
-22.5980369813778 -21.5257723020548 -20.1567666310626 -24.0945330242442 3.15 -13.3069537844931 -24.805949161868 -19.7634852521625
-3.04642850971012 -3.65873763805505 -1.92420798047571 -4.85733678568792 3.16 0.204781542074817 -9.1285444386722 -4.83796128881449
-2.12443633635203 -1.49187024256746 -0.474872478304158 -3.03744607766071 3.17 5.07850233427238 -3.98294468116882 -0.318476620810438
18.1883369974219 17.2629408026496 19.4994140303924 15.9381710030117 3.18 21.3718464307544 10.4398775300777 15.6387871285264
18.4110346649295 18.5942456650088 19.3534286741304 17.8416988793969 3.19 23.440748668839 16.9370565603288 19.1618381822174
39.3589244583581 38.1297213887082 40.8441477136803 36.5907848562941 3.2 42.4398458637226 30.028245110411 36.0771555143265
17.9441962048379 18.0514110321157 18.7109790496901 17.5029949290285 3.21 22.6323290406726 16.700084556773 18.5229064804599
18.2362647616641 17.4789913739347 19.0919008788933 16.3513430144284 3.22 20.8763674795778 11.2503735366143 16.0692719391138
-3.54568628668962 -3.13949545715299 -2.41317117648926 -3.83093761349148 3.23 2.63970471870661 -4.62938223089574 -2.25231004385019
-2.95641319998175 -3.23442178352951 -2.62949230887474 -4.02179397342454 3.24 -0.73449690083197 -7.52081510602089 -3.98708950545492
-24.9649130446651 -24.2665040824401 -23.3510409969873 -25.591688138141 3.25 -17.3562661785052 -25.862604278782 -22.9770909473465
-16.3281679095798 -16.2638920369969 -15.772609565736 -16.8091645155185 3.26 -14.187332811902 -19.1166477297149 -16.5436999740603
-30.4943909223572 -29.7967910511276 -28.9314523817198 -31.167836826906 3.27 -22.9715594363366 -31.1093555509599 -28.5125640996469
-21.8705615293642 -21.6024650914555 -21.0818167227828 -22.5020789965133 3.28 -18.8870697559391 -23.536153520638 -21.5956044600688
-35.9523703003585 -35.2598621776185 -34.4529786379665 -36.6700746873874 3.29 -28.5770721559759 -36.3888634991824 -33.9909954440558
-27.4842666529306 -27.0087257271364 -26.4591284126326 -28.46669157648 3.3 -23.654398630864 -27.9686773873311 -26.7059235611617
-23.6564475454039 -23.2927455069565 -22.8065290070224 -24.1499072830805 3.31 -18.0896110435638 -24.371328264203 -22.4887713155605
2.27366181600853 2.31481874947285 2.32160549195568 1.60905738528285 3.32 3.99934773214295 -0.207148173746695 2.03473750040768
6.41155880478863 6.12358911173338 7.55337215793716 6.00925908903139 3.33 8.51410391856015 5.13620730453533 6.01434109778997
31.9636053011186 31.571224846214 32.4954363558008 31.0361923028306 3.34 34.25453338555 27.5286377484195 30.7135654957234
36.5460232961876 35.6062463691874 38.4763511092744 34.9261953566971 3.35 37.9508701501798 32.2198059732081 34.5795271164593
35.0942720691531 34.748385783218 35.7094095345187 34.1016842287157 3.36 37.7407865503769 31.1455662647607 33.9774203787828
13.6434808063794 13.0181677467802 15.3544514517931 12.5223134051996 3.37 15.2561700080162 11.1104924823172 12.3995470204327
11.6392532571128 11.8192886444353 11.9896031362351 10.4997745412749 3.38 14.4280780966743 10.6123725473966 11.798310846524
-9.19923783589143 -9.50741171704139 -7.72272813038367 -9.91621472603134 3.39 -7.3882033584464 -11.1296333783572 -9.71790873258567
-11.8737077282037 -11.1711235425223 -10.6112828770824 -13.6378125945662 3.4 -7.97909007216667 -12.6963659130191 -10.4432263834344
-24.7972299820598 -24.9146336246862 -23.3988702262296 -25.5083456056007 3.41 -22.7509649203704 -27.1124613717131 -24.8942031693457
-21.0311624472374 -20.072605096168 -19.2402436123543 -23.1304545575476 3.42 -16.0701382641576 -22.2582891102519 -18.9593788382404
-33.1473310624628 -33.1992295660863 -31.6921592690537 -33.9818887338145 3.43 -30.8337072305577 -35.7649654136759 -33.1232385727544
-30.2367361603565 -29.0282268764256 -27.9289035961549 -32.6495339657594 3.44 -24.2333481523774 -31.8462474151516 -27.5350809393599
-41.4522889182229 -41.4320545866786 -39.8692284445757 -42.4413755623087 3.45 -38.8956063013088 -44.3389444250942 -41.2940649845554
-27.9454193895929 -26.7035314573032 -25.5114006617599 -30.4323764346295 3.46 -21.9762418005399 -29.8279599970964 -25.1258829034684
-26.5910111850736 -26.9111173786384 -24.8516527396553 -27.7345346625426 3.47 -23.6519799034254 -29.5444745148768 -27.2809043884973
-14.1377800802779 -13.0805891004416 -11.971906143861 -16.4571656795747 3.48 -8.84600488952723 -16.1794446863136 -11.7163787278728
-11.6974983168917 -12.3490248345987 -9.6316861849632 -13.4113681995928 3.49 -8.40886846229692 -14.6793923986726 -13.216136576147
-0.358947495732425 0.504090079454875 1.54215036026704 -2.4834890430714 3.5 4.39052918882041 -2.52502899165896 1.64343669674648
2.23949158389568 1.28426756836124 4.61489536804507 0.00324742551913951 3.51 5.83431926330851 -2.18718079745789 -0.0433741166789604
11.4310817239601 12.1253224134662 13.1646070938748 9.49296516623491 3.52 15.7682657385961 9.16437602020314 13.0757829506858
15.211381485173 13.9810876026325 17.8491392342816 12.4921546137375 3.53 19.0658478339865 9.02851340283681 12.2314636553665
23.2072669955726 23.721503508779 24.7475754655601 21.4848751586491 3.54 27.4278002312329 20.8808821575554 24.4682313428203
28.193180868561 26.6993497854555 31.0637941285113 24.9511836969242 3.55 32.2651892197136 20.2552479483636 24.5433001186022
26.7509020101666 27.2224860428237 28.2869023600417 25.1024577609203 3.56 30.988016467624 24.3491249153441 27.9544436677655
24.6894094797057 23.2437972003371 27.4539645527311 21.4908660834938 3.57 28.8150760355821 16.5613709253571 21.1104829894469
22.0604658596069 22.6264845431062 23.7799636138152 20.3975088513484 3.58 26.9982023979153 19.569063985572 23.5317443335358
21.1801847455379 19.7953500882713 23.8091130764183 18.0539924542807 3.59 25.3139842730667 12.9333636906758 17.7028237068779
17.3792558725178 18.02696269582 19.2519643753863 15.7133051312039 3.6 23.1137153189944 14.8442775725557 19.0869350609821
6.7242841283484 5.6113974235256 8.98439190535953 4.00238441813152 3.61 10.741551552908 -0.570362732203221 3.85144732170141
-9.19879391127838 -8.08410442818929 -6.61374234227347 -11.2500166976739 3.62 -0.721074341719861 -11.889991978209 -6.34090497896755
-18.6980643274823 -19.3273856762411 -17.0272127953303 -20.7343557612921 3.63 -14.9224540608471 -23.9623498181765 -20.4617930625993
-35.7526152275825 -34.1839165882496 -32.3323342526138 -38.1616075154442 3.64 -24.6171864109298 -38.5536942155603 -31.7774714425956
-44.1482232265653 -44.2810835914884 -42.5610769221071 -45.4673854474234 3.65 -40.6602542573053 -47.2946390444603 -44.7698210331054
-42.1886061826533 -40.5431101914414 -38.6186581172014 -44.5542492863565 3.66 -30.3099170774868 -44.9100569956743 -37.9949292069558
-29.3753074465369 -29.7306287355993 -28.0156702163429 -31.0085282512337 3.67 -25.9274275214257 -33.9796472901184 -30.5599415135357
-28.4772512084832 -27.1324904625812 -25.4441239753896 -30.3993865672432 3.68 -17.7760893349883 -30.9304272813078 -24.9650640058124
-14.64407386299 -15.2095404385721 -13.3980419551825 -16.5605137297553 3.69 -11.279451031596 -20.6128303742066 -16.3591122223956
-14.7209273518772 -13.6890014470502 -12.2545177275309 -16.1775805448326 3.7 -5.29183118519189 -16.8637428048588 -11.9225871302202
-19.7815786071967 -20.1858516683641 -18.7269341998388 -21.4297970089596 3.71 -16.6831176044623 -25.2190649772028 -21.1410825114503
-40.6389165428164 -39.2093922448912 -37.4701423040195 -42.3555040385241 3.72 -28.9589737833906 -42.7204052765013 -36.8705735504779
-44.8159789772024 -44.6877916485971 -43.4288635309721 -45.8146832504585 3.73 -41.8626519086758 -47.8228906440567 -44.9337295047871
-66.5001143486477 -64.6837381166761 -62.6564030783115 -68.4598589261189 3.74 -52.6645514365596 -68.4839422149967 -61.791726937562
-69.9096381561831 -69.2386972703487 -67.6632766935127 -71.2878736183688 3.75 -64.3600716955129 -71.4430258434283 -68.7565909564532
-65.8114839887158 -64.0986087598112 -62.1818271521714 -67.5196713194049 3.76 -52.320703784204 -67.4751116936655 -61.3326556070693
-41.9790824028181 -41.7208159917044 -40.6506113603388 -42.8708316475504 3.77 -38.6411684422708 -44.6786253123152 -41.8202984745815
-38.5387895729186 -37.4195630805074 -36.011716370848 -39.5395656860762 3.78 -27.8952045233118 -39.663045596764 -35.4589791639725
-14.1167514012099 -14.2628832502942 -13.62375721837 -15.1360327322076 3.79 -12.1186665194916 -18.9442371265845 -14.9274071378183
-11.1959479732468 -10.6780873514805 -9.7926572572733 -11.5585557137698 3.8 -3.48766719492559 -11.8333165071641 -9.53876974162495
-3.8349585258367 -4.06077677374159 -3.61219649486769 -4.8806180629981 3.81 -2.11986333143646 -9.11385941021864 -4.8383402331405
-18.8719461136262 -18.3242117250221 -17.4644371057681 -19.3195581766307 3.82 -10.9862900975417 -19.2045669594711 -17.143109928074
-11.1560041241327 -11.1375363006302 -10.7502866820359 -11.7491905586467 3.83 -9.56631207491646 -15.2118717925785 -11.5769820608038
-26.472488355197 -25.90004962946 -25.0763968432142 -27.0023994834788 3.84 -18.4876198179724 -26.4848709212975 -24.6898242169973
-18.5531227083304 -18.2858979406179 -17.846004582832 -19.4342744068023 3.85 -15.929776159411 -21.3110848652342 -18.3755133085288
-22.5462041147996 -22.1605426038916 -21.5472361022486 -23.013858800063 3.86 -15.5741132779749 -22.819301321304 -21.2176704489356
-3.07865958062834 -2.9766701421273 -2.85463469715908 -3.9287474345846 3.87 -1.50605233831226 -6.56093126639167 -3.28048947301738
-7.0797670941741 -7.09126411227131 -6.09163020585848 -7.33229558756357 3.88 -2.22702989415267 -7.63407643606283 -6.71069817352767
12.3187886491073 12.2571272393875 12.52603056102 11.5079549654104 3.89 14.0978864517522 8.17250819302249 11.7467761552134
8.4635025449198 8.05400801333654 9.98600105317157 7.8788456705058 3.9 11.1405746770886 7.01565651745648 7.8656715779557
14.2625657369635 14.2800114600591 14.5372297773129 13.2527085597246 3.91 16.4303379440436 10.7194963667252 13.9023948784369
-2.72952766619181 -3.04910130197921 -1.18866255527448 -3.27128393438702 3.92 0.166503372873591 -4.00197109835717 -3.14030045680039
2.73939745613807 3.07761047847933 3.20554351303384 1.29487277471599 3.93 5.18108603083437 1.05985733422417 3.17030438443192
-13.8492074530053 -14.0766861525326 -12.3063485674412 -14.4224048958467 3.94 -10.7722953912523 -15.5493401222371 -14.0727801845031
-8.85553662617031 -8.19947053296483 -7.75608200866249 -10.7169025269873 3.95 -5.44375307133488 -10.0599727138087 -7.63560830357286
-14.1699321184942 -14.4962727114111 -12.444040905539 -14.9489479563138 3.96 -11.6227578124437 -16.1954644634925 -14.664634888794
0.983962409109845 1.56273086111358 2.02380684609171 -0.870369609647396 3.97 4.05725418621842 -0.497829458777622 2.05861467512155
-3.68348966921299 -4.29852712866739 -1.59576386269181 -5.00121893214664 3.98 -0.72482675110112 -5.928297696067 -4.90463562868908
10.7593312258594 11.2550016630482 11.797749827499 8.93526066617697 3.99 14.1822558314111 9.02634111619807 11.6790476329098
6.86482222518223 5.96759100930801 9.28991249285211 5.01973261096635 4 10.2063498291347 4.12216214710589 4.92878089396301
16.7233982589204 17.1968803784804 17.8448828885107 14.8850271266995 4.01 20.434916728381 14.7431064007249 17.6365253989048
9.94942381798964 8.91448555272368 12.5442607304218 7.79142534082018 4.02 13.5861362321094 6.72006789712245 7.63835607425518
18.8776492105144 19.3886941118792 20.1635817294018 16.9822118799732 4.03 22.8136521488902 16.6580836773154 19.9292731228407
13.084495605616 11.9209004209396 15.8206847487009 10.6244889601113 4.04 16.9793168329137 9.30766897817132 10.4170344860082
20.9847997968216 21.5238058539228 22.4145100222178 19.0613839514358 4.05 25.1056743886528 18.5647666126829 22.1546855329978
4.77213572632238 3.69850908032521 7.40524106681987 2.35128091448893 4.06 8.80208588850866 0.950088143418767 2.26534946102126
0.0207902707568641 0.995633647112048 2.17859057781238 -2.33213996163762 4.07 4.60403674041832 -2.72491282337004 2.27996523506369
-15.0079251424234 -15.7715994364023 -12.7239160552182 -17.0699462942407 4.08 -10.9691652239133 -18.2744492548984 -16.8330891539269
-20.9756414867141 -19.5765708777695 -18.0216589527348 -23.7268675702242 4.09 -13.8122233182345 -24.0021684831064 -17.6534327871696
-34.7594860076875 -35.2011491165454 -32.7719488407165 -36.4351940333063 4.1 -30.7580036132292 -38.2324038020362 -35.8753729505878
-15.284567011844 -13.958241847462 -12.4008632765741 -17.9035342904438 4.11 -7.95890105338749 -18.3534702025674 -12.0792301437015
-0.954247884546065 -2.03402233927018 1.54044831954784 -3.62700559045705 4.12 3.35082473926205 -6.34428990580489 -3.64228529093014
17.1327086153961 17.8878341133316 19.1985612299484 15.1778323124029 4.13 22.189263961365 14.2621920311301 19.0370000630052
32.8620513992159 31.1575600783851 35.9163410767693 29.1179530067137 4.14 37.4215067746599 23.8435448742908 28.634073767602
49.543487206467 49.7138148052668 50.8127575290612 47.8453609629545 4.15 54.0758294120819 46.9208873052288 50.1136904586843
40.1350920417533 38.3012436728486 43.2219692841757 36.1142352302911 4.16 44.7088454023425 29.9191784337514 35.5450018792934
28.7544081191903 29.292836950588 30.5977870259232 27.1655680944243 4.17 33.7809784280895 26.0430869465587 30.253037830845
20.8255922988743 19.3588279066468 23.4177744163949 17.4280163306144 4.18 25.1728614090203 11.9091710431889 17.0545484900881
7.97773352712895 8.87012277401569 10.3607794384628 6.20562211076445 4.19 15.2576184191565 5.22716361685716 10.3690518706107
1.49891469690752 0.41343566578475 3.56732186572488 -1.33862888363823 4.2 5.57062525999553 -6.03022650819306 -1.41684754878367
-5.78660567922837 -4.68121640896082 -3.08275529500878 -7.64148778776484 4.21 3.07169007544283 -8.4778770589267 -2.84028170521281
-3.84366082275877 -4.78834739624256 -2.06370728463977 -6.48109705722626 4.22 0.00654266683554334 -11.1679221908649 -6.47234893291472
-12.5215653622418 -11.3441798272178 -9.69206772431504 -14.3019838442834 4.23 -2.81725931380375 -15.056483895383 -9.35869698168548
-9.22181756464794 -10.0118508126912 -7.7556729754182 -11.6242265610415 4.24 -5.63879759614641 -16.2425894006481 -11.5266846639615
-19.2166746072951 -17.9809237573273 -16.2768093048016 -20.8984736765053 4.25 -8.76678219604245 -21.5508134748969 -15.8737609228573
-10.022288520117 -10.7280926953362 -8.7898251438089 -12.2769833111276 4.26 -6.71633222341478 -17.0571601703687 -12.1661987342636
-16.6004286691334 -15.4877504967478 -13.8858904633334 -17.9883115776524 4.27 -6.3521777375313 -18.6250392134024 -13.5132396120324
-6.24781836220805 -6.9405840525305 -5.20528656412322 -8.44343874551725 4.28 -3.22539391104428 -13.6126766896228 -8.39490511294651
-13.928529462864 -12.9513087623222 -11.4711360172962 -15.0037798216804 4.29 -3.98724704361024 -15.605713673613 -11.1317228338771
-2.5326434948856 -3.20037970968218 -1.6958442011677 -4.63747983510117 4.3 0.180617982010124 -10.1215130574646 -4.64892485716747
-16.3863130293805 -15.4618668173154 -14.0470068603043 -17.2408887653687 4.31 -6.38614976880551 -17.7194951738486 -13.6891896305658
-9.28942698809234 -9.7319957715483 -8.66281901523746 -10.9990504582755 4.32 -6.93734980425623 -16.0485943521431 -10.8934649317989
-23.9736818224498 -23.0181267136219 -21.611031384363 -24.7243359132081 4.33 -13.5471696695899 -24.9981613622266 -21.1830907847438
-16.1173679328353 -16.3248654907189 -15.5658843155909 -17.4043554704387 4.34 -14.153301316675 -21.9423709883066 -17.1793163583338
-31.4876755028561 -30.5102819161555 -29.1273527965361 -32.3025455775485 4.35 -20.7378665335649 -32.1807066655578 -28.6321048769306
-14.3624663933225 -14.4833182288262 -13.8629855565928 -15.4299431785179 4.36 -12.7683084742864 -19.938190800677 -15.2282875355906
-21.5706141147207 -20.8946951389612 -19.8024770251375 -22.0976384949665 4.37 -12.1778358448309 -21.8300698592068 -19.4249380372898
-4.01843763734417 -4.202724564084 -3.82040813833051 -5.07307939165256 4.38 -2.77092370186165 -10.0351924729425 -5.03782087464674
-11.5733355968191 -11.2053902132908 -10.4171224441985 -11.8093330819542 4.39 -3.63267521835772 -11.3844828325085 -10.1599049629961
6.2441405160294 6.00216668233066 6.29530941047513 5.22056925245828 4.4 7.13301982284295 -0.121107938622267 5.09183723173764
-7.34919647004474 -7.18796471352767 -6.54730610610745 -7.55799275401278 4.41 -0.417969461543921 -7.18078929142809 -6.43447909397276
4.68888882739871 4.60664585164169 4.7278709056615 3.8888580558704 4.42 5.70924431452187 -0.869842643640475 3.92725977716574
-8.90408648278438 -8.84650342542853 -7.84478914304818 -9.18005526457771 4.43 -2.53168362703411 -9.18330799087583 -8.25026051915189
3.05082007719495 3.13079975202291 3.13797573321618 1.93868625130133 4.44 4.49446423182132 -1.62277353911572 2.69279300719224
-10.3766971644597 -10.4244030645501 -9.07063114645776 -10.7271916782836 4.45 -4.63741943815283 -11.0974177360668 -9.99460347021552
2.45656649622164 2.67912928839217 2.6948037294694 1.06592204322109 4.46 4.32292919907338 -1.36405825944068 2.46237311404791
-9.51240310088165 -9.70631546174771 -7.93163764055936 -9.96760355304938 4.47 -4.67707331329486 -10.6469475851096 -9.50603429941834
2.90941545243829 3.25314988208823 3.33438895068142 1.27757450857753 4.48 5.19259802819085 -0.100024878992017 3.2348654608496
-8.56986037863888 -8.90815871502085 -6.73235056121755 -9.19634754652048 4.49 -4.69398334236498 -10.1015224713627 -8.94141614240878
3.28548560569162 3.74769447682795 3.96587246080676 1.43217877562212 4.5 5.96625388492499 1.13767457365256 3.93054763958513
-9.65515185771121 -10.0961461761839 -7.62149082698813 -10.5300341400973 4.51 -6.59265032403876 -11.5774444615815 -10.311781707151
-0.625142336983483 0.0277027818043683 0.477762383254972 -2.75594617777996 4.52 2.39873914333381 -2.56261321468619 0.516973035819717
-12.7751642859492 -13.275401391392 -10.6091582214877 -13.8768923686947 4.53 -9.43827651689138 -15.0767218703909 -13.6194017787947
-4.6034897637615 -3.76610615772095 -3.07616654436046 -6.98581948692292 4.54 -1.02567114679005 -6.91656043749025 -2.97327778225881
-15.8304396619477 -16.3830247919017 -13.5593595814712 -17.147632734986 4.55 -12.1862109474777 -18.4801053515709 -16.8511653266822
-7.34963964928642 -6.35890406970943 -5.45383631198683 -9.93069323378359 4.56 -3.24187555321753 -9.99241352871361 -5.30042713674608
-16.2336718306194 -16.8772725536812 -13.8386407799886 -17.8184371565308 4.57 -12.3020962769548 -19.1774662702991 -17.527440909731
-8.85546966077549 -7.74413667642285 -6.65110446512675 -11.5800803332454 4.58 -4.36385766386084 -11.7774767055156 -6.46069204927088
-16.5854525146169 -17.3101291819916 -14.0983417058109 -18.4175679040919 4.59 -12.4096493641811 -19.7842406991114 -18.1326934289513
-10.409102354017 -9.18783418023223 -7.9175445966915 -13.2444099798499 4.6 -5.56584768623572 -13.565176272973 -7.69038829361403
-23.628761821664 -24.3010371745649 -21.2089368577823 -25.5071354034867 4.61 -19.3038478581331 -27.0890517058273 -25.1157358414922
-25.50163083546 -23.9370680091177 -22.3066706434268 -28.6664052540729 4.62 -19.1138562828639 -28.9412208220981 -21.9015802474705
-37.3794663738097 -37.8644318061553 -35.11541157814 -39.099255608115 4.63 -33.0038683028106 -41.1048010762034 -38.4882633783107
-40.6253397241296 -38.7305979373777 -36.7550013700144 -44.0841515598052 4.64 -32.1178779566921 -44.2970619839724 -36.1729234208858
-51.1035046292009 -51.3875600081508 -48.9167883940611 -52.6343902840112 4.65 -46.7296604279258 -55.0462860886705 -51.803597585745
-39.4321441212023 -37.5177300559497 -35.4498533282531 -42.8438121320531 4.66 -30.2151404107868 -43.1653813293031 -34.8636065991196
-32.0627890928091 -32.7265359181174 -29.7758423132904 -34.2360627055295 4.67 -27.5070447609634 -35.938452651396 -33.73455661173
-21.8942322379758 -20.2719812642091 -18.3669168172162 -24.916697431067 4.68 -13.475173040926 -25.516492436171 -17.9498606302608
-13.0142740577523 -14.0424563613089 -10.4945736660938 -15.7945699670462 4.69 -8.33192438174786 -17.8620393495454 -15.6215606722841
-4.3592686480907 -3.04477484671799 -1.29053335546102 -6.95664661699939 4.7 3.19387810211581 -7.81493653751864 -1.07646235564279
-6.8162856444774 -7.96002041194888 -4.29399578223488 -9.82826299613298 4.71 -2.15504048524687 -12.8659574760781 -9.7670806896327
-12.5689904000522 -11.1103217891929 -9.21842327896127 -15.1890652194933 4.72 -3.67256039920787 -15.9895269195593 -8.87525128148275
-13.493091567195 -14.5027465161621 -11.2432011804654 -16.3592511974778 4.73 -9.00060960563331 -19.5225279207623 -16.1927003127093
-20.7619519215028 -19.1754169795785 -17.1360659609215 -23.370859297688 4.74 -10.5758335304664 -24.0925859002583 -16.6981313251928
-20.1914617994737 -21.0507168089805 -18.2306042446328 -22.872102303495 4.75 -15.9218095471622 -26.1104105928456 -22.5985811624192
-16.4990635268607 -15.0264921858366 -13.0421264223578 -18.8325066793652 4.76 -6.22406802888007 -19.5974721950163 -12.6426025143757
-2.00947323286606 -3.15477600260311 0.0656424863833163 -5.12191565018146 4.77 2.16612918871986 -9.98300067338611 -5.15766302765035
0.243077356829632 1.35963266190538 3.1544391522977 -1.55217765551957 4.78 9.37460533979443 -2.48270326401774 3.3133443097275
16.1321242327567 14.7167828667817 18.3090894871526 12.6280531293743 4.79 20.1641041122321 6.18011810871403 12.2850987244291
17.0301642792077 17.7748660037835 19.3926451957525 15.7669237026831 4.8 24.9111784340557 14.7250090510329 19.27200102498
18.6700002329919 17.2823243837112 20.6322624007985 15.223221248784 4.81 22.4006027601775 8.26204563846102 14.836319980492
2.6957827766865 3.61990347638199 5.2929142369657 1.4719687164725 4.82 12.0540141519294 0.629204161822971 5.41357040754554
5.57839532989502 4.51589808708166 7.01178271487855 2.63766075322719 4.83 8.85336226741762 -3.75630382012476 2.47054928180127
-11.5770398953881 -10.4880052877317 -8.77171533575604 -12.773745932674 4.84 -0.856851585016969 -13.3649209633326 -8.42382919192858
-7.57833718653705 -8.30163788140552 -6.63978967097441 -9.97591491328252 4.85 -4.7592167609456 -15.7235529540133 -9.92066902788112
-18.8843259091425 -17.7690321901755 -16.049950640603 -19.918564154008 4.86 -7.54610297441524 -20.318182056926 -15.6317717071947
-6.98439061049385 -7.60672242913231 -6.27725745315711 -9.16853148827873 4.87 -4.53936677445939 -15.0815257390757 -9.12023194217374
-19.2118975831656 -18.2080703317068 -16.6070860689832 -19.9751123551475 4.88 -8.00137879293083 -20.2549381049495 -16.1944458473953
-6.46838912716482 -6.97800352898617 -5.94615779720185 -8.40644399240943 4.89 -4.42513875108031 -14.3998792874347 -8.362336991693
-19.4587096806953 -18.5774480783514 -17.1142662388639 -20.0740993737985 4.9 -8.49316046338872 -20.0859211233604 -16.7104655072518
-2.51185371706803 -2.96230391494428 -2.21316932486667 -4.26678589958191 4.91 -0.876400630109388 -10.4817276514866 -4.28319923578043
-12.5585435570576 -11.9378138669564 -10.7329726576152 -12.9383148581816 4.92 -2.59623907759217 -12.7168863889985 -10.4154152595742
4.88532812713749 4.43884611318478 5.02401305523524 3.24704621304642 4.93 6.11264309224774 -3.33046451705314 3.11371991267343
-5.56992549831251 -5.21775306049549 -4.28759202082159 -5.7101339139977 4.94 3.27771325658389 -5.24559749566422 -4.05938771352599
12.1930713973956 11.7577192769775 12.3877717013042 10.6941820456803 4.95 13.0013074499716 3.84018626866166 10.4467104911998
-0.743326137254074 -0.625147249897905 0.230755285777866 -0.828758959148159 4.96 7.08790848185583 -0.0776491011570081 0.20813141097197
14.8951312065458 14.5583423788033 15.0839523348805 13.6485764208887 4.97 15.5750916941534 6.91949480923075 13.390375559569
1.91965227224671 1.84029453172889 3.26598315709351 1.80047208384922 4.98 8.83948515712572 2.03698087664397 2.38996312956432
17.5059079765878 17.2712090277367 17.7845392254744 16.5248649886348 4.99 18.688651142862 10.0036478377156 16.2597914549025
4.67386001340762 4.39439137474296 6.38089198502144 4.3644916191115 5 0 0 0
18.3626989209488 18.2618709893505 18.7020752892572 17.1453400237001 5.01 0 0 0
4.18371897781364 3.76410508971662 6.17318784977593 3.66693200514612 5.02 0 0 0
17.465629491719 17.5285452530649 17.8510690119205 15.9506945641833 5.03 0 0 0
3.78082016950349 3.22240782952416 6.0329631239184 2.98753121836788 5.04 0 0 0
16.4832330175113 16.7075669420586 16.9832036643757 14.6923466275679 5.05 0 0 0
8.45944393527569 7.6748869648805 11.0440469868747 7.17138314555678 5.06 0 0 0
25.4367328141592 25.636165326695 26.1071263490283 23.5830058561382 5.07 0 0 0
18.2205251977231 17.1242664173527 21.2040903214657 16.2667215189785 5.08 0 0 0
34.314218178713 34.4825569406493 35.1478643847861 32.4145610554503 5.09 0 0 0
28.0548674580939 26.6540523060434 31.4071642629421 25.4463227116104 5.1 0 0 0
40.4514649665269 40.6291109319589 41.423290957616 38.4565362191567 5.11 0 0 0
32.6039506058903 31.0047940700064 36.1915930981849 29.5310972649591 5.12 0 0 0
43.8524348597024 44.0781139405684 44.9360547606482 41.7656487958836 5.13 0 0 0
37.2123678758359 35.425529635875 40.9999487231859 33.6951804722648 5.14 0 0 0
47.1981850570915 47.4604597517392 48.3824949794513 45.0526937813937 5.15 0 0 0
24.4156475034298 22.7700303209421 28.0398182015887 21.0472441943747 5.16 0 0 0
15.5107155017052 16.4324437571583 17.6598663425263 12.8199884725074 5.17 0 0 0
-5.81480029492975 -6.98831520186269 -2.71963631822027 -8.56583158734904 5.18 0 0 0
-16.2140683051203 -14.647205548328 -12.9393274217416 -19.5154967721944 5.19 0 0 0
-36.012712663824 -36.6991487529491 -33.4431584514912 -38.1831513209031 5.2 0 0 0
-31.3650976793638 -29.4697644787217 -27.4059664201806 -34.9271733080406 5.21 0 0 0
-32.9155031949385 -33.7034393903612 -30.3454282129696 -35.3475638254898 5.22 0 0 0
-29.9133609177424 -28.0077404711442 -25.8482762876546 -33.385066182009 5.23 0 0 0
-29.8065140593348 -30.6789473989336 -27.2727985915636 -32.461341699151 5.24 0 0 0
-28.4680089216618 -26.5694425182787 -24.3359254801706 -31.8093835259894 5.25 0 0 0
-19.5715084843831 -20.6399799960978 -16.9878599272239 -22.5953154780721 5.26 0 0 0
-12.7382479810851 -11.1241787985209 -9.04681616869694 -15.642378622656 5.27 0 0 0
-2.21313196876891 -3.58892495032793 0.533216599850729 -5.75063539533309 5.28 0 0 0
3.00632705204263 4.31761147936057 6.30765220711123 0.577214517929494 5.29 0 0 0
15.1252064316501 13.4605128956854 17.9972806732277 11.1184939024692 5.3 0 0 0
11.3355798440681 12.4606424153393 14.4071303608394 9.27843244571865 5.31 0 0 0
17.5210393404376 15.8568655005267 20.2043650728644 13.4839681941785 5.32 0 0 0
12.2510160899538 13.3067699836968 15.2436554631916 10.4600797497009 5.33 0 0 0
19.8771054678656 18.2316239912044 22.3394612861282 15.8551235755725 5.34 0 0 0
13.2107401131518 14.1792664183651 16.0792524234076 11.7167013228984 5.35 0 0 0
20.5943148017898 19.0140561059113 22.7768532513545 16.6743110566853 5.36 0 0 0
11.0367664568912 11.9586598671835 13.8207279890061 9.79776589034011 5.37 0 0 0
19.6624287994763 18.1932533331036 21.5097085626522 15.9304044578112 5.38 0 0 0
8.92392065199944 9.78269281121899 11.5800537528568 7.95808007387989 5.39 0 0 0
18.6655281336911 17.3234606971857 20.1557146648865 15.164013597326 5.4 0 0 0
3.03574140311899 3.88568129179264 5.62372762309314 2.31664980064183 5.41 0 0 0
9.89305073316801 8.83295423586823 10.865217874835 6.86579792372709 5.42 0 0 0
-6.62575682865054 -5.72898109803792 -4.04365278024914 -7.2177819448709 5.43 0 0 0
1.04288914789537 0.278260847508618 1.56668206447954 -1.47232640554482 5.44 0 0 0
-16.2072055997212 -15.2763106524268 -13.6239052543792 -16.7928234326466 5.45 0 0 0
-1.49233302381037 -2.06559988266333 -1.16588993968327 -3.62922053177741 5.46 0 0 0
-12.8823944887683 -12.1614734943458 -10.7257665029589 -13.2954643577098 5.47 0 0 0
2.29089494309479 1.80296401350853 2.41873388319322 0.394646833870018 5.48 0 0 0
-9.47022032210965 -8.9685561882022 -7.76874996633384 -9.70641770175779 5.49 0 0 0
5.98544905808392 5.59120156917666 6.06183417024489 4.35677464239294 5.5 0 0 0
-11.8329631094733 -11.4515289379504 -10.4198730915077 -12.0855967012756 5.51 0 0 0
-2.16323881309073 -2.24386119319518 -2.01582729679093 -3.27525588924568 5.52 0 0 0
-19.9764985701944 -19.6140433571127 -18.6801740718358 -20.4150022263858 5.53 0 0 0
-10.4020164343148 -10.1647607825687 -9.90249440112529 -12.0219848343488 5.54 0 0 0
-28.0305355138436 -27.6902326570825 -26.731850026829 -28.6533789583502 5.55 0 0 0
-14.5853305897112 -14.1032948581686 -13.8732053796858 -16.6201636873497 5.56 0 0 0
-27.6902438941793 -27.5240305143954 -26.0865145105797 -28.3599415892773 5.57 0 0 0
-14.7062600562128 -14.0548829280967 -13.798915608941 -17.0580790413464 5.58 0 0 0
-27.2649708307784 -27.271609339209 -25.3539422683454 -27.9786924179562 5.59 0 0 0
-14.910519482437 -14.0921623318185 -13.7112614017262 -17.5546523697816 5.6 0 0 0
-22.3680482180411 -22.6237265271687 -20.0920857779073 -23.1606185232088 5.61 0 0 0
-6.39388816137739 -5.57304421116748 -5.19231466467344 -9.13657296205213 5.62 0 0 0
-12.9994595681786 -13.5783101901763 -10.3069452780585 -14.0807028097109 5.63 0 0 0
2.04924467399239 2.86583277261753 3.36640215308398 -0.75951931754819 5.64 0 0 0
-3.56057540562858 -4.45482166663868 -0.4856013442037 -5.24642835384191 5.65 0 0 0
1.49156880501687 2.45712176302017 3.20736380161652 -1.51432574929645 5.66 0 0 0
-11.9631407319458 -12.8375778045246 -8.87863992637858 -13.8007109518734 5.67 0 0 0
-8.06988673994296 -6.80386478849276 -5.70307646645548 -11.4015015326851 5.68 0 0 0
-20.3094672855111 -21.1523565078636 -17.2552261422449 -22.2770587647713 5.69 0 0 0
-17.6837291401095 -16.1299223438372 -14.6773587420354 -21.3000598614643 5.7 0 0 0
-18.6020793172103 -19.5814029219541 -15.4331228150429 -20.9364401485465 5.71 0 0 0
-7.2881705044718 -5.82539726446643 -4.32549218599336 -10.7703487262575 5.72 0 0 0
-6.83829786827568 -8.12073013842441 -3.41075465712241 -9.77222071485049 5.73 0 0 0
3.07212005677291 4.42794876477349 6.0253408313833 -0.23181264870311 5.74 0 0 0
4.95614091972329 3.38715618384655 8.59786713666542 1.45780696722932 5.75 0 0 0
-4.10254435039204 -2.55328258971468 -0.726516339692458 -7.51044375751127 5.76 0 0 0
-18.3198510047994 -19.5198966956593 -15.1667680240935 -21.4175456352784 5.77 0 0 0
-28.8225302485145 -26.780025078731 -24.4866308984204 -32.617304561142 5.78 0 0 0
-41.5836924198268 -42.3960489806185 -38.8703110711333 -44.2387015906444 5.79 0 0 0
-53.5499738356024 -51.0334266254386 -48.2658247937236 -57.6872961151787 5.8 0 0 0
-40.8058006065595 -41.6470470110736 -38.2055285076875 -43.6059150674912 5.81 0 0 0
-30.0959221019855 -28.0007152531528 -25.4824753593153 -33.6291413499185 5.82 0 0 0
-15.968294979128 -17.2552616570774 -13.1967563944996 -19.5005264474424 5.83 0 0 0
-6.63110442066628 -4.97740072889926 -2.69344134740758 -9.51875806964506 5.84 0 0 0
8.85408061554628 7.14158292312167 11.8649930297963 4.63804675345588 5.85 0 0 0
13.142465139749 14.4017290182826 16.5636867416194 10.8702439123462 5.86 0 0 0
26.2154201753815 24.2326963173823 29.2884996063402 21.5363618732438 5.87 0 0 0
29.2290882182019 30.1412624813369 32.1821688351474 27.4467733534458 5.88 0 0 0
43.544767042046 41.3116606239378 46.6453418599574 38.3694949095638 5.89 0 0 0
45.3517825083069 45.8972241716634 47.7872296863839 43.670654163254 5.9 0 0 0
38.2767143607317 36.2217083591386 40.9523829504745 33.388396485105 5.91 0 0 0
16.3077080201439 17.289064963553 19.3699599737858 14.9763035768428 5.92 0 0 0
10.3783387440145 8.92980730231107 12.1796472598237 6.48574547420068 5.93 0 0 0
-12.6850863333558 -11.285861624691 -9.04361050625382 -14.1409501707267 5.94 0 0 0
-17.5746550821329 -18.3992515957613 -16.396727465869 -20.5238786750439 5.95 0 0 0
-19.4959403777958 -18.0970776851458 -15.8637625342345 -20.7272865633944 5.96 0 0 0
-1.24751076104388 -2.2377768847895 -0.374278579523958 -4.3792138436496 5.97 0 0 0
-4.09368530689109 -3.11272928573802 -1.17612138454942 -4.69275256312438 5.98 0 0 0
15.012405298417 13.8712229192688 15.8076230884921 11.7400274477652 5.99 0 0 0
11.3786892174728 11.9277561021777 13.5806234267944 11.0142546402942 6 0 0 0
18.0081344745692 16.968439803391 18.5816061528275 14.980770712868 6.01 0 0 0
0.486634919128837 1.0720545661814 2.63390270269681 0.319295117549737 6.02 0 0 0
7.72045397159405 7.03323194113328 7.96621843696446 5.32080548891207 6.03 0 0 0
-10.3264617710931 -9.7150258223977 -8.25791532607395 -10.6013485551911 6.04 0 0 0
-2.64759823840845 -2.97303675107969 -2.48826499722071 -4.38881902344675 6.05 0 0 0
-4.04595132891202 -3.72538469367432 -2.54998823071793 -4.15661030652445 6.06 0 0 0
20.9966448137865 20.4205917925127 21.2832659752865 19.0019599477514 6.07 0 0 0
19.3494330390088 19.0638807426373 21.2943452763237 18.7347109874728 6.08 0 0 0
44.5561856782467 43.7345388344697 45.2623259884215 42.2084726932979 6.09 0 0 0
42.8302038312618 41.9346342010786 45.5887605100349 41.3341746219185 6.1 0 0 0
48.5653089572283 47.8539200949357 49.3943642178784 46.5148033896654 6.11 0 0 0
27.3841327228536 26.5859156803859 30.2048391496076 26.2491558220105 6.12 0 0 0
33.0023482981081 32.7553562094084 33.6343661062096 31.3592901301645 6.13 0 0 0
12.0230832561824 11.322937116646 14.8813359004415 11.1017388867892 6.14 0 0 0
17.3552996460581 17.5708327768514 17.8783547818314 15.1096698767245 6.15 0 0 0
7.52414153437723 6.72957936622396 10.5922751087223 6.44549438493484 6.16 0 0 0
23.2294636709718 23.5107510180934 23.9331405558333 20.8172793604263 6.17 0 0 0
13.8967955660521 12.8172951053499 17.3436244712351 12.2118022482829 6.18 0 0 0
29.0247426805592 29.3653452887793 29.9014603119541 26.4807062124497 6.19 0 0 0
20.3466326432192 18.989763886708 24.1356138197058 18.0307054763521 6.2 0 0 0
30.8203072444749 31.2827918193481 31.8365033588446 28.1091748719482 6.21 0 0 0
19.0027515371976 17.5211917056566 22.9467093500828 16.3270556490804 6.22 0 0 0
28.6167058255715 29.2616648664141 29.9753552841903 25.7059329469432 6.23 0 0 0
17.726135755037 16.1316461462355 21.7827812609139 14.7101230573495 6.24 0 0 0
26.3490310526752 27.1637705442568 28.1143575536083 23.281898348958 6.25 0 0 0
9.91377610821102 8.33968736116576 13.915534833552 6.77969254651644 6.26 0 0 0
10.80251363983 12.0127897385667 13.3300893141031 7.37618368900792 6.27 0 0 0
-4.44883225719285 -5.8672437688165 -0.671356540783816 -7.54125165030819 6.28 0 0 0
-4.79394010530481 -3.2042964683544 -1.5366071770884 -8.53313636845621 6.29 0 0 0
-18.7653569504753 -20.011119930739 -15.259018655846 -21.781262361193 6.3 0 0 0
-12.1306868976676 -10.3298948856022 -8.37832143161214 -15.98073467576 6.31 0 0 0
-16.4060295169025 -17.7631791806001 -12.9060380289146 -19.7455269256862 6.32 0 0 0
-11.1896847513395 -9.3474641537405 -7.23862552551925 -14.9481502818264 6.33 0 0 0
-14.0180788479749 -15.4671464409071 -10.571388002733 -17.6383992859231 6.34 0 0 0
-10.2725926615186 -8.40883803535536 -6.15565445978811 -13.8929956653274 6.35 0 0 0
-0.506205332275053 -2.22826474344093 3.04847858177834 -4.65355175795326 6.36 0 0 0
12.8862683578757 14.3464332249207 16.5389647717462 9.86658991090179 6.37 0 0 0
24.1326175106361 21.9567907948254 27.9585565342229 19.201572418213 6.38 0 0 0
36.0400106610363 37.0754232244949 39.1788891966011 33.5928167673704 6.39 0 0 0
48.7718324199368 46.1636100184998 52.8264852452516 42.9714395310383 6.4 0 0 0
35.3502525131562 36.3721212908239 38.5515000491014 33.1178175795238 6.41 0 0 0
25.6056128027348 23.4550601941019 28.952821529683 20.5482083986922 6.42 0 0 0
10.7992774568788 12.2195906006379 14.6393288906956 8.49586625487666 6.43 0 0 0
2.42165890740125 0.750041264671955 5.02474355173078 -1.97850131665326 6.44 0 0 0
-13.7296857707838 -11.9319356073328 -9.30357586144675 -16.1663743185862 6.45 0 0 0
-9.26451298508381 -10.6454502853554 -7.22330723582158 -13.2692124055596 6.46 0 0 0
-15.1313431185241 -13.3962968839401 -10.7812573554847 -17.2373239229099 6.47 0 0 0
-9.44804606116607 -10.7276529478777 -7.75613112537362 -13.3089204651566 6.48 0 0 0
-16.4948912166312 -14.8420738297025 -12.2692771634028 -18.2436534693246 6.49 0 0 0
-9.6734933508223 -10.8327275011555 -8.32492071636864 -13.3396099049577 6.5 0 0 0
-14.1607696459883 -12.6748304316493 -10.2117689060164 -15.4867190487576 6.51 0 0 0
-2.62782753705771 -3.78192622958344 -1.57867019090127 -6.24338423602984 6.52 0 0 0
-8.11816637683667 -6.88249993728942 -4.58668898884227 -8.97008909243923 6.53 0 0 0
4.36248413802556 3.22982807412548 5.12582182355612 0.843945136290349 6.54 0 0 0
-2.01741521654294 -1.0474637302248 1.05170071836686 -2.44344525127008 6.55 0 0 0
10.104254582715 9.02919249729179 10.6038689323286 6.75729543384989 6.56 0 0 0
1.76677985772971 2.50061749762346 4.39492692235019 1.55041256650197 6.57 0 0 0
14.5912345249688 13.6080639244766 15.0518996653505 11.4867852678358 6.58 0 0 0
5.6189129390684 6.10495899432747 7.76861424418472 5.52025193993882 6.59 0 0 0
19.0081764463211 18.1275572143098 19.4356526694606 16.1816460531806 6.6 0 0 0
1.84907965015155 2.21734954809289 3.68972843373778 1.8337330543868 6.61 0 0 0
7.93240779781005 7.44300995124419 8.01403135852264 5.82150255996937 6.62 0 0 0
-9.54877726470123 -9.16576610464538 -7.83681735183194 -9.76848062635849 6.63 0 0 0
-3.21856644519141 -3.31062295621794 -3.03005472200167 -4.80547104510779 6.64 0 0 0
-20.8709627908839 -20.4781143499846 -19.2336228595761 -21.3373836056288 6.65 0 0 0
-7.75681457555592 -7.56917101371276 -7.33152366016988 -9.81796134850261 6.66 0 0 0
-18.7105787865396 -18.5539804337269 -16.7616245112475 -19.2036696339951 6.67 0 0 0
-5.67485034550728 -5.32783497033204 -5.24079537716539 -8.06125408161237 6.68 0 0 0
-16.4744799342474 -16.5540898539753 -14.1348384320047 -17.0049092419481 6.69 0 0 0
-3.66818554040321 -3.1630956579871 -3.07371109431904 -6.35123786183503 6.7 0 0 0
-14.2872480506746 -14.5982839276686 -11.5900370108488 -14.9652350867893 6.71 0 0 0
-1.98158379237893 -1.31774025527323 -1.17849254118281 -4.93281902748551 6.72 0 0 0
-12.151450264083 -12.686639752083 -9.13406667943443 -12.9714284525351 6.73 0 0 0
-0.365422869565211 0.450899890852791 0.707263434869207 -3.5476805310006 6.74 0 0 0
-9.94719086336575 -10.6990655010324 -6.64855811780864 -11.1613509487109 6.75 0 0 0
7.06495998296068 7.91840614545515 8.33873999823791 3.80226779690695 6.76 0 0 0
4.10789234614028 2.93495455355513 7.86653121922148 2.14701162172277 6.77 0 0 0
20.3208816166545 21.0936114980047 21.6998576816301 17.131688699521 6.78 0 0 0
18.2220402992141 16.6400984508128 22.3956135442482 15.3895877118173 6.79 0 0 0
33.5204260114237 34.1992817989376 34.9832176876934 30.4511063063047 6.8 0 0 0
22.1151826550257 20.3247677747829 26.4645132474876 18.7561144090941 6.81 0 0 0
26.0780803893384 27.0220960210221 28.078605779125 22.7908127432529 6.82 0 0 0
15.7690970647973 13.9729847319333 20.0529218354813 12.248080923937 6.83 0 0 0
18.5927461304397 19.7848977972069 21.1569335648872 15.1371679327363 6.84 0 0 0
9.46213198759903 7.67814812979988 13.6305102065452 5.77817839758702 6.85 0 0 0
12.5182017712171 13.9135969088927 15.5704491617062 8.97164039337129 6.86 0 0 0
6.08492572849078 4.27974091498842 10.1419126701395 2.18383732442594 6.87 0 0 0
7.86412858989172 9.41642619808241 11.3242821606318 4.30400257161122 6.88 0 0 0
2.73078858061291 0.925025691124231 6.62638800245842 -1.34348310209907 6.89 0 0 0
3.19113043647205 4.87911306955649 7.0132053510221 -0.332845082470442 6.9 0 0 0
4.79937135592007 2.91656843655016 8.58554339780307 0.457245446188045 6.91 0 0 0
9.34696131532696 10.9515457847475 13.1954925541069 6.11081608439676 6.92 0 0 0
12.2881537711734 10.2524284832447 16.0187071752727 7.58629161936615 6.93 0 0 0
15.5010623311232 16.9995416360075 19.3238908319211 12.5992385837585 6.94 0 0 0
19.774324227717 17.6085222432877 23.4040708997803 14.7658931596377 6.95 0 0 0
7.98339940999193 9.60088529422987 12.0861526187378 5.20437680606197 6.96 0 0 0
-0.165735347277748 -1.9403902309711 2.80678210157106 -4.70219616982288 6.97 0 0 0
-13.2130639198018 -11.2510558009974 -8.52544552141252 -16.0845657154042 6.98 0 0 0
-20.1249818353945 -21.4856184049394 -17.8053692300535 -24.1334418222172 6.99 0 0 0
-34.3863571907973 -32.1025732711019 -29.0600959646967 -37.3132699903018 7 0 0 0
-23.7894123187359 -25.0096734541133 -21.8055898130177 -27.6429291853038 7.01 0 0 0
-22.816157295117 -20.8272467111883 -17.9561502747076 -25.152213500832 7.02 0 0 0
-11.1479638009132 -12.5027218637612 -9.40162143905508 -15.2208464491174 7.03 0 0 0
-11.2082533340027 -9.535497380929 -6.83087234536753 -12.925293584169 7.04 0 0 0
1.45255375272638 -0.0160146044916962 2.97463754599407 -2.78472611636309 7.05 0 0 0
-13.481737069345 -11.8926472332528 -9.23943941201575 -14.8563996644999 7.06 0 0 0
-13.9038966425294 -14.9596740749196 -12.7612925137857 -17.5157402880325 7.07 0 0 0
-29.6465654225301 -27.906800636809 -25.1425063608262 -30.9475907495215 7.08 0 0 0
-29.3125836946947 -29.937728474711 -28.2698380886292 -32.2482840837111 7.09 0 0 0
-45.7566854856741 -43.8832623351462 -41.0164301727759 -47.1129577654477 7.1 0 0 0
-29.4087456706828 -29.8660071972696 -28.467668601206 -32.0251247675209 7.11 0 0 0
-31.0043249158136 -29.5721468547295 -27.0789905956178 -31.9288373986089 7.12 0 0 0
-14.1787462759399 -14.7333522887568 -13.6815903964969 -16.8372275142681 7.13 0 0 0
-16.1900156362034 -15.2120758067006 -13.1203127752807 -16.6776500291758 7.14 0 0 0
0.988157535070327 0.348046583356154 1.11343869989896 -1.67294502247594 7.15 0 0 0
-10.9147771425882 -10.2275710577463 -8.41507893700662 -11.1607337678792 7.16 0 0 0
-3.15719719713053 -3.52355770555796 -2.98348393944827 -5.27828552601559 7.17 0 0 0
-15.1880227436112 -14.6253114191751 -12.9935957910782 -15.4831413593786 7.18 0 0 0
-7.3683670691644 -7.4540018233106 -7.05494445182755 -9.13243772908661 7.19 0 0 0
-19.3952012370754 -18.9626850400154 -17.5230211229004 -19.8249241807505 7.2 0 0 0
-10.2672850363039 -10.0928151399937 -9.7688112828527 -12.4927824513252 7.21 0 0 0
-20.7747032585036 -20.5256357859314 -18.7321257475554 -21.2926541948245 7.22 0 0 0
-11.8515635575892 -11.4403149334329 -11.2138825087088 -14.4868539540992 7.23 0 0 0
-22.0898183409167 -22.0245703165965 -19.706547207863 -22.6937803523295 7.24 0 0 0
-13.4991533437152 -12.8521047384515 -12.6571485939143 -16.5132682032837 7.25 0 0 0
-13.2486478841834 -13.5479951408326 -10.3696403172917 -13.900293338519 7.26 0 0 0
5.02306596648314 5.53459890354483 5.56861379846844 2.0451896862327 7.27 0 0 0
5.75737526008527 4.91502296805419 9.28309573230361 4.69788096560544 7.28 0 0 0
23.487476525963 23.8571889756966 24.2820278353422 20.5857977440114 7.29 0 0 0
24.8194968177482 23.4417575705078 28.9499347309307 22.7809594433007 7.3 0 0 0
29.4817191145787 29.9259711959598 30.4657762940892 26.4680604181503 7.31 0 0 0
19.0487584823939 17.5980015687435 23.2718202919656 16.7489852574682 7.32 0 0 0
22.9961937607288 23.7292709906556 24.2397915950422 19.6849892615943 7.33 0 0 0
13.3254421751984 11.8141953821922 17.5928099508464 10.7575648327892 7.34 0 0 0
16.465857238099 17.4741253032549 18.222317912471 12.9065079308938 7.35 0 0 0
4.15533869587564 2.66165764283173 8.35130724867781 1.42321015604005 7.36 0 0 0
2.90339422390434 4.29815365805939 5.43882125238372 -0.983927672440466 7.37 0 0 0
-8.47124038757131 -9.86713736250407 -4.46410167613472 -11.285532980926 7.38 0 0 0
-10.6923832271887 -8.92886304202696 -7.36341096287623 -14.8551448148822 7.39 0 0 0
-21.0676238961339 -22.3470671521995 -17.302323064805 -23.9290608354976 7.4 0 0 0
-20.6889330488393 -18.6418921054301 -16.6885012762997 -25.0063382560355 7.41 0 0 0
-26.3729099512543 -27.6476862518448 -22.7663724900571 -29.4332337080023 7.42 0 0 0
-27.0753690179924 -24.8316468243214 -22.5632662933034 -31.4266119448063 7.43 0 0 0
-31.6616394082167 -32.9100987416376 -28.2665695381978 -34.8762066949533 7.44 0 0 0
-33.4747741902956 -31.0565488809833 -28.4965554574499 -37.8077741336008 7.45 0 0 0
-27.66060598884 -29.0283557104242 -24.355193404906 -31.2249437686401 7.46 0 0 0
-21.2799397887218 -19.0483502415646 -16.4924713259599 -25.1953715952154 7.47 0 0 0
-14.3665593245072 -15.9986929520445 -11.0266922017269 -18.4732996579365 7.48 0 0 0
-9.08379796741432 -7.06260949113124 -4.50848779851644 -12.533346938137 7.49 0 0 0
-1.07739752194672 -2.94988423717705 2.24986780574329 -5.67172780843001 7.5 0 0 0
5.38368510812239 7.1293155909751 9.68689508871909 2.48772778679835 7.51 0 0 0
16.7353078831323 14.5642645793629 20.0911464207066 11.5905602778011 7.52 0 0 0
22.1320328759242 23.5368442931628 26.0459682302884 19.8427531318169 7.53 0 0 0
34.5291504568271 32.0836512067619 37.873456169656 28.8328931568298 7.54 0 0 0
38.902540496711 39.9426639433371 42.3686982543137 36.9464468504479 7.55 0 0 0
33.0375956123863 30.6906918159054 35.9748761238641 27.4284833552582 7.56 0 0 0
17.1006120788754 18.4542487574417 21.0790446518447 15.4289581157324 7.57 0 0 0
12.2324457318187 10.3570565562362 14.3711204213077 7.30907063386236 7.58 0 0 0
-4.66605452258768 -3.02134131477069 -0.23368751225284 -6.24934340846079 7.59 0 0 0
-8.61114740599215 -9.99307291064835 -7.17391660838703 -12.8364544056545 7.6 0 0 0
-14.0111403771565 -12.3212205917604 -9.50776105114199 -15.3931390541783 7.61 0 0 0
-4.68605962698174 -6.00478476326988 -3.58086706154516 -8.81174949800165 7.62 0 0 0
-10.915110210199 -9.42481459181637 -6.72243981309341 -11.8439904630153 7.63 0 0 0
-0.810694073640806 -2.04710571541833 -0.0217337123368773 -4.78254725800827 7.64 0 0 0
-7.7670220602249 -6.494553347372 -3.937780756921 -8.35924242996862 7.65 0 0 0
11.1772956147885 9.89235963886302 11.7412325381546 7.1956804017248 7.66 0 0 0
11.8062800659124 12.547162278495 14.7905894264561 11.4336810195232 7.67 0 0 0
31.2831195721944 29.8165420165551 32.1296550923763 27.0797899257349 7.68 0 0 0
31.4395202652149 31.6346579975658 33.533325151238 30.6057947444362 7.69 0 0 0
51.3273703709708 49.6921992334181 52.4519388624947 46.8568348657196 7.7 0 0 0
34.8812642545735 34.8136754111891 36.8259141296929 33.9112400821572 7.71 0 0 0
38.7307115516755 37.5296004185338 39.4557778447179 35.094955531927 7.72 0 0 0
22.1149792250825 22.0706679177057 24.2729236788267 21.4950110098461 7.73 0 0 0
26.0690536821084 25.3100639618505 26.4151104713238 23.3005009308516 7.74 0 0 0
9.41380716778595 9.38605472540889 11.7661460783972 9.14044611217632 7.75 0 0 0
7.34367981521973 7.14100196054328 7.45358959287337 5.28939099464905 7.76 0 0 0
-15.2443646119686 -15.0410831859733 -12.9477070428624 -15.6644858690348 7.77 0 0 0
-17.4517424352485 -16.9864907299932 -16.6315640474625 -20.3619487333729 7.78 0 0 0
-39.8382270431677 -39.4051410218486 -37.6264206449603 -40.7266433345775 7.79 0 0 0
-42.3109434398073 -41.177933642636 -40.550383655087 -46.0443468827123 7.8 0 0 0
-39.4362916947914 -39.2241263739976 -36.8805804981925 -40.3837433937505 7.81 0 0 0
-17.2604284628275 -16.3707572488236 -16.08918015493 -20.8424359349454 7.82 0 0 0
-14.012645659145 -14.4701178255598 -10.6850563210103 -14.8194638081815 7.83 0 0 0
7.73046192937443 8.37108251998408 8.44831102155908 4.34169153868839 7.84 0 0 0
11.4690238213353 10.3489574193952 15.5248081577702 9.96291548732329 7.85 0 0 0
26.8818405372732 27.369920889036 27.8542840713013 23.6239090376447 7.86 0 0 0
25.4149389746289 23.852581300824 29.9344315884281 23.0791332584315 7.87 0 0 0
40.1909350427205 40.6205828798093 41.3969838150785 37.0043531808256 7.88 0 0 0
39.4114753519902 37.4190069591813 44.3446867324688 36.1355073605005 7.89 0 0 0
53.4515310472237 53.8093297629104 54.8781906524359 50.3316247382358 7.9 0 0 0
35.6608525663041 33.5755865035712 40.6233028873158 32.0454468892624 7.91 0 0 0
31.0072057282262 31.9255259190773 32.784215090912 27.4503598829594 7.92 0 0 0
14.1376215664725 12.2996080419871 18.7425072795569 10.7906329556833 7.93 0 0 0
8.52533816513641 9.98637033735515 11.2591824536415 4.52995122953673 7.94 0 0 0
-7.35127855364966 -8.92330573221036 -3.1585309804693 -10.5231517064105 7.95 0 0 0
-2.87299733101585 -1.09057220778851 0.55926381632319 -7.04449188129372 7.96 0 0 0
-6.53595858829273 -8.22632956315846 -2.3923375639767 -10.1062433143051 7.97 0 0 0
-3.16844901858453 -1.2879357930452 0.627761036804274 -7.25334045968408 7.98 0 0 0
-5.69999553415258 -7.48669527391306 -1.65965069266521 -9.62494511908847 7.99 0 0 0
-3.48094999041678 -1.52507599396063 0.633007969548245 -7.42551689857129 8 0 0 0
-13.0623702073766 -14.7731827752746 -9.33153149362169 -17.0776636660547 8.01 0 0 0
-20.2610203704008 -17.9545219297376 -15.3938209383837 -24.3217861411533 8.02 0 0 0
-28.6399035870743 -30.1014113520461 -25.4115412668153 -32.4768455971903 8.03 0 0 0
-37.0429245516625 -34.4104327831485 -31.4338228584772 -41.1701030088641 8.04 0 0 0
-44.2194745107051 -45.4068217628696 -41.3588369571784 -47.8226000092316 8.05 0 0 0
-33.0742387310025 -30.5171910323479 -27.4550683139379 -36.8335880913219 8.06 0 0 0
-18.2317424442856 -19.8753133486023 -15.4046957568814 -22.640352221817 8.07 0 0 0
-8.32377093032291 -6.2444221937108 -3.37711273693474 -11.2836961689057 8.08 0 0 0
7.73820067111414 5.66363243393312 10.6957567838203 2.58409457494247 8.09 0 0 0
16.4484065433876 18.0248745277429 20.772790499742 14.2985604311842 8.1 0 0 0
12.634349817449 10.5355409020573 15.2930663965199 7.34972736740857 8.11 0 0 0
-0.935676034018889 0.879812576174658 3.81824640615215 -2.97504977628087 8.12 0 0 0
-3.57454813152916 -5.2907965308508 -1.6338869923883 -8.37312835378945 8.13 0 0 0
-18.2827802275206 -16.2522569858265 -13.1609877482584 -20.2262036826694 8.14 0 0 0
-19.8239421689818 -21.1341917499795 -18.2624917238825 -24.0752327705245 8.15 0 0 0
-22.1709767858904 -20.1916942827907 -17.0778959102008 -23.7967533335139 8.16 0 0 0
-9.23426461372378 -10.604884729714 -8.02310509566325 -13.5877525565069 8.17 0 0 0
-12.5785292468073 -10.9158233400986 -7.96200436596828 -13.6143528006469 8.18 0 0 0
1.30161756976778 -0.108619943073351 2.15543380362268 -3.09576869762421 8.19 0 0 0
-2.92920307081237 -1.60302939395789 1.17086793824541 -3.49972366431642 8.2 0 0 0
4.96243649365688 3.65521650380553 5.52578520561118 0.75619363819904 8.21 0 0 0
-6.87752929112099 -5.65771782657265 -2.98765659746951 -7.37157558021727 8.22 0 0 0
1.73551021839417 0.672150516813758 2.07102899576182 -2.04746772914136 8.23 0 0 0
-10.7589036545008 -9.66140684185171 -7.12986573467577 -11.1931437332848 8.24 0 0 0
-1.56021880981798 -2.36494040989734 -1.34516961419577 -4.8714772045937 8.25 0 0 0
-13.1674822009242 -12.2313545381278 -9.88251102675705 -13.5085014706319 8.26 0 0 0
-2.11808794623873 -2.70288023857202 -1.97216037269683 -4.9879284869957 8.27 0 0 0
-14.0987873992199 -13.36061230171 -11.236296336336 -14.3340470796889 8.28 0 0 0
-2.75054317040767 -3.10563597250062 -2.58803501878229 -5.14025944972532 8.29 0 0 0
-14.9544700090386 -14.42268934156 -12.5402899030588 -15.2754202562878 8.3 0 0 0
-6.1590189271083 -6.22838656529756 -5.8486699681037 -8.49278975662454 8.31 0 0 0
-21.1448804634992 -20.7268127510693 -18.9121396272057 -21.6386174757251 8.32 0 0 0
-12.3470704398472 -12.0774265595871 -11.7313108601274 -15.1999926922573 8.33 0 0 0
-27.2586174911765 -26.9570565693671 -24.7527356122881 -27.9231772730133 8.34 0 0 0
-18.6112665385621 -18.0012709704276 -17.6887364298435 -21.9502512753406 8.35 0 0 0
-22.5354843916422 -22.5455218088436 -19.5912021949682 -23.192617785528 8.36 0 0 0
-3.38247635757585 -2.82564936482138 -2.77435720592769 -6.76505182351292 8.37 0 0 0
-6.96516559383194 -7.47930644168037 -3.42146422296425 -7.67681244729805 8.38 0 0 0
11.7736819514418 12.2728750233928 12.4379247197232 8.39000174564149 8.39 0 0 0
8.67652148521753 7.66419120238379 12.7750211743972 7.42468427658723 8.4 0 0 0
13.7394927674753 14.411752584892 14.5896561234426 10.1560643321865 8.41 0 0 0
-1.91100979312205 -2.93490539230226 2.20093438704116 -3.25944812755154 8.42 0 0 0
2.50403521980512 3.57770455908447 3.87841027268547 -1.47506594633847 8.43 0 0 0
-12.4347911839719 -13.4588188807958 -8.36062247826322 -14.0178137757063 8.44 0 0 0
-8.79263611544665 -7.33026200714824 -6.6703028268734 -13.1150676580834 8.45 0 0 0
-19.4396201713858 -20.5125459273425 -15.3921475811437 -21.3085603175515 8.46 0 0 0
-13.2102304208946 -11.5003672347414 -10.4572506724534 -17.6916317149158 8.47 0 0 0
-22.9272786173289 -24.0955755725943 -18.8968957810708 -25.1280241119056 8.48 0 0 0
-17.6777495469244 -15.7378796413255 -14.3212093315785 -22.2625361833605 8.49 0 0 0
-26.3681237190201 -27.6131948415026 -22.4109061939658 -28.9072900873675 8.5 0 0 0
-12.1185046992304 -10.1508655528482 -8.5197791394059 -16.5624809686 8.51 0 0 0
-9.58636266977893 -11.2544191566946 -5.38011199963714 -12.9893507865134 8.52 0 0 0
3.48608866426059 5.27710599268775 7.02089516673202 -0.57260701100115 8.53 0 0 0
7.22763781503956 5.15888869763768 11.6271919051874 3.00334420874626 8.54 0 0 0
19.0624696639412 20.6538687383008 22.5403846752242 15.4441238226741 8.55 0 0 0
8.93092789157969 6.75977665091817 13.1866598034017 4.33120425917028 8.56 0 0 0
4.28495672446627 6.20369537920911 8.45674354873181 0.591607149600108 8.57 0 0 0
-4.50197591740642 -6.475618076814 -0.725905729808947 -9.02586222232947 8.58 0 0 0
-10.5038471458183 -8.28307552182018 -5.69230131934655 -14.221022567793 8.59 0 0 0
-17.9279587769887 -19.6783393467659 -14.6814341448259 -22.3198693329409 8.6 0 0 0
-15.9498652456495 -13.6225818124589 -10.7948526572368 -19.4681202878412 8.61 0 0 0
-12.6258524171788 -14.4670697234151 -9.60424849345772 -17.3207563959211 8.62 0 0 0
-12.0336658621518 -9.79604248186363 -6.85677775246352 -15.1334275054948 8.63 0 0 0
-7.33471869004016 -9.24028899350354 -4.58073748263682 -12.270710076181 8.64 0 0 0
-8.10208250070035 -5.98051637083779 -2.95873918637011 -10.7428905211305 8.65 0 0 0
-6.673286630491 -8.53323639436417 -4.31126036556608 -11.6654113677038 8.66 0 0 0
-13.3857129860001 -11.2383944942261 -8.09613250478039 -15.7050733133141 8.67 0 0 0
-10.6553425928215 -12.3600272363553 -8.72215172629214 -15.517433857663 8.68 0 0 0
-18.6368043322382 -16.4891962527134 -13.2656239863114 -20.6401989891384 8.69 0 0 0
-14.6740796461278 -16.1984193668079 -13.0845570290124 -19.3413682076838 8.7 0 0 0
-14.4553688207456 -12.5023463518674 -9.31409632400911 -15.9754322160923 8.71 0 0 0
0.0863595790798893 -1.57575777681832 1.3316372292013 -4.81884023486641 8.72 0 0 0
-0.823271251866565 0.741275765744128 3.77712562139366 -1.71243223974526 8.73 0 0 0
14.7949191143935 13.0175580518509 15.840756642559 9.71446055720194 8.74 0 0 0
12.8640138634913 14.0184232626681 16.8620549926144 12.2008174234045 8.75 0 0 0
21.3131074377107 19.5888306795723 22.1757889835522 16.33175586079 8.76 0 0 0
10.3148173574697 11.335460157345 14.0818166026636 9.87349595777331 8.77 0 0 0
19.6257741237149 18.1211711600674 20.3099356295541 15.0153277328144 8.78 0 0 0
7.83280787794162 8.70197786739931 11.3132835372412 7.59872308629244 8.79 0 0 0
17.8685982052504 16.6002670120823 18.3683056784116 13.6827010698245 8.8 0 0 0
3.67868676606265 4.41265611002381 6.86713095119805 3.61373653361038 8.81 0 0 0
12.5417496472645 11.5873577784378 12.7804699478378 8.92186839098125 8.82 0 0 0
-2.14568988786949 -1.52804802273064 0.750061192957051 -2.20064464246191 8.83 0 0 0
7.13742421926215 6.50846889529468 7.18427612377015 4.12768813040122 8.84 0 0 0
-7.89147831280673 -7.40025866799204 -5.32970804429631 -8.07932343118529 8.85 0 0 0
3.05157722565942 2.73138611685866 3.05991387210828 0.653668511334216 8.86 0 0 0
-10.7544165008685 -10.4477792476547 -8.20147262216021 -11.0645293698695 8.87 0 0 0
0.284506894165394 0.253436938399225 0.449390035431221 -2.47794754560759 8.88 0 0 0
-13.5362326378479 -13.4184398985023 -10.6302060995657 -13.9669023997937 8.89 0 0 0
-2.56384503110251 -2.30304427776217 -2.20351800379675 -5.76704890753693 8.9 0 0 0
-15.68692425484 -15.7691851163699 -12.4539771273658 -16.2295738833544 8.91 0 0 0
-4.38971141366256 -3.85739615453535 -3.82698096918974 -7.97391338441334 8.92 0 0 0
-17.2072097268921 -17.4976861285413 -13.6783963690813 -17.9572001231197 8.93 0 0 0
-6.29418511583445 -5.49373839734449 -5.36335588210144 -10.2156424109404 8.94 0 0 0
-18.6503635762449 -19.1441654567395 -14.8714357775759 -19.6010527884306 8.95 0 0 0
-8.43650330753488 -7.37140793381785 -7.13781630260195 -12.6503795338162 8.96 0 0 0
-20.344595982244 -21.0279262870708 -16.3712132231309 -21.4888938481535 8.97 0 0 0
-10.8130256418166 -9.48973011167669 -9.04641967637039 -15.2709790541251 8.98 0 0 0
-21.9693095856592 -22.8313607189139 -17.8542238116303 -23.2957900551597 8.99 0 0 0
-13.2567387851307 -11.6874999830347 -11.0332773869398 -17.9045364298932 9 0 0 0
-20.6864209458042 -21.7651739268417 -16.4317947473898 -22.4639114948359 9.01 0 0 0
-10.0635565325387 -8.36690735983293 -7.49840491069025 -14.7379483071781 9.02 0 0 0
-16.4986774551712 -17.8295751690252 -12.1083441485689 -18.8037157621739 9.03 0 0 0
-6.92567741614246 -5.11912785225655 -3.9588612904434 -11.5688393228131 9.04 0 0 0
-12.2591638013967 -13.8235585091749 -7.79124025036945 -15.1317920446377 9.05 0 0 0
-2.40723228763374 -0.536534642190908 0.884022438212624 -6.93397057148541 9.06 0 0 0
-5.11144538100939 -6.94053200872016 -0.570656942551061 -8.64119737154352 9.07 0 0 0
3.50102181371093 5.38799145650466 7.08554653429503 -0.824106771132914 9.08 0 0 0
2.07282736172914 0.00184071358551524 6.6285009417294 -2.07257251825209 9.09 0 0 0
9.37678522707809 11.2563040947106 13.2100320324671 5.31087632238175 9.1 0 0 0
7.27165582641899 5.01975054232316 11.7478289903016 2.61080337792316 9.11 0 0 0
11.1928096570028 13.1129821974611 15.3312786652722 7.36647445161842 9.12 0 0 0
10.4740590357443 8.10363587131201 14.7781957995178 5.40322512819366 9.13 0 0 0
12.9937994065027 14.9281860003234 17.3826063436458 9.46076337584841 9.14 0 0 0
13.6869749314765 11.2248805691248 17.7668883170404 8.26306328802976 9.15 0 0 0
11.0882673270274 13.0766880600052 15.7657068869263 7.8301343874626 9.16 0 0 0
9.48459759696451 7.09315853772576 13.1523654401853 3.9640902608278 9.17 0 0 0
5.48112911946349 7.56299428988851 10.4822415494238 2.47565626464326 9.18 0 0 0
5.27466677408933 2.98177101867896 8.48543627147654 -0.278642420923248 9.19 0 0 0
-0.113938056022335 2.03337234113625 5.14563577270832 -2.82402827150375 9.2 0 0 0
4.01054960373544 1.79034015000614 6.77937555283037 -1.58743693545271 9.21 0 0 0
0.248912785320149 2.32596370480499 5.54316996201554 -2.01661886531335 9.22 0 0 0
5.6869460340287 3.51311019439258 8.03414015606533 0.0336910575664002 9.23 0 0 0
0.641100113366608 2.62062560353658 5.90193834288429 -1.1831496926214 9.24 0 0 0
7.330013301936 5.22934583679766 9.25742569787326 1.6896041098112 9.25 0 0 0
1.35398385658729 3.20447335980267 6.50567578840713 -0.0363642238134063 9.26 0 0 0
9.49969041802754 7.48760612837241 11.0358881311534 3.9250010239105 9.27 0 0 0
2.39546711215845 4.08663437274356 7.36295652288039 1.38284564381774 9.28 0 0 0
11.6209296340618 9.72176822576455 12.7484359154273 6.17871104552489 9.29 0 0 0
3.48894450916956 4.99720787365147 8.20618312307722 2.79201158267833 9.3 0 0 0
5.75719697521631 4.13743989674986 6.47517622630003 0.720901313794873 9.31 0 0 0
-11.2525317133314 -9.66006539773013 -6.42974159641082 -11.9466283900289 9.32 0 0 0
-8.10644393660218 -9.28207000481889 -7.51884168855027 -12.4656915101093 9.33 0 0 0
-25.9299360352193 -24.2728506013519 -21.0338668873612 -26.7747866544425 9.34 0 0 0
-22.0365217319082 -22.7496440785232 -21.3081073752712 -25.6602260403419 9.35 0 0 0
-32.670317137571 -31.1085306560526 -27.9453097691923 -33.497472349296 9.36 0 0 0
-20.2680862403969 -20.789411588835 -19.5929870244708 -23.518252145898 9.37 0 0 0
-31.460753456409 -30.1518077470582 -27.214181941541 -32.1034381287123 9.38 0 0 0
-18.5742304505013 -18.8905968747605 -17.9503195056721 -21.4016200909031 9.39 0 0 0
-30.1749299888056 -29.1305913397872 -26.4520311606771 -30.6923692926976 9.4 0 0 0
-20.4349083251292 -20.4729605344972 -19.7047257338462 -23.1693922264951 9.41 0 0 0
-35.7798302167762 -34.8822472780112 -32.3923453360685 -36.4686422460808 9.42 0 0 0
-25.8557732160555 -25.5450737266254 -24.8357289006068 -29.1370322355383 9.43 0 0 0
-41.3049669061992 -40.5598530118392 -38.286032603979 -42.1637806236917 9.44 0 0 0
-31.3564352414351 -30.6928553309215 -30.0442097844465 -35.1498787247315 9.45 0 0 0
-41.5434180077025 -41.0477668089142 -38.7073116031806 -42.4849856878361 9.46 0 0 0
-26.5012842894837 -25.6735238503915 -25.2539850016954 -30.5712766185013 9.47 0 0 0
-36.4900494485929 -36.3378033008824 -33.2135026446685 -37.4260533394412 9.48 0 0 0
-21.7245148928868 -20.734838896711 -20.4465313204024 -26.0262520968045 9.49 0 0 0
-31.3590562095695 -31.5463384058446 -27.6892160763068 -32.3352013203827 9.5 0 0 0
-19.2162996403498 -18.0303920525182 -17.6973860865342 -23.741638959753 9.51 0 0 0
-30.5470941579358 -30.9870042120502 -26.6174862725903 -31.7163136456184 9.52 0 0 0
-18.9759725970035 -17.5625798582826 -17.1084129210172 -23.7132136602934 9.53 0 0 0
-29.6637650951191 -30.3461623232004 -25.5288488701613 -31.0150403614898 9.54 0 0 0
-18.8046811898005 -17.175415962415 -16.5390208686214 -23.6981049279739 9.55 0 0 0
-28.4173409052606 -29.334484450723 -24.1286746739268 -29.9354511372574 9.56 0 0 0
-18.1038069420585 -16.2839645481076 -15.4772270911607 -23.0842976652379 9.57 0 0 0
-26.812827969083 -27.9541688981677 -22.423854818521 -28.7574745301217 9.58 0 0 0
-17.4613334256622 -15.4681377678373 -14.3722552926659 -22.4693903373187 9.59 0 0 0
-25.152895469059 -26.4998782619039 -20.7237417756306 -27.5855706895431 9.6 0 0 0
-13.3669578487037 -11.2837023545325 -9.89481566944186 -18.2768931251224 9.61 0 0 0
-16.4218583165491 -18.0811484413033 -11.8813304431873 -19.5165335546897 9.62 0 0 0
-5.80959562687607 -3.72194902969634 -2.10451248558701 -10.4955899466215 9.63 0 0 0
-7.64971656451501 -9.59821717417013 -3.05789136440036 -11.4539903204493 9.64 0 0 0
1.71071502944931 3.77875272001361 5.65518253079563 -2.69191073899711 9.65 0 0 0
-2.01195785978677 -4.16725638719404 2.51312543839491 -6.39647324577003 9.66 0 0 0
2.85379105613426 4.99188801162417 7.17303352378902 -1.32665392620307 9.67 0 0 0
0.479424796222131 -1.79861465921031 4.82154106954628 -4.35005856876743 9.68 0 0 0
3.97662278217825 6.15769613700494 8.61640082006689 0.0738948899425417 9.69 0 0 0
2.98671964043087 0.613658154099853 7.09163212789498 -2.23086203124325 9.7 0 0 0
9.37700659901281 11.4951283517392 14.165468243371 5.88458606155508 9.71 0 0 0
14.0970234816746 11.5013139771411 18.0750862839734 8.3257499209488 9.72 0 0 0
19.0687746069672 21.0171948011168 23.829793580433 16.1106598162806 9.73 0 0 0
25.2051875444082 22.415932509102 29.0096250726233 18.9451757526496 9.74 0 0 0
28.767220615316 30.5167932934287 33.43449410343 26.2387646390524 9.75 0 0 0
29.1372316411833 26.3136520767815 32.5921338640574 22.6343014176939 9.76 0 0 0
24.1211434683983 25.9037279433825 29.0049434858089 21.8995969047907 9.77 0 0 0
25.8761478547003 23.1774613274963 28.8105105776087 19.4101085577224 9.78 0 0 0
19.4996023375761 21.2864943521649 24.5295837800392 17.6157296188939 9.79 0 0 0
22.5861680695958 20.040812677759 24.9992104846183 16.21750629208 9.8 0 0 0
13.5686288423129 15.3562470864356 18.7090518256576 12.0474876749799 9.81 0 0 0
16.5682987687357 14.2526571011661 18.4270612979017 10.4393124334109 9.82 0 0 0
6.33477726591703 8.12070969209667 11.5501498359029 5.17371724575473 9.83 0 0 0
10.505395210949 8.4456462408881 11.792939813831 4.68674145149233 9.84 0 0 0
-0.850451665873316 0.908462234924096 4.3700483028962 -1.69392519568584 9.85 0 0 0
5.31543960753461 3.51933605245816 6.18434193204258 -0.148083187347851 9.86 0 0 0
-6.12589920258083 -4.45123400638896 -1.01708731241708 -6.79631387143833 9.87 0 0 0
0.992959577475266 -0.533735502584282 1.55995560458753 -4.07307408740266 9.88 0 0 0
-11.3397561177816 -9.77076559437542 -6.40769683858932 -11.9618253707741 9.89 0 0 0
-3.39400934917182 -4.6309764124608 -2.9659038650837 -7.9990376885262 9.9 0 0 0
-11.3221925415331 -9.97160279125398 -6.76420566126675 -11.7826910539038 9.91 0 0 0
2.50049713331873 1.38295329863027 2.67122080947079 -1.85724642474727 9.92 0 0 0
-6.06290772616326 -5.04097094027582 -2.07218615172602 -6.25677827239543 9.93 0 0 0
8.32149756351452 7.33842889590638 8.45725853220868 4.26572318345993 9.94 0 0 0
-0.728596611652467 -0.0488761991396616 2.642974341192 -0.755096928197309 9.95 0 0 0
9.72543391470699 8.967679707359 9.79334046404272 6.13502804003188 9.96 0 0 0
-4.01580047844336 -3.53074359037565 -1.07986204450112 -4.14256137447908 9.97 0 0 0
6.70523318481897 6.26065632867268 6.76410434511483 3.73771332972067 9.98 0 0 0
-7.22359668706179 -6.94057384476976 -4.21311748777334 -7.48557312920192 9.99 0 0 0


==> figures_tikz/Med.txt <==
FOM ROMold Up Down Time UpN DownN ROM
0 0 0 0 0 0 0 0
-9.46794071358595 -9.46794071358595 -9.29553815642777 -9.56618308706842 0.01 -9.41828420249706 -10.970447259027 -9.41828420249706
12.9269902872308 12.9269902872308 13.1335593127319 12.7559582511046 0.02 15.5785685238408 12.845693919698 12.845693919698
4.58143628618711 4.58143628618711 4.68428365999163 4.5084432412129 0.03 4.54790826698201 3.14755513542716 4.54790826698201
26.6997091233933 26.6997091233933 27.0843318431549 26.3296822761947 0.04 29.5090450507394 26.5383254070812 26.5383254070812
18.7328369967221 18.7328369967221 19.0257195131833 18.4767985032228 0.05 18.6149400677947 16.9687153025831 18.6149400677947
27.5913391406069 27.5913391406069 27.9830169298568 27.2089519753887 0.06 30.3445182763198 27.4260805666618 27.4260805666618
7.36470150794504 7.36470150794504 7.51361461754171 7.25480736049009 0.07 7.31204216755855 5.94675520687001 7.31204216755855
15.5906314409563 15.5906314409563 15.8182104648466 15.3857887950928 0.08 18.0745591165292 15.4977796008033 15.4977796008033
-3.90878105245216 -3.90878105245216 -3.81725992218499 -3.94262682929252 0.09 -3.89726178880048 -5.10376627707364 -3.89726178880048
3.49762475300338 3.49762475300338 3.55826335497728 3.45431780745202 0.1 5.68498259778924 3.47819546477003 3.47819546477003
-10.5197621147704 -10.5197621147704 -10.3368249644261 -10.6178582863587 0.11 -10.4718856219909 -11.6971608010649 -10.4718856219909
0.486096465886882 0.486096465886882 0.519288217978929 0.477616917569305 0.12 2.49726564948372 0.487058797979422 0.487058797979422
-12.4696086623537 -12.4696086623537 -12.2593140613173 -12.5841112535432 0.13 -12.4131299500841 -13.5425714881775 -12.4131299500841
-2.60428744236729 -2.60428744236729 -2.52876404361962 -2.6481308829817 0.14 -0.664956800249621 -2.58214462258062 -2.58214462258062
-14.3448755941548 -14.3448755941548 -14.1085039945515 -14.4746170190608 0.15 -14.28051454006 -15.2944747025931 -14.28051454006
-4.24697879744426 -4.24697879744426 -4.14480064976852 -4.31881357631662 0.16 -2.39022414505093 -4.2119218879598 -4.2119218879598
-13.1110964856094 -13.1110964856094 -12.8952499226542 -13.2232843360212 0.17 -13.0573328914834 -13.876748671828 -13.0573328914834
-4.4308760255063 -4.4308760255063 -4.3237675504128 -4.51674130722869 0.18 -2.7071009579608 -4.39134088387041 -4.39134088387041
-11.821310901969 -11.821310901969 -11.6268726204358 -11.9152482021384 0.19 -11.778557955136 -12.3886720973015 -11.778557955136
-4.66578959242275 -4.66578959242275 -4.55296902737294 -4.76643686983421 0.2 -3.08514043241813 -4.62144665290282 -4.62144665290282
-9.9107611663626 -9.9107611663626 -9.74494658497751 -9.98100368484296 0.21 -9.80073697466583 -10.259782388404 -9.88264038212679
-3.78777229634157 -3.78777229634157 -3.68593123600629 -3.88824968562332 0.22 -2.38890279386523 -3.74525042982188 -3.74525042982188
-7.38986004087208 -7.38986004087208 -7.24671878573246 -7.432073035578 0.23 -7.15342551116693 -7.50322288900573 -7.37982264356174
-2.93858484351212 -2.93858484351212 -2.84665407309411 -3.03858111428242 0.24 -1.72906672289338 -2.89790633228805 -2.89790633228805
-4.84605588578393 -4.84605588578393 -4.71959570728963 -4.89040950234931 0.25 -4.37791340079464 -4.85399001110925 -4.85399001110925
-3.35249303276037 -3.35249303276037 -3.2513795093035 -3.46750868449394 0.26 -2.30644824661073 -3.30654305485435 -3.30654305485435
-4.78878404833915 -4.78878404833915 -4.65773994553484 -4.83986001462811 0.27 -4.08864389273197 -4.79970311944704 -4.79970311944704
-5.01905023465513 -5.01905023465513 -4.89098586617983 -5.16409061556106 0.28 -4.10905534008392 -4.96087847881506 -4.96087847881506
-4.73231758862746 -4.73231758862746 -4.59489302159029 -4.78905239277192 0.29 -3.80405619419577 -4.74575625251223 -4.74575625251223
-6.6788851558073 -6.6788851558073 -6.52452162494668 -6.85206290676623 0.3 -5.90808146334685 -6.69037800023 -6.60904271885192
-9.16811075523261 -9.16811075523261 -8.99992276014915 -9.21665104204947 0.31 -8.08380134540173 -9.15713026776606 -9.15713026776606
-17.2996951758775 -17.2996951758775 -16.9881426234983 -17.6168381140932 0.32 -16.4379843066669 -17.6781416439826 -17.1660615745981
-18.1131241170238 -18.1131241170238 -17.8352615888769 -18.2491675262562 0.33 -16.6126384008275 -18.0505808116069 -18.0505808116069
-27.8903255885397 -27.8903255885397 -27.4199073654497 -28.3486237878097 0.34 -26.9376763429042 -28.6225489199498 -27.6937683538721
-27.0939226419846 -27.0939226419846 -26.6819881230399 -27.3235347509156 0.35 -25.1768498427082 -26.9788795440146 -26.9788795440146
-31.7682511907563 -31.7682511907563 -31.2397707322905 -32.2769555240117 0.36 -30.8945649191046 -32.7418053690061 -31.5489529984365
-22.7483854492954 -22.7483854492954 -22.4011874572374 -22.9332053589446 0.37 -20.7681136336968 -22.65846201376 -22.65846201376
-28.9150061679808 -28.9150061679808 -28.4295926768698 -29.3828458648748 0.38 -28.2889268036304 -30.0140982213848 -28.7133402562508
-18.4598653560084 -18.4598653560084 -18.176040313269 -18.6016672120215 0.39 -16.4272569480745 -18.3938816367997 -18.3938816367997
-25.9997697737657 -25.9997697737657 -25.5588773746124 -26.4229230150361 0.4 -25.6164794961114 -27.2018879917207 -25.8169665052607
-2.71213209147587 -2.71213209147587 -2.57063322791788 -2.78784523486146 0.41 -0.662629117676365 -2.73650074972411 -2.73650074972411
0.0902601725159173 0.0902601725159173 0.146277322268524 0.0199229001894043 0.42 0.116949523454096 -0.856341186662881 0.116949523454096
24.4999217941522 24.4999217941522 24.9666861192518 24.1190684540138 0.43 27.05011927102 24.3187345212373 24.3187345212373
26.2590383332938 26.2590383332938 26.5456518357159 25.9149403617609 0.44 26.1282533340016 24.8049392720157 26.1282533340016
51.6299058521565 51.6299058521565 52.4389322263132 50.8674090874119 0.45 54.6529044645124 51.2932745049341 51.2932745049341
31.1613239793368 31.1613239793368 31.5288604365666 30.7412134579891 0.46 30.9970658439517 29.4771464142908 30.9970658439517
35.8711333292195 35.8711333292195 36.4549075043352 35.3433226308521 0.47 38.7196460756543 35.6322807130901 35.6322807130901
14.7772651788982 14.7772651788982 14.9490468789675 14.5988485653471 0.48 14.7037616137565 13.431427713238 14.7037616137565
20.0200928793546 20.0200928793546 20.3745933310696 19.7259095722048 0.49 22.6640025847102 19.8803811330363 19.8803811330363
-1.51265512332571 -1.51265512332571 -1.45126818987826 -1.54491845517695 0.5 -1.49674704662381 -2.68957629605392 -1.49674704662381
10.8867775658737 10.8867775658737 11.0975899330324 10.7202538366589 0.51 13.3934953501813 10.8075111140106 10.8075111140106
-4.04915694163769 -4.04915694163769 -3.95407953659581 -4.09799512578554 0.52 -4.02547438618892 -5.2773249428622 -4.02547438618892
8.47758176917001 8.47758176917001 8.63076512087066 8.3562771579723 0.53 10.9148581923441 8.41991816458214 8.41991816458214
-6.4883581448789 -6.4883581448789 -6.36142491645963 -6.55190552976785 0.54 -6.45809073074235 -7.77066807622437 -6.45809073074235
5.97138163193744 5.97138163193744 6.0637740867571 5.89766676580217 0.55 8.30944610933269 5.93645487000587 5.93645487000587
-12.8842322151857 -12.8842322151857 -12.666613491015 -13.0031425383685 0.56 -12.8246516163557 -14.2541914067109 -12.8246516163557
-4.75595854813811 -4.75595854813811 -4.64635546533818 -4.83403018546855 0.57 -2.41796235790085 -4.7193314570726 -4.7193314570726
-23.2434368698637 -23.2434368698637 -22.8761190316709 -23.4586314307663 0.58 -23.1316349137524 -24.7347829986409 -23.1316349137524
-15.5764830802913 -15.5764830802913 -15.2998134984097 -15.827233037908 0.59 -12.9261920138363 -15.4674430923976 -15.4674430923976
-33.5110419636775 -33.5110419636775 -32.9955471728893 -33.8212475243979 0.6 -33.3477966058034 -35.099532522127 -33.3477966058034
-12.1938988391959 -12.1938988391959 -11.9623651146476 -12.4314238508154 0.61 -9.6164250134526 -12.0956858131322 -12.0956858131322
-15.0419766483986 -15.0419766483986 -14.8081107068204 -15.146596254274 0.62 -14.9964614140464 -16.291547370052 -14.9964614140464
5.41386667795663 5.41386667795663 5.42918769522914 5.36497516746452 0.63 7.53593581835753 5.41767744280592 5.41767744280592
3.50797865650049 3.50797865650049 3.75829506133862 3.34204752770783 0.64 3.43536163725458 2.14496445856479 3.43536163725458
22.9443745710357 22.9443745710357 23.1142224262293 22.661390425723 0.65 25.2149933761426 22.8540821262352 22.8540821262352
15.2150633032111 15.2150633032111 15.6496116967078 14.9025580824231 0.66 15.1747182206616 13.5859613937807 15.0647381680642
26.5407667084631 26.5407667084631 26.7362321757913 26.2092410299063 0.67 28.740206582403 26.4380346674738 26.4380346674738
20.0628976872069 20.0628976872069 20.5900364298162 19.6725036150783 0.68 20.2969275917596 18.3643286311146 19.8755787399869
30.0764197828601 30.0764197828601 30.2975801050705 29.6969667860314 0.69 32.1865314742542 29.9611108393942 29.9611108393942
24.9668995585861 24.9668995585861 25.5852256158553 24.4990852031046 0.7 25.4870007281607 23.2171044437068 24.7428375259174
21.7420202992764 21.7420202992764 21.8657850072556 21.4916759220859 0.71 23.5763864133224 21.6831781980572 21.6831781980572
6.22564356081136 6.22564356081136 6.62120945249897 5.95661551859589 0.72 6.6977828225237 5.05368792076757 6.10471239944835
1.53385011571097 1.53385011571097 1.68195474154403 1.31013448186604 0.73 3.42487969786358 1.60042044869998 1.60042044869998
-12.4796709321997 -12.4796709321997 -12.223593716348 -12.5699009329033 0.74 -12.0512244967626 -13.0565638168759 -12.4967806391276
-18.7048309140735 -18.7048309140735 -18.304590556755 -19.2131281971582 0.75 -16.4145824370715 -18.5136421323727 -18.5136421323727
-19.55202900407 -19.55202900407 -19.2366110966414 -19.6405884082376 0.76 -19.0000166157136 -19.8590495938282 -19.5325839475783
-15.6947976465274 -15.6947976465274 -15.3229338606452 -16.1776954573446 0.77 -13.6215054440769 -15.664594839666 -15.5168969397015
-14.9887903624948 -14.9887903624948 -14.7081962226567 -15.0738776581228 0.78 -14.1494018701059 -15.2234487007222 -14.999981883367
-12.6934802464229 -12.6934802464229 -12.3523903129008 -13.1467159130799 0.79 -10.8518751488148 -12.8388179980946 -12.5300499208026
-10.4223193124529 -10.4223193124529 -10.1308783537847 -10.5605884500923 0.8 -9.3027122653784 -10.6136362529186 -10.4628752547719
-6.46467066409752 -6.46467066409752 -6.19728287609055 -6.84116363743194 0.81 -4.9510635301516 -6.73021231986863 -6.33600253164196
0.601356846002159 0.601356846002159 0.981837051585051 0.346342758973954 0.82 2.08371695079563 0.299244347710321 0.494829645840281
3.006408899065 3.006408899065 3.17619129545216 2.75425446043677 0.83 4.09706628857258 2.67969121643309 3.07983882656671
11.6062440836027 11.6062440836027 12.1289308953524 11.238043680016 0.84 13.4370595477588 11.2043939550559 11.4353196980783
12.5016219333225 12.5016219333225 12.5712020485706 12.3305100709181 0.85 13.1591598099324 12.1296923274803 12.5181813598021
28.0609072853111 28.0609072853111 28.7920143138772 27.5050555442475 0.86 30.3013669551486 27.4277361671128 27.7951000630659
33.0147308836629 33.0147308836629 33.2327149733162 32.6071743089195 0.87 33.5029686392093 32.2310494654103 32.9080584324224
49.9616109633278 49.9616109633278 50.9672888254249 49.1394183595493 0.88 52.6701081637405 48.9633559634634 49.5704683675576
53.5721779625211 53.5721779625211 54.0163412692413 52.8547978563681 0.89 54.1744406272271 52.083970019484 53.3404636777728
71.8132126051964 71.8132126051964 73.0874473127375 70.6936784642212 0.9 74.9665710302848 70.4552564943322 71.2985743686861
53.6948734937193 53.6948734937193 54.1624037956652 52.9722027947991 0.91 54.1266551645745 52.0381053591266 53.4565774653586
52.5375083662086 52.5375083662086 53.5336964908268 51.7054289798536 0.92 55.5173018038763 51.8826547499977 52.1428941749338
33.3669151742153 33.3669151742153 33.6137170114898 32.9437888128579 0.93 33.3458885940187 32.0802754744501 33.2406991916917
33.1965652295858 33.1965652295858 33.9088001969506 32.6234014230516 0.94 35.9755178673652 32.9238337577094 32.9238337577094
13.1074590591722 13.1074590591722 13.1566538714341 12.9722080461909 0.95 13.0914836732424 12.1662794398938 13.0914836732424
24.3343086871769 24.3343086871769 24.8953510417123 23.8911869173452 0.96 27.0353747128775 24.1233218337288 24.1233218337288
14.0713682893093 14.0713682893093 14.1435118980218 13.9253793568741 0.97 14.0394116110429 13.0184491113799 14.0394116110429
25.9577084080987 25.9577084080987 26.5009315417536 25.516585912696 0.98 28.703254591526 25.7481449613135 25.7481449613135
15.1144858348711 15.1144858348711 15.2137834784122 14.9460554337954 0.99 15.0648559677538 13.9284334982709 15.0648559677538
27.4997807717261 27.4997807717261 28.0202501237232 27.064062391238 1 30.2597473713328 27.2932786540635 27.2932786540635
-2.93577484252399 -2.93577484252399 -2.83964983841407 -3.03033464253287 1.01 -2.89203854138184 -4.12720216282402 -2.89203854138184
-9.48189147107717 -9.48189147107718 -9.32117003974337 -9.54891993727611 1.02 -7.19838160052856 -9.45765497038152 -9.45765497038152
-40.09969842948 -40.09969842948 -39.4583055362383 -40.6344847453797 1.03 -39.8512049127836 -41.7744847780548 -39.8512049127836
-46.5492059613151 -46.5492059613151 -45.8300623715606 -47.0987683661014 1.04 -43.2535427916334 -46.2929010820268 -46.2929010820268
-77.177914558778 -77.177914558778 -75.9907291327189 -78.1494930464347 1.05 -76.1394565290818 -79.3859513462667 -76.7258970056758
-53.9257412180644 -53.9257412180644 -53.0873804590327 -54.6245332483825 1.06 -50.4038806765907 -53.6110945387964 -53.6110945387964
-54.4825233368389 -54.4825233368389 -53.6437414141606 -55.1025475594509 1.07 -54.1017195317058 -56.3894949158252 -54.1792101551607
-31.5752030028839 -31.5752030028839 -31.0617827880316 -32.0339429009026 1.08 -28.6145988394541 -31.3764742031957 -31.3764742031957
-31.7043266261779 -31.704326626178 -31.2153641700226 -31.9945302649561 1.09 -31.5505013783504 -33.2861963057733 -31.5505013783504
-9.3060686209422 -9.3060686209422 -9.11592230288551 -9.52616572338352 1.1 -6.81045350943003 -9.22260020493353 -9.22260020493353
-23.5023713264845 -23.5023713264845 -23.1453837848627 -23.6850168765942 1.11 -23.4124966747682 -24.9464033306009 -23.4124966747682
-16.492024780261 -16.492024780261 -16.1804327042606 -16.8606684744924 1.12 -13.7117901512683 -16.3505673130368 -16.3505673130368
-29.8985625772367 -29.8985625772367 -29.4552017437058 -30.12658302702 1.13 -29.7866765599413 -31.3925798833347 -29.7866765599413
-23.7498526071083 -23.7498526071083 -23.3160959332027 -24.2665946253385 1.14 -20.7054072091048 -23.5502961467302 -23.5502961467302
-36.2261077239005 -36.2261077239005 -35.6971413842033 -36.4994557255804 1.15 -36.0921778399422 -37.747157202706 -36.0921778399422
-20.3507402598221 -20.3507402598221 -19.9451101993002 -20.8734658552399 1.16 -17.3396248114737 -20.1562296460838 -20.1562296460838
-20.9984327092028 -20.9984327092028 -20.6679354500407 -21.1008984414844 1.17 -20.9686027413924 -22.2149524784767 -20.9686027413924
-6.27466844851574 -6.27466844851574 -6.01545639872155 -6.66000680873106 1.18 -3.59616059234394 -6.14875202199522 -6.14875202199522
-5.71700720895118 -5.71700720895118 -5.37765899771744 -5.91344984951259 1.19 -5.6139830398321 -7.11439083330412 -5.79066053728767
7.75181304425146 7.75181304425146 7.89478466156163 7.50657646884559 1.2 10.0737680330769 7.80837093162476 7.80837093162476
-0.917038895516221 -0.917038895516221 -0.482953870489377 -1.19235231603947 1.21 -0.515742637385107 -2.4298189326645 -1.03145410612827
0.636960298306571 0.636960298306571 0.881273772525477 0.259540462678367 1.22 3.12216000546364 0.747266035414941 0.747266035414941
-6.62030326304986 -6.62030326304986 -6.21797102306381 -6.86294720630835 1.23 -6.06795182467913 -7.95246326966134 -6.71236864519475
-6.50854808993028 -6.50854808993028 -6.16600073826616 -7.01364500580169 1.24 -3.8850433331963 -6.3458221868248 -6.3458221868248
-12.2980280407056 -12.2980280407056 -11.8929102772407 -12.5046124106111 1.25 -11.5941014434799 -13.4245814196717 -12.3662869405686
-4.39260071758454 -4.39260071758454 -4.05119868316398 -4.89764852414586 1.26 -1.89443907715997 -4.24620186656385 -4.2335499496007
0.645288645136294 0.645288645136294 1.19186635293188 0.286374085956117 1.27 1.76608163639223 -0.73079051654929 0.493067404363134
7.0062959997978 7.0062959997978 7.24645884403864 6.63001096412759 1.28 9.11525537754415 7.09071476159293 7.10523870260118
13.5929568385385 13.5929568385385 14.3272928557808 13.0861558585082 1.29 15.1233868663842 11.9917883690903 13.3587119929436
18.4062588016066 18.4062588016066 18.5404989848676 18.094205983654 1.3 20.1018780224145 18.4378207250855 18.4430446054136
18.0758445193912 18.0758445193912 18.8793711252802 17.5132508797626 1.31 19.8833861614723 16.4907734956897 17.8113892300156
12.8630428846248 12.8630428846248 13.0615320731054 12.5223782249096 1.32 14.5595050916186 12.6097266455505 12.9351962220312
14.0732439998621 14.0732439998621 14.8266749720443 13.5474973751178 1.33 16.021511432792 12.7448359985735 13.8306537910931
7.34253226770184 7.34253226770184 7.59983505769471 6.95207326328922 1.34 9.01779065313844 6.82059753676047 7.44765448333791
10.0427385804253 10.0427385804253 10.7376404643352 9.55940402823423 1.35 12.1138093663809 8.99226958520307 9.82447346832143
5.27395485718966 5.27395485718966 5.54912548531879 4.86596474031579 1.36 6.81955563536103 4.55201518488045 5.38944670293556
12.8271896846071 12.8271896846071 13.5450908542558 12.3212122214689 1.37 15.0990149397842 11.897485389355 12.5954921802754
6.67132538772748 6.67132538772748 6.92317162719454 6.2995248532703 1.38 7.98042683357734 5.82102396453006 6.77446531416369
15.5637845859438 15.5637845859438 16.2958969668908 15.0410845886111 1.39 18.0126005999484 14.7725368023449 15.3212882230029
8.12129547712772 8.12129547712772 8.34385268323116 7.79420832148304 1.4 9.17719591306821 7.16759829562915 8.2094259146973
17.6537708058017 17.6537708058017 18.3835950611354 17.1263925496769 1.41 20.2449550982114 17.0316435178809 17.4065990474683
8.45041461267087 8.45041461267087 8.64994056171061 8.16099490387066 1.42 9.2692184390358 7.40339454081571 8.52782728492994
19.0882303877768 19.0882303877768 19.7994190918554 18.5681806904513 1.43 21.7851684132822 18.6634890919179 18.8424983426237
8.84859865886081 8.84859865886081 9.01922828774535 8.60029869943719 1.44 9.41844555721556 7.73714410761049 8.91266551691461
20.4502647708598 20.4502647708598 21.1345329717243 19.9433158198535 1.45 23.2233061218805 20.208561782416 20.208561782416
10.4852604662216 10.4852604662216 10.6093322714684 10.2846185224165 1.46 10.7671248236486 9.35626004523788 10.5266040593933
24.0640592470383 24.0640592470383 24.7442424120695 23.541609186581 1.47 26.916142909341 23.8151639803003 23.8151639803003
13.3675211270922 13.3675211270922 13.4276322736254 13.2095002172082 1.48 13.3768710168714 12.2687170209651 13.3768710168714
27.5939521631792 27.5939521631792 28.2627873260852 27.0596116224724 1.49 30.493787735926 27.340216931131 27.340216931131
16.3360471302904 16.3360471302904 16.4076843685543 16.1633753538229 1.5 16.3111310301069 15.2568277446217 16.3111310301069
27.5793185626182 27.5793185626182 28.1848850982255 27.08067682071 1.51 30.4458590473446 27.3432164798443 27.3432164798443
12.4653298938331 12.4653298938331 12.5219661507275 12.3451336757273 1.52 12.4448420713336 11.3733964322745 12.4448420713336
24.0132907525437 24.0132907525437 24.5043900931767 23.5975834681642 1.53 26.7657863957883 23.8171163619851 23.8171163619851
8.68653065706039 8.68653065706039 8.74177600498617 8.61119161469894 1.54 8.66862722399082 7.59744415859918 8.66862722399082
20.3549390865562 20.3549390865562 20.7267456615604 20.0257689643744 1.55 22.9633252141346 20.2004053079902 20.2004053079902
7.8456532373708 7.8456532373708 7.96259343526998 7.77063740183659 1.56 7.81204721752129 6.70294061996032 7.81204721752129
22.3070188459822 22.3070188459822 22.6307854627757 21.9919995268232 1.57 24.824957070533 22.1620034362717 22.1620034362717
9.94570635432228 9.94570635432228 10.1650328802072 9.81007032930603 1.58 9.87837380809559 8.69380742739904 9.87837380809559
24.1674113273964 24.1674113273964 24.4404093981021 23.8451523775813 1.59 26.6987648423954 24.0330445016047 24.0330445016047
12.136715211956 12.136715211956 12.4605861957935 11.9292226408304 1.6 12.0346853478819 10.718762809449 12.0346853478819
30.6537330520837 30.6537330520837 30.9362604509502 30.2474953416208 1.61 33.3028700297405 30.5031276875869 30.5031276875869
23.8679974525356 23.8679974525356 24.4218106402466 23.4692612290232 1.62 23.6750206100722 21.9571367309928 23.6750206100722
41.7750390905886 41.7750390905886 42.1287183832326 41.2154986328766 1.63 44.5863252501708 41.5809137341292 41.5809137341292
35.6831536566933 35.6831536566933 36.466674288486 35.0924815380142 1.64 35.8202581901588 33.2974623558158 35.3989506763258
52.8152047383167 52.8152047383167 53.2511822591214 52.1033456996644 1.65 55.7650417415536 52.5776580675294 52.5776580675294
28.0613001010064 28.0613001010064 28.8169642066705 27.5218555241552 1.66 28.3030451636632 25.7232578237249 27.800559082564
24.6605587366248 24.6605587366248 24.7762805506599 24.3782784828389 1.67 27.1622376524755 24.6095001769131 24.6095001769131
0.97286628737925 0.97286628737925 1.44133158508407 0.690274126971687 1.68 1.05188286255245 -0.79165341343439 0.850849978994083
-3.5618053408144 -3.5618053408144 -3.27901449169053 -4.01449451579603 1.69 -0.695997517075164 -3.42702092195353 -3.42702092195353
-26.0517403741841 -26.0517403741841 -25.6343814262127 -26.1526737811452 1.7 -26.0341977194881 -27.4044390035964 -26.0341977194881
-13.4004264178565 -13.4004264178565 -12.9656225732335 -14.0440695974337 1.71 -10.1975092760407 -13.1891213508512 -13.1891213508512
-16.051332428065 -16.051332428065 -15.607745968701 -16.2453857431227 1.72 -15.7378129485425 -17.5451095253129 -16.1105575651466
-4.82431894990528 -4.82431894990529 -4.4447029452641 -5.41067292463818 1.73 -1.78739113344944 -4.64637174382878 -4.64637174382878
-6.00591897646037 -6.00591897646037 -5.45378928938102 -6.34170973737996 1.74 -5.30309245523508 -7.79906483913012 -6.14034585531722
3.71209216977036 3.71209216977036 4.03920930197609 3.18986501216971 1.75 6.55375547090555 3.85494552090622 3.85494552090622
5.70089507773646 5.70089507773646 6.45052013640511 5.21100858629707 1.76 6.8144344583797 3.59636994781564 5.48362128642755
15.4808007527774 15.4808007527774 15.7169420418834 15.0486965540893 1.77 18.0127901818999 15.5673043666888 15.5673043666888
19.0600463581835 19.0600463581835 20.0206889274448 18.4043805694339 1.78 20.6017084980599 16.6328658986393 18.7525821893097
27.2316576225223 27.2316576225223 27.3713847161858 26.8216550525848 1.79 29.4230891512644 27.2594417823408 27.2594417823408
32.4314522324925 32.4314522324925 33.5938966384208 31.6116738104441 1.8 34.3912490743394 29.7126763819717 32.0363126380578
34.6937420848777 34.6937420848777 34.7945106041878 34.2322737834414 1.81 36.6236411942354 34.6853132621337 34.6853132621337
37.2198023718926 37.2198023718926 38.4611181193439 36.3267419405016 1.82 39.4599935056279 34.4619567595663 36.7902630423359
37.8733684410767 37.8733684410767 38.0002114017138 37.3768694134934 1.83 39.6211933586666 37.8297539407908 37.8510444755138
41.9977509203922 41.9977509203922 43.3074141830927 41.0374609627611 1.84 44.5009364537643 39.2314890415303 41.5367923457748
41.068971788234 41.068971788234 41.2254760209194 40.5397031078214 1.85 42.6189392061621 40.8864482518097 41.0296879768928
44.1073634400475 44.1073634400475 45.4396915599799 43.1192322651331 1.86 46.8147704283172 41.4305673569445 43.6336793688743
38.9858667338471 38.9858667338471 39.1246362429674 38.4790339291057 1.87 40.4167330025917 38.6101073801368 38.9576294707009
43.5347105585043 43.5347105585043 44.8436837998832 42.5584548954119 1.88 46.3844606565145 41.0441620810438 43.0671463342563
36.9403199587619 36.9403199587619 37.0652609586825 36.4580483695805 1.89 38.2387876619081 36.3964627824074 36.9198164812585
42.9193165067131 42.9193165067131 44.1936237821649 41.9617980158146 1.9 45.8850028381896 40.6419712923985 42.4612238204193
38.8093949271604 38.8093949271604 38.9617313657615 38.3150310233471 1.91 39.8501037579081 38.1806128242586 38.7705523958477
50.0029611523654 50.0029611523654 51.3333981030887 48.9743667155961 1.92 53.1678506778419 47.7637779857895 49.5121081458121
44.6070503930753 44.6070503930753 44.8280791634837 44.0637581252675 1.93 45.4511099187847 43.707005446524 44.5237542475951
57.0249845130143 57.0249845130143 58.4005630900199 55.9322177718917 1.94 60.3586158825743 54.8465367347426 56.5047255279353
50.4704240487317 50.4704240487317 50.7687685595196 49.8480865342683 1.95 51.2162333047332 49.2438172688956 50.3393574430809
51.8307640302594 51.8307640302594 53.0815235177078 50.8319046504089 1.96 55.1267773155949 50.0452460089854 51.355707176117
32.05932199673 32.05932199673 32.1946484874524 31.6662213399041 1.97 32.5241224846244 31.1389422521369 32.0205299797314
34.398682978467 34.398682978467 35.3549123132207 33.6518391031657 1.98 37.44947138758 33.3359257607884 34.0434383072264
13.7286926520346 13.7286926520346 13.8884952219988 13.4742188007147 1.99 14.385791284609 12.5896666047935 13.7791037786681
16.8829080635175 16.8829080635175 17.5353550436666 16.3808021530251 2 19.6554780832838 16.5565555105159 16.6504607265056
4.39636801116071 4.39636801116071 4.60529199897397 4.1447457990211 2.01 5.00475218476461 3.1637627655774 4.48077101975554
17.1426729014912 17.1426729014913 17.718117493761 16.6877359356022 2.02 19.8621361922062 16.9306755149024 16.9306755149024
4.07750556735508 4.07750556735508 4.23757920521502 3.90513278064435 2.03 4.39925902714799 2.91229855462757 4.140836736249
17.3092776925275 17.3092776925275 17.8003779448621 16.9071149284141 2.04 19.9434822670006 17.1202360952223 17.1202360952223
3.85321224148996 3.85321224148996 3.95917208356506 3.76676726283935 2.05 3.89311602804756 2.78709556708138 3.89311602804756
18.0192201226588 18.0192201226588 18.428174677646 17.6608422572055 2.06 20.5463854502554 17.8515823593675 17.8515823593675
5.00729968698754 5.00729968698754 5.04136855760713 4.97801579939651 2.07 5.01420145843654 4.08622255233189 5.01420145843654
19.2717416815151 19.2717416815151 19.6020303533902 18.9523003991929 2.08 21.6717850585062 19.1236084908417 19.1236084908417
6.25895768632692 6.25895768632692 6.3937967028648 6.20307180860749 2.09 6.23118122538197 5.26650679544379 6.23118122538197
20.4266002562384 20.4266002562384 20.6746538853906 20.1460348921777 2.1 22.7375455762904 20.2994590618722 20.2994590618722
4.91624967911819 4.91624967911819 5.13135611836675 4.82402290053456 2.11 4.86831161493237 3.89643814521512 4.86831161493237
16.0900431586252 16.0900431586252 16.2073648905391 15.8969578001539 2.12 18.3925500324036 16.0167230493259 16.0167230493259
0.974083800307833 0.974083800307833 1.23546608932364 0.857076749342608 2.13 0.920942414171723 -0.0574153055746062 0.920942414171723
11.6597118791976 11.6597118791976 11.6958032822151 11.5399192191843 2.14 13.9308578788653 11.6408726224304 11.6408726224304
-2.87630171840836 -2.87630171840836 -2.56829717657853 -3.0190000820156 2.15 -2.93508756444666 -4.05588205263793 -2.93508756444666
6.13296663983854 6.13296663983854 6.22616402397069 5.90126285915257 2.16 8.33494134198541 6.17473778603492 6.17473778603492
-8.65719985079381 -8.65719985079381 -8.30468173353469 -8.80463325540211 2.17 -8.70975320801779 -9.9163642120575 -8.70975320801779
-0.486196086246316 -0.486196086246316 -0.260982508360993 -0.89707494938142 2.18 2.09323371348743 -0.378125327475329 -0.378125327475329
-14.356622899364 -14.356622899364 -13.9512463809432 -14.5076700452785 2.19 -14.295691668529 -15.6746865794752 -14.4024875878949
-7.18368205494796 -7.18368205494796 -6.82809316027421 -7.76980500728021 2.2 -4.23841590985648 -7.00999667201682 -7.00999667201682
-13.1768473404719 -13.1768473404719 -12.6949469133028 -13.3995242270642 2.21 -12.8412138579759 -14.7039332130278 -13.2550753815985
-0.3120168993808 -0.3120168993808 0.0302943926685389 -0.888435549435652 2.22 2.6208768806996 -0.15410832020495 -0.15410832020495
-5.11771104078318 -5.11771104078318 -4.49511127776899 -5.47917112051903 2.23 -4.40472620479671 -7.0014176412679 -5.26698302228421
6.49692860738265 6.49692860738265 6.82232312860631 5.93703448986899 2.24 9.3884268662472 6.63749146230107 6.63749146230107
2.9995906764509 2.9995906764509 3.79753506102949 2.50345177167562 2.25 4.09034685667623 0.78952048112322 2.78105018945674
11.0492223271918 11.0492223271918 11.3758309690354 10.4850922021563 2.26 13.9245865025192 11.1833897321474 11.1833897321474
6.74955063327266 6.74955063327266 7.65596077088767 6.16940254954376 2.27 8.15048356200303 4.35945843194931 6.48990656441494
13.3520816629522 13.3520816629522 13.6971913426083 12.7632740946641 2.28 16.2347175129286 13.3257033382627 13.4904334549122
10.5381668595952 10.5381668595952 11.5431301481734 9.87988340674556 2.29 12.2412432648747 8.00221616118881 10.2399782792517
15.6214752068792 15.6214752068792 15.9787966081675 15.018170067312 2.3 18.4764840876754 15.3865732470908 15.7612687102433
3.92305106381693 3.92305106381694 4.87873412012254 3.30083925497891 2.31 5.76622492174383 1.54496425980677 3.65048150282509
-3.04268128086996 -3.04268128086996 -2.4640193590128 -3.92118516082953 2.32 0.288181567157897 -3.77386642668432 -2.78147702547146
-13.1191238699914 -13.1191238699914 -12.3590056146574 -13.5901523856135 2.33 -11.302185254629 -15.0342185760221 -13.3014946399811
-21.7180469450746 -21.7180469450746 -20.9257244973069 -22.8614868036625 2.34 -17.9479880262807 -22.9275146742361 -21.3387920141924
-30.1558165311072 -30.1558165311072 -29.4593859194954 -30.4677133052512 2.35 -28.3849186229767 -31.5711653095445 -30.2445090043135
-29.3034524475935 -29.3034524475935 -28.4134607484921 -30.5534227444838 2.36 -25.4161798567796 -30.8102471586695 -28.8748732175619
-24.9688592381605 -24.9688592381605 -24.2496641590553 -25.3429727902336 2.37 -22.9462557360356 -26.4212680345398 -25.090973312216
-25.7742835936935 -25.7742835936935 -24.9229964134639 -26.9716144410531 2.38 -22.0920467017183 -27.393815456298 -25.3654164338813
-19.7996062096029 -19.7996062096029 -19.0689479695271 -20.2271140723991 2.39 -17.5516534455102 -21.2529467371443 -19.9512727571598
-22.2216069912124 -22.2216069912124 -21.4114363371876 -23.3526814351091 2.4 -18.780151239837 -23.9261153029309 -21.8363946363718
-20.0064784789381 -20.0064784789382 -19.2977861872788 -20.4231723430971 2.41 -17.6390912633427 -21.2881676136563 -20.1523129938762
-29.3526077631739 -29.3526077631739 -28.4746832213652 -30.5448167075951 2.42 -25.9098806138558 -31.2665937397113 -28.9320127723738
-25.606745389683 -25.606745389683 -24.9534439016009 -25.9481821000129 2.43 -23.2282997460108 -26.5454426408876 -25.7112498360855
-36.4380603714329 -36.4380603714329 -35.4914743920859 -37.6778375960499 2.44 -33.02679254889 -38.5292207368846 -35.986141880715
-31.25758659048 -31.25758659048 -30.6660101183939 -31.5145644183006 2.45 -28.9012594857507 -31.8217026252954 -31.3167180466596
-34.8528466524356 -34.8528466524356 -33.9532095705412 -36.0139052748946 2.46 -31.7250845528271 -36.9635096582644 -34.4242239786344
-19.699762564603 -19.699762564603 -19.1181757151348 -20.041730111107 2.47 -17.1506847049416 -20.3056420709051 -19.811148248061
-24.5773944579264 -24.5773944579264 -23.8403477546899 -25.5337399626213 2.48 -21.9829989200919 -26.5485585413945 -24.2266872214339
-8.21142763572337 -8.21142763572338 -7.64194479234876 -8.62959195148974 2.49 -5.50488837016474 -8.83273962922756 -8.37120087276446
-14.2280753771197 -14.2280753771197 -13.6508561077744 -14.9677180774497 2.5 -12.1919207641423 -16.0243127918218 -13.959077089693
2.55750327609239 2.55750327609239 3.1810661537654 2.07814930545849 2.51 5.37673609568772 1.96037160431891 2.356802097506
-5.0838212213751 -5.0838212213751 -4.65476317972562 -5.61261543117699 2.52 -3.59419109856501 -6.68830785376272 -4.8925503213113
12.5992561140052 12.5992561140052 13.259867096872 12.0732004620065 2.53 15.4866874840133 12.0623788548619 12.3648605205079
4.1483535212394 4.1483535212394 4.42169288504269 3.84040007648102 2.54 5.07371411234891 2.770441290629 4.25856992782183
22.5505483563446 22.5505483563446 23.2388324932845 21.9849942367618 2.55 25.4717681166974 22.0895850183639 22.2856291484197
9.67351591214658 9.67351591214658 9.82347512401869 9.50998907877986 2.56 10.1185908170857 8.50126747802381 9.7219803224432
24.7892709951344 24.7892709951344 25.3969114944299 24.2599304280114 2.57 27.6012538475341 24.5414825193898 24.5414825193898
11.4910777042996 11.4910777042996 11.5508992587534 11.3706801468987 2.58 11.5443006039966 10.4988049532229 11.4974954025884
26.9298485982831 26.9298485982831 27.4502630630928 26.438868152392 2.59 29.6014691275027 26.7016377337206 26.7016377337206
13.4080957869636 13.4080957869636 13.5598209502155 13.2659974347529 2.6 13.3702246133877 12.2841972278517 13.3702246133877
18.7799596120412 18.7799596120412 19.0744239258407 18.4586351572558 2.61 21.136043603298 18.6331900478456 18.6331900478456
-5.0016469374734 -5.0016469374734 -4.88876660653236 -5.05155675981366 2.62 -4.96541011150135 -6.03556652071738 -4.96541011150135
0.327139033188552 0.327139033188552 0.359971930063464 0.258323151274508 2.63 2.39745548024147 0.32332007641122 0.32332007641122
-23.3108491603731 -23.3108491603731 -22.9449203376984 -23.5020441302568 2.64 -23.201827286836 -24.6806281726108 -23.201827286836
-18.2254127587998 -18.2254127587998 -17.8980533561935 -18.659097788329 2.65 -15.6590995659887 -18.0852057826613 -18.0852057826613
-29.7778639635326 -29.7778639635326 -29.3360352551366 -29.9882133382364 2.66 -29.6658410414553 -31.291918026844 -29.6658410414553
-13.3360400886564 -13.3360400886564 -13.0441333559691 -13.8245584057489 2.67 -10.8457612227095 -13.1897452340202 -13.1897452340202
-24.3916193750049 -24.3916193750049 -24.0145537757584 -24.5091427814547 2.68 -24.3459856411201 -25.8575374013151 -24.3459856411201
-8.54108947087031 -8.54108947087031 -8.23853098282231 -9.08245824508439 2.69 -5.87679785569769 -8.3886570964272 -8.3886570964272
-18.912837461753 -18.912837461753 -18.4949865916103 -19.0149216813042 2.7 -18.9124299892946 -20.3072992218137 -18.9333778722117
-10.3859946014336 -10.3859946014336 -9.99191090670531 -11.0623991618911 2.71 -7.39685296517622 -10.1894365892778 -10.1894365892778
-26.4763653468067 -26.4763653468067 -25.9978613234636 -26.5838933194532 2.72 -26.2986993569691 -27.9651218788513 -26.4850833121686
-18.8727355016527 -18.8727355016527 -18.3071855993128 -19.7647923077087 2.73 -15.4137998370227 -18.6322172250176 -18.594519651837
-33.9587284349581 -33.9587284349581 -33.3999301942883 -34.0693670581398 2.74 -33.5994877671245 -35.5186866666363 -33.9543614627662
-27.4369077920926 -27.4369077920926 -26.7027461390491 -28.5374180525514 2.75 -23.5357734305052 -27.6097543417856 -27.0785478259417
-33.400943520121 -33.400943520121 -32.7872440774896 -33.5680152417056 2.76 -32.7458187808422 -34.8947479134865 -33.4285021765589
-20.1018682920859 -20.1018682920859 -19.4015497636925 -21.1918424655773 2.77 -16.201541424291 -20.4551462430741 -19.7593359044853
-24.8019282231331 -24.8019282231331 -24.0833369145649 -25.1194583039604 2.78 -23.7408606957287 -26.6515174236444 -24.9060182008591
-12.8278573291709 -12.8278573291709 -12.1443562905624 -13.897017309612 2.79 -8.96243311010306 -13.3547226404705 -12.5036360927659
-16.1463719989383 -16.1463719989383 -15.3325234836008 -16.6081519458621 2.8 -14.6885114528299 -18.3537211000122 -16.324276917948
-6.32824064504816 -6.32824064504816 -5.66078870546319 -7.37444438733242 2.81 -2.51586073116251 -7.02781935309986 -6.02101119981629
-8.89300560113891 -8.89300560113891 -7.9360034290003 -9.47687939493623 2.82 -7.07276647074513 -11.3828515661628 -9.13305921441374
-0.593735271771324 -0.593735271771324 0.0575264086976408 -1.61366580582906 2.83 3.14532511409393 -1.46090753933941 -0.30257503472414
-1.60336910174725 -1.60336910174725 -0.508457718135613 -2.30128022402889 2.84 0.561591946472932 -4.33588996188744 -1.90204635360858
5.10998745282068 5.10998745282068 5.73662551672024 4.13017282625551 2.85 8.73515540895819 4.09480788347417 5.38138854324049
11.037615451209 11.037615451209 12.3260079637878 10.1795827364841 2.86 13.6022698688238 7.96672100340311 10.6528999796416
21.4701611627921 21.4701611627921 21.9526698661213 20.6746426895679 2.87 24.6642915879393 20.4844989350894 21.6549842812136
29.0250096311349 29.0250096311349 30.5618736734067 27.9613154240395 2.88 32.040899901024 25.5206538997568 28.5270701882325
37.821792441338 37.821792441338 38.1504412756784 37.0890369654481 2.89 40.5425731944374 36.8924447304192 37.9157826253332
47.0153042105302 47.0153042105302 48.7850823419934 45.7545547263505 2.9 50.4540202158289 43.1199464152621 46.4085122049425
39.033705522397 39.033705522397 39.3544359556503 38.3145619626071 2.91 41.6281693111733 37.9729066899775 39.1213351669749
34.6435770155867 34.6435770155867 36.2308910724414 33.5127042968636 2.92 38.0356329257905 31.1825251412626 34.1110675443218
25.0991837012456 25.0991837012456 25.557938356687 24.344358394882 2.93 27.915696176551 23.7212614201363 25.2649518031777
22.2527421268645 22.2527421268645 23.6417041478732 21.260955605036 2.94 25.5645834834333 19.2673653415412 21.7991452821292
11.1890164491976 11.1890164491976 11.775161939373 10.3471588304535 2.95 14.1869251147839 9.52849436580979 11.4282811241933
14.8212478922301 14.8212478922301 16.0616248977397 13.9277871550307 2.96 18.0891868312561 12.2232295445879 14.4219258222585
7.31407635032815 7.31407635032815 7.9136045796194 6.47945660718104 2.97 10.1964223870411 5.55146663765591 7.56335720168602
12.3449186710829 12.3449186710829 13.4870344516654 11.5088430391693 2.98 15.604129839656 10.0437285759396 11.9751433266444
3.4834310108528 3.4834310108528 4.08586784898639 2.67099934540463 2.99 6.213486753982 1.65587487738001 3.73816359357167
9.81956452226227 9.81956452226227 10.8487893704719 9.05123617652863 3 13.0326125938201 7.85072174038239 9.48384961184747
4.58917032960854 4.58917032960854 5.13400508896853 3.87719700310193 3.01 7.00738993751352 2.80445953547518 4.81625419070276
17.0247295822173 17.0247295822173 18.0561415072785 16.2329450222111 3.02 20.2953209565523 15.1682431287459 16.6698230053377
10.6453608132273 10.6453608132273 11.0724401479771 10.1107479153593 3.03 12.5951651994352 9.0113631975491 10.8118485970241
24.1641462338826 24.1641462338826 25.1850562318624 23.3583551928672 3.04 27.4550340075717 22.4491183308904 23.794154405395
16.770775651114 16.770775651114 17.0709869431405 16.3713876643486 3.05 18.2250523203293 15.324379574069 16.8727109330809
27.0755269243369 27.0755269243369 28.0199868279226 26.3073522971735 3.06 30.2906866722024 25.6340494917113 26.7186611128517
14.6426444881626 14.6426444881626 14.8937093928089 14.33466985159 3.07 15.7932078510589 13.2992571699995 14.7254052656554
25.7479183737714 25.7479183737714 26.5513108503262 25.0682669446749 3.08 28.7926796441878 24.7080756124024 25.4320790913867
12.5958707444828 12.5958707444828 12.7902681779226 12.3866745795198 3.09 13.4240377644182 11.3894251455549 12.6562045149671
24.3363816285194 24.3363816285194 24.9903312927731 23.7523151038499 3.1 27.1779480325995 23.7146646055344 24.0646193572024
3.96182938378585 3.96182938378585 4.16181416665643 3.828828105738 3.11 4.62518304119745 2.82692761908159 4.0361003581947
9.46072870563249 9.46072870563249 9.78253406015359 9.11654849142609 3.12 11.8756992538084 9.3143454090106 9.3143454090106
-11.264171814515 -11.264171814515 -10.9828813691759 -11.4588841485113 3.13 -10.6027924377046 -12.394696107307 -11.1390539254405
-5.50509149661573 -5.50509149661573 -5.38049511010215 -5.60448950111714 3.14 -3.46261480366932 -5.52399912276272 -5.52399912276272
-26.399486235929 -26.399486235929 -25.9609706344357 -26.6793173268873 3.15 -25.7440896057422 -27.705512581717 -26.2253511653597
-1.67009263623424 -1.67009263623424 -1.61364747824515 -1.77702206752945 3.16 0.365220757104357 -1.6709044279163 -1.6709044279163
-3.57352051676016 -3.57352051676016 -3.37955689413776 -3.58625333881193 3.17 -3.57447539762855 -4.63635688475733 -3.57447539762855
20.9881946115908 20.9881946115908 21.1277483115073 20.7273961397425 3.18 23.386871578662 20.895337385219 20.895337385219
19.3423889692285 19.3423889692285 19.9736985616566 18.9936598642387 3.19 19.4633745597263 17.864719230107 19.1656427367919
43.5573412995734 43.5573412995734 43.8764320078268 42.9833888461922 3.2 46.3361546419389 43.3728450754592 43.3728450754592
19.365552020183 19.365552020183 20.1349505918869 18.932844736934 3.21 19.7880500495194 17.6906748127596 19.1478572920088
19.9755654459798 19.9755654459798 20.0123287061188 19.6637471917263 3.22 22.4483007980616 19.9702781959556 19.9702781959556
-3.53487625813238 -3.53487625813238 -2.9339434517856 -3.81362971545542 3.23 -3.13271178042917 -4.97622546072476 -3.65783235676891
-3.68742410727479 -3.68742410727479 -3.33641810229622 -4.36782960091896 3.24 -0.92565957104564 -3.51431120198295 -3.51431120198295
-26.3571004475521 -26.3571004475522 -25.800281475827 -26.4926491221114 3.25 -25.9708670762301 -27.8808290414175 -26.3842073758373
-18.8171103387513 -18.8171103387513 -18.2133149828463 -19.8176089675028 3.26 -15.3480487110015 -18.816298054346 -18.5175662776384
-31.8511065529217 -31.8511065529217 -31.217512629608 -32.0126753727818 3.27 -31.2320538248108 -33.4325202566594 -31.8821906070688
-25.3964076496097 -25.3964076496097 -24.6375424191257 -26.5944518652457 3.28 -21.4706262233938 -25.7997743432084 -25.0230833650215
-37.2808779395807 -37.2808779395807 -36.5794895711402 -37.4658841195298 3.29 -36.4342906442582 -38.8973412753629 -37.3136468066385
-32.0360103811608 -32.0360103811608 -31.1270529587966 -33.4204458805681 3.3 -27.6865576455983 -32.8357694995635 -31.591485601916
-23.3665485984105 -23.3665485984105 -22.5282448812879 -23.767565224767 3.31 -22.0253232337767 -25.4275235429364 -23.5114244024424
-0.0630734932883484 -0.0630734932883484 0.566267490679422 -1.11216902340719 3.32 3.67566018908184 -0.688459428953367 0.222037165021304
9.90557597037528 9.90557597037528 11.1988815457791 9.09686903210121 3.33 12.0045333272786 6.79570498776681 9.5384851031514
31.867289801249 31.867289801249 32.2268116671986 31.0754012851277 3.34 34.9550748093241 31.4333154787683 31.9893804051071
43.2153851154607 43.2153851154607 45.0086910160665 42.0076379712179 3.35 46.0529366763478 39.0983171727893 42.6299038032047
34.8660591697179 34.8660591697179 35.2445483035863 34.0396380252799 3.36 38.0029245793649 34.2294948333538 34.9907866193972
18.6246924424986 18.6246924424987 20.1394537926845 17.6263203660235 3.37 21.3410944406343 15.039084497922 18.1659062143595
8.90903924583079 8.90903924583079 9.59497564770692 7.81797747710872 3.38 12.7942805922395 7.67888511140433 9.20197852936276
-5.94745199335807 -5.94745199335807 -4.72818789645546 -6.72603553940478 3.39 -3.37922740718749 -8.95550100223878 -6.27496165740146
-17.0617476630137 -17.0617476630137 -16.0791547104092 -18.5129636411969 3.4 -12.4749854429939 -18.8566676209379 -16.6053382184779
-22.6691348722974 -22.6691348722974 -21.6319438999286 -23.297700814639 3.41 -20.166788495759 -25.2538902290014 -22.9065537382447
-27.3175574743386 -27.3175574743386 -26.2121763852099 -28.904131550234 3.42 -22.4826373270536 -29.4183260707597 -26.7951583723822
-31.5409094896657 -31.5409094896657 -30.5459115457896 -32.0888765195903 3.43 -29.0247935384103 -33.8563996018927 -31.7292912212013
-37.5676645266885 -37.5676645266885 -36.3513042303719 -39.2714275647505 3.44 -32.5327375354992 -39.9396694175905 -36.9844432945385
-40.4232128178229 -40.4232128178229 -39.4857567538232 -40.8786475529193 3.45 -37.9290351205233 -42.4214315116743 -40.5573401833455
-35.2160318639399 -35.2160318639399 -34.0305353037492 -36.8536316978018 3.46 -30.3525676924902 -37.6416267166997 -34.6511735422361
-24.0954995602046 -24.0954995602046 -23.1259130077305 -24.7070915116999 3.47 -21.2965421584915 -26.3799713971101 -24.3185397820188
-20.23840566432 -20.23840566432 -19.2259681773495 -21.6263858092682 3.48 -15.9175748263354 -22.4979193671872 -19.7712580406612
-7.79730039099797 -7.79730039099797 -6.73284724826505 -8.55291611988373 3.49 -4.73251018569069 -10.3219235288802 -8.10397073641207
-5.2266670791642 -5.2266670791642 -4.39939417408555 -6.34757344738037 3.5 -1.49378874323815 -7.28067621656657 -4.86249502511596
7.39170758097394 7.39170758097394 8.57809154988207 6.51508656150787 3.51 10.667229323238 4.69867852548216 7.01289895252151
7.68171354270484 7.68171354270485 8.33414305924634 6.81633493363089 3.52 10.8388793036379 5.84210635485755 7.95038999451775
21.4618244916465 21.4618244916465 22.7398583593631 20.4869127244919 3.53 24.8927675406161 18.6696965972319 21.0222270164188
20.6411132962613 20.6411132962613 21.1072460189801 20.0010206375666 3.54 23.1822167235948 19.0556587159252 20.8093363981797
35.4772053106047 35.4772053106047 36.8318005645804 34.4151632515662 3.55 39.024106111245 32.6246290556757 34.9816430119873
24.6858689218821 24.6858689218821 25.0473445845726 24.1586819459629 3.56 26.8046303511111 23.2646230219342 24.8016379770507
31.4440220126341 31.4440220126341 32.6246782277525 30.4912831118313 3.57 34.8087182131528 29.030058368077 31.0028546763778
19.8119184322432 19.8119184322432 20.1512980849266 19.3712592970826 3.58 21.7063959131489 18.4633076468668 19.9236600486683
27.343288944547 27.343288944547 28.3378224826388 26.5095367295385 3.59 30.4889674428273 25.3988436443957 26.9606738669581
15.0082382152061 15.0082382152061 15.3162830151648 14.6634305982828 3.6 16.6496616182044 13.7680235346175 15.1119943556951
11.2440908527463 11.2440908527463 11.8855671867225 10.6610069855218 3.61 13.9647389544914 10.1021668604842 10.9937888056452
-13.6267691527663 -13.6267691527663 -13.1111503382336 -14.1464581004266 3.62 -11.6456505459451 -15.0704523946779 -13.3938343327769
-16.8716214968371 -16.8716214968371 -16.5606526480159 -17.0732036860254 3.63 -14.7759200556117 -16.9162105317903 -16.9162105317903
-42.18331124479 -42.18331124479 -41.4045939529876 -42.926273641027 3.64 -39.8814085372044 -43.800108414003 -41.8241872598103
-45.067072142325 -45.067072142325 -44.4168269281983 -45.4689175330444 3.65 -42.2723873106162 -44.9032370054888 -44.9032370054888
-48.7493863191835 -48.7493863191835 -47.9417896654123 -49.4226679071969 3.66 -46.7035936448268 -50.1974819847241 -48.3951683664453
-29.4260007921925 -29.4260007921925 -28.9834397046679 -29.7790306125962 3.67 -26.9193679122706 -29.3100174240531 -29.3100174240531
-33.2976057376033 -33.2976057376033 -32.7542673196228 -33.6453541094415 3.68 -32.0803788636107 -34.5385877327074 -33.0790256568522
-13.868163485608 -13.868163485608 -13.6314535482024 -14.1745394235767 3.69 -11.6642736785277 -13.7984941808399 -13.7984941808399
-17.7621935774401 -17.7621935774401 -17.4780945103454 -17.8873244622484 3.7 -17.37582147087 -18.8721269290753 -17.6804807192724
-20.013367559485 -20.013367559485 -19.657881952231 -20.5567124795532 3.71 -17.571375651429 -19.8621425212395 -19.8621425212395
-45.480860453704 -45.480860453704 -44.8091869666666 -45.8300022897139 3.72 -44.8038293617541 -47.063350174876 -45.2816114368971
-47.8862516023424 -47.8862516023425 -47.082396895497 -48.9485327468265 3.73 -44.6656471731863 -47.6877891122556 -47.5260176978863
-73.1172017672869 -73.1172017672869 -72.0588390991847 -73.6940457514735 3.74 -72.1196835391127 -75.1507028489758 -72.8003659858953
-75.8403377361334 -75.8403377361334 -74.5824507606958 -77.4170136912943 3.75 -71.8031190871321 -76.370215768836 -75.271468517215
-71.7814034277784 -71.7814034277784 -70.7686959981852 -72.2853971348711 3.76 -70.848666125779 -73.8272122857617 -71.5159485822778
-45.9577831244336 -45.9577831244336 -45.0701740650435 -47.2798316959473 3.77 -42.3081449026325 -46.3823902212665 -45.5220655734984
-41.4425467728418 -41.4425467728418 -40.808149174361 -41.5990249681518 3.78 -40.9096800979426 -43.0612371248737 -41.3971030200012
-16.1506958900749 -16.1506958900749 -15.5508238841435 -17.2093609347918 3.79 -12.9113985658836 -16.4678120001211 -15.8497690985924
-11.0300714195526 -11.0300714195526 -10.186397278671 -11.4430300780717 3.8 -9.74033058904399 -12.7616475210277 -11.202689285524
-5.51284870482836 -5.51284870482836 -4.93437405322666 -6.54804496179768 3.81 -2.22053812381203 -5.98982454150532 -5.23680589097173
-18.8313472102136 -18.8313472102136 -17.9670083533202 -19.2498075162278 3.82 -17.3470662895923 -20.6725826535002 -18.9942304508857
-14.0616549515959 -14.0616549515959 -13.3126460080994 -15.3120246890905 3.83 -10.2566057635413 -14.9616902694917 -13.7009664381006
-26.5688482850685 -26.5688482850685 -25.6536121174424 -26.9859151609238 3.84 -24.9043075901119 -28.4852674284678 -26.7188995142672
-22.6711480766942 -22.6711480766942 -21.7590972523835 -24.122582021939 3.85 -18.389890680221 -23.9777639378606 -22.2291671609173
-21.7594877532096 -21.7594877532096 -20.7547358422591 -22.2958264129545 3.86 -19.7539791248152 -24.0337775873063 -21.9664351425779
-6.29973707847299 -6.29973707847299 -5.4920791270227 -7.60716953953928 3.87 -2.22838095583342 -7.63057308859059 -5.92761447887108
-4.39538177475214 -4.39538177475214 -3.11671751266067 -5.17081049552766 3.88 -1.89202197616749 -7.30740093017661 -4.72861597314983
10.0243848732062 10.0243848732062 10.7179715869103 8.87769429500697 3.89 13.8424040662749 8.69426245833272 10.322367159536
13.0123693581731 13.0123693581731 14.5647516906379 12.0080226020657 3.9 15.9866613321261 9.50745935406216 12.557338057825
11.7171380236404 11.7171380236404 12.436514786812 10.5574250005606 3.91 15.6109741022875 10.2066960512708 12.0220059174529
1.20629249572091 1.20629249572091 2.62924109393776 0.286389302745806 3.92 4.19875872919006 -2.08972382789281 0.806407096064492
-1.23062317526423 -1.23062317526423 -0.346060064789324 -2.57679992137177 3.93 3.06692565797083 -3.09959344912616 -0.838007539215638
-10.5719888654398 -10.5719888654398 -9.29721138188434 -11.395762050983 3.94 -7.59484769928223 -13.6102475945008 -10.9116099721479
-14.2019582046054 -14.2019582046054 -13.1641485793984 -15.7157060157948 3.95 -9.55012705518461 -16.3946655267533 -13.7268156551437
-10.6285213452535 -10.6285213452535 -9.36741289099893 -11.4646125520064 3.96 -7.5346028405739 -13.6600117965443 -10.9712708482477
-3.73051346008274 -3.73051346008274 -2.7943184795204 -5.08398090837126 3.97 0.620290772202104 -5.87111251811972 -3.31626256357544
1.04189864521902 1.04189864521902 2.42410835238973 0.0851558709221638 3.98 4.38303066056226 -2.23403554916469 0.632641084130799
6.73426358327629 6.73426358327629 7.55620886013462 5.56006958741037 3.99 10.7338730601686 4.6846665753351 7.08213545868875
12.7147297639317 12.7147297639317 14.1991534440529 11.6500635889756 4 16.263460223922 9.24434487387508 12.2444825648223
13.1081991108689 13.1081991108689 13.84537093437 12.0782065843325 4.01 16.8123255372472 11.1308921512198 13.408220029717
16.177473180879 16.177473180879 17.6377320140999 15.1024131802668 4.02 19.7748251392983 12.7733196880762 15.7000062333553
15.3949215719667 15.3949215719667 16.0769707029977 14.4730836136201 4.03 18.8607918487712 13.4716779896884 15.6657209703166
19.625790918466 19.625790918466 21.0442534489251 18.5528793364333 4.04 23.2309311386686 16.3352666787395 19.1465037602134
17.70012240102 17.70012240102 18.3146906170234 16.9015203454074 4.05 20.8814692870935 15.8716821704157 17.9363901142766
10.5174427031426 10.5174427031426 11.7130112233663 9.58809514384982 4.06 13.9096893461395 7.70797306689057 10.1151660233421
-5.09335994900757 -5.09335994900757 -4.29847025720971 -6.07866262079744 4.07 -1.59205110146614 -7.14963136851906 -4.74888835678056
-11.1702043666093 -11.1702043666093 -10.3753452347831 -11.8148439141473 4.08 -8.21107092991524 -13.1334073277738 -11.416756061498
-27.8524898976118 -27.8524898976118 -26.8885961592709 -29.0123657265578 4.09 -24.0717745916315 -30.0975746469302 -27.4046358811326
-32.8960261864817 -32.8960261864817 -32.2759556023019 -33.2449788601204 4.1 -30.4082303943603 -33.9741042299205 -32.9821870759549
-21.4338027727399 -21.43380277274 -20.611864243895 -22.3728359663653 4.11 -18.1597577808782 -23.4117046198224 -21.0581395836625
3.7372828708349 3.7372828708349 4.45228154068134 3.09043246572027 4.12 6.56079652953086 2.0724714955537 3.47214943883427
14.2039716742739 14.2039716742739 14.573309837208 13.8307417871803 4.13 16.187931080963 12.9479536943705 14.3319756423977
40.3180250783269 40.3180250783269 41.3621055175289 39.3728513283303 4.14 43.4435397195656 38.0970409982874 39.8777740372787
49.8974509686591 49.8974509686591 50.2213649231217 49.283284127348 4.15 50.5631973769208 48.330516681013 49.7741860875647
47.8855415110834 47.8855415110834 48.870290295375 46.9314533144157 4.16 50.866224334188 45.8786636807279 47.4435703832276
27.6126109754619 27.6126109754619 27.7818643601283 27.2997606679611 4.17 28.4343042192973 26.48420722168 27.5764848048509
26.4000143843389 26.4000143843389 26.9383151490523 25.8045455557554 4.18 28.7915278235723 25.37389336482 26.1294870193858
5.3953353284589 5.3953353284589 5.55969312092001 5.34245533244702 4.19 6.3550579192358 4.71723360246768 5.44379827554744
4.84426869968522 4.84426869968522 4.94809234398511 4.57997870882318 4.2 6.64327889630066 4.7474489850007 4.7474489850007
-9.12466882978236 -9.12466882978236 -8.90992960572896 -9.22274827376963 4.21 -8.23539101027665 -9.98528509752455 -9.03835448332708
-1.50146386546199 -1.50146386546199 -1.44635596969795 -1.66522611168301 4.22 0.349440768869733 -1.51285227698792 -1.51285227698792
-15.9346340609156 -15.9346340609156 -15.674850149645 -16.0423275508527 4.23 -15.3189671043684 -16.9872772594435 -15.85666577265
-7.92511044885583 -7.92511044885583 -7.75262583726605 -8.33995609483254 4.24 -5.82720942718279 -7.85004195995927 -7.85004195995927
-22.6655748453429 -22.6655748453429 -22.3208632876899 -22.782977948206 4.25 -22.324410037172 -23.8905666127784 -22.59665414955
-9.38764216028943 -9.38764216028943 -9.14534996137396 -9.98478856475569 4.26 -7.18876423644339 -9.25534700322006 -9.25534700322006
-19.2102905733808 -19.2102905733808 -18.7527492021895 -19.2659649078905 4.27 -18.8305548747385 -20.441360367617 -19.20992284091
-5.88423807117535 -5.88423807117535 -5.58706434953941 -6.59248594445561 4.28 -3.73137895927308 -5.72466091111596 -5.72466091111596
-15.6738379827187 -15.6738379827187 -15.0705579997752 -15.8460369877373 4.29 -14.8968364342028 -16.889540946447 -15.7414047073854
-2.4619838758091 -2.4619838758091 -2.09535511632851 -3.27419717100267 4.3 -0.0926704260779507 -2.47547316213631 -2.27607769659141
-17.7202583422241 -17.7202583422241 -17.0018271840983 -17.978243765621 4.31 -16.6297377186492 -18.9803417453726 -17.8212231523897
-10.4720647508598 -10.4720647508598 -9.91780310517743 -11.5283891869006 4.32 -7.5076621442888 -10.9404784744356 -10.1946418241294
-25.3580595153008 -25.3580595153008 -24.5569276472935 -25.6392618184836 4.33 -24.0429914438235 -26.7221982412522 -25.4571788815095
-18.559529269689 -18.559529269689 -17.8224559362151 -19.8486458197767 4.34 -15.0143963179053 -19.4728712849121 -18.1928405697146
-32.920290012219 -32.920290012219 -32.0471399448458 -33.2191762534355 4.35 -31.3930396295579 -34.3665965370602 -33.015008333441
-17.2764668374313 -17.2764668374313 -16.4602182107165 -18.6612295863223 4.36 -13.4230982329547 -18.4841108892847 -16.8788396683606
-21.4794952591393 -21.4794952591393 -20.4678389105172 -21.9848251184875 4.37 -19.4838762265278 -23.5138023256747 -21.6780518147875
-6.60709719625284 -6.60709719625284 -5.81686844129735 -7.94837569693892 4.38 -2.72358271625011 -7.95338946063679 -6.23753803564379
-9.9725582026374 -9.9725582026374 -8.73038459223141 -10.6760699567236 4.39 -7.53035580145639 -12.5875508097736 -10.2712377360043
3.99898100975228 3.99898100975229 4.75427992722261 2.71766035405123 4.4 7.87348849737132 2.5381196140748 4.33648368028308
-4.79224311975007 -4.79224311975007 -3.41157438087634 -5.61860702321803 4.41 -2.02133314953286 -7.78252949048798 -5.14931187648598
1.74630045341096 1.74630045341096 2.58893043155996 0.374216333456554 4.42 5.89902972060654 0.0142448322650084 2.1225964923224
-5.95313824750438 -5.95313824750438 -4.53627146741227 -6.82579505162801 4.43 -2.97556618422481 -9.10937006922603 -6.32633602296365
-0.555429220744027 -0.555429220744027 0.363418557585966 -1.99940778380318 4.44 3.82910185544522 -2.5267003502571 -0.145249504824197
-7.06911694823968 -7.06911694823968 -5.63531960227903 -7.97651715793744 4.45 -3.91848975600967 -10.3434363085765 -7.45335415245458
-1.67014273208023 -1.67014273208023 -0.699741973713482 -3.15021205507591 4.46 2.86542938493025 -3.82769259725673 -1.23856659502109
-5.68743408563494 -5.68743408563494 -4.22426482820797 -6.64265783670672 4.47 -2.36489469071087 -9.09303407485436 -6.09177123418655
-1.58760571348544 -1.58760571348544 -0.591074151781593 -3.06737684156375 4.48 3.01605041257051 -3.87564235188411 -1.14742948556794
-4.27836078297714 -4.27836078297715 -2.80618769120622 -5.26839832878061 4.49 -0.823149338305616 -7.76314655965493 -4.69711745345155
-1.52785252992385 -1.52785252992385 -0.518490287268708 -2.98681074652353 4.5 3.09110048778868 -3.90599656414327 -1.08487071625538
-5.14463337877359 -5.14463337877359 -3.71404823472582 -6.13235754617518 4.51 -1.63094397543819 -8.59642793626656 -5.55847992077827
-6.07846305572323 -6.07846305572323 -5.022431481141 -7.55661856614398 4.52 -1.379171022345 -8.57101485098577 -5.61156309631115
-8.29858018776053 -8.29858018776053 -6.96008077727568 -9.24652847903091 4.53 -4.80208939829221 -11.6046768409721 -8.6880615938513
-10.6325566816794 -10.6325566816794 -9.54373436780689 -12.1097101999057 4.54 -5.90655331281959 -13.1963474259687 -10.1477364402122
-11.4539294695821 -11.4539294695821 -10.2274137034355 -12.3482285946543 4.55 -8.01807507040434 -14.5610075904567 -11.8130620576978
-13.7688658033609 -13.7688658033609 -12.6756895005498 -15.2068832690546 4.56 -9.10542743189676 -16.3399735889032 -13.2803900341618
-11.7910153379162 -11.7910153379163 -10.658280749385 -12.6471297035949 4.57 -8.41854181160832 -14.7197553852375 -12.1305268722892
-15.4760508320326 -15.4760508320326 -14.4067988019122 -16.8376256950512 4.58 -10.9631730478494 -17.9906739085107 -14.9980934796825
-12.1488036603691 -12.1488036603691 -11.1269896575994 -12.9532312875363 4.59 -8.88283827450675 -14.8486017538172 -12.4629199029725
-17.1577939009565 -17.1577939009565 -16.125785558835 -18.4253159202853 4.6 -12.8450584773588 -19.5732642511738 -16.6960380486655
-19.8831360968661 -19.8831360968661 -19.0275941006274 -20.5470999227144 4.61 -16.8712756649376 -22.1168695571851 -20.1231683398764
-33.5314932306026 -33.5314932306026 -32.3972558670402 -34.8825804767237 4.62 -29.0858351053918 -36.0191990599902 -33.0047039048565
-35.011543593732 -35.011543593732 -34.3158328472762 -35.4467703140353 4.63 -32.3999079435485 -36.5447507696281 -35.129032154954
-49.8618702722119 -49.8618702722119 -48.6089838423439 -51.2819204802529 4.64 -45.3268121890704 -52.3825966412043 -49.2751202149511
-50.1873100779081 -50.1873100779081 -49.4345730850902 -50.3919312938998 4.65 -47.7856853688304 -50.9784681254609 -50.1773919768265
-48.3188357441002 -48.3188357441002 -47.1644429540197 -49.5612110184304 4.66 -44.1922196778654 -50.5798430880741 -47.7814396909667
-29.6934335148203 -29.6934335148203 -29.1798675772573 -30.0067956455452 4.67 -27.4726293515816 -30.626866805783 -29.761897341205
-28.8738798160285 -28.8738798160285 -28.0493616253765 -29.6934711699966 4.68 -25.6499963384039 -30.5849837135278 -28.4948568163266
-9.26218151347543 -9.26218151347543 -8.88606105214489 -9.6845339742874 4.69 -7.02952549375232 -10.3052872008738 -9.40511913841423
-9.36279071741999 -9.36279071741999 -8.84939330755824 -9.75101420484055 4.7 -7.07181495367469 -10.499463214206 -9.14578035398245
-2.91472996021718 -2.91472996021718 -2.66210187881003 -3.29340848141517 4.71 -0.89381886609557 -3.6796953072372 -3.0464987390617
-17.8724878624082 -17.8724878624082 -17.3797095299894 -18.1953601618043 4.72 -15.8144534394421 -18.8151635162304 -17.655239533113
-10.67319351193 -10.67319351193 -10.4714135659175 -10.8566382830548 4.73 -8.74060108404881 -10.7770302008654 -10.7086191004858
-26.3045992187266 -26.3045992187266 -25.8112538343522 -26.6093850473631 4.74 -24.4986083871656 -27.3451501041549 -26.089526226165
-18.5113126321176 -18.5113126321176 -18.2231736405841 -18.8620140415913 4.75 -16.272741050435 -18.4483179011162 -18.4483179011162
-21.0974081194624 -21.0974081194624 -20.7468358920067 -21.2740908473195 4.76 -19.9051752763851 -22.1625632608042 -20.9658656909095
0.74372063092981 0.74372063092981 0.775426949602522 0.464863808686785 4.77 2.62375638075513 0.746620854902194 0.746620854902194
-2.23176996459767 -2.23176996459767 -1.80097062718772 -2.28277144430274 4.78 -1.87022607791396 -3.1071247293315 -2.26455434349719
19.9125499877813 19.9125499877813 19.9810659044778 19.644603971815 4.79 22.1417755775287 19.8560406290221 19.8560406290221
16.7212145278111 16.7212145278111 17.5767576627317 16.3520234796314 4.8 17.7282848043729 15.4753656754596 16.5237782151996
22.0273369260356 22.0273369260356 22.0609717951049 21.6212304145644 4.81 24.3407748795743 22.011014142374 22.011014142374
1.75306300671991 1.75306300671991 2.57968641731448 1.43096356822507 4.82 2.91549934874278 0.827944657671986 1.59148580164431
7.0676191034607 7.0676191034607 7.30918037381115 6.35954934020554 4.83 9.19936547450317 7.06511747753632 7.19053210538885
-13.1265069597378 -13.1265069597378 -12.3357813261983 -13.4139498845048 4.84 -11.8131816812006 -14.2897909566108 -13.2511051214698
-7.98007652229803 -7.98007652229803 -7.46654554154892 -9.03828679052612 4.85 -5.31036538594383 -8.5594074536937 -7.71940051565097
-20.3959496355115 -20.3959496355115 -19.5370350930662 -20.7225691006065 4.86 -18.8334301383753 -21.6673983537979 -20.525914882206
-8.03461440097489 -8.03461440097489 -7.40951897640839 -9.23277935339326 4.87 -4.94725672671938 -8.96071304966764 -7.72707416300355
-20.0486733796298 -20.0486733796298 -19.0677638361964 -20.486837516755 4.88 -18.1436206093309 -21.6363718520625 -20.2257411411938
-8.17272807439713 -8.17272807439713 -7.44217844249318 -9.49710281515658 4.89 -4.68719588878183 -9.42815633060477 -7.82116755001616
-19.6194381438215 -19.6194381438215 -18.5173489358783 -20.1622515410768 4.9 -17.3918911588411 -21.5926144745751 -19.8404325152542
-4.54729366857349 -4.54729366857349 -3.75853520176163 -5.93183172310882 4.91 -0.79394819156834 -6.05448598325083 -4.177763941904
-11.4088504232554 -11.4088504232554 -10.1025946078027 -12.1275830036011 4.92 -8.77237708506527 -13.9364370215541 -11.715305897817
2.8512523193218 2.8512523193218 3.64947818912506 1.47436904371714 4.93 6.73581821994932 1.17459523248548 3.21206483272008
-3.12644309130523 -3.12644309130523 -1.6311982299215 -4.0113606103711 4.94 -0.110280268632034 -6.16851414829548 -3.51399190539183
10.1813375939197 10.1813375939197 10.9786841306 8.83082971010811 4.95 14.1549298701545 8.36640882940855 10.5288102525411
2.76412617691949 2.76412617691949 4.39672320930564 1.74933626951766 4.96 6.09139043584295 -0.684948139557984 2.31479714170709
12.5248250432692 12.5248250432692 13.3606827920602 11.1557734253204 4.97 16.6682165493368 10.5355213377832 12.8828301722021
6.25242495633032 6.25242495633032 7.96961085590436 5.14522922707105 4.98 9.81853790409664 2.50777587896488 5.76110771638623
14.8149095049321 14.8149095049321 15.6767301724548 13.4481468601989 4.99 19.0783011027774 12.6895884196054 15.1779207516685
9.78998562420471 9.78998562420471 11.5705233784871 8.60341665228948 5 0 0 0
15.2457529875322 15.2457529875322 16.1388350842899 13.8789386836067 5.01 0 0 0
9.73047894194882 9.73047894194882 11.504763325431 8.51594285436328 5.02 0 0 0
13.8245046732205 13.8245046732205 14.753500727104 12.4555906871684 5.03 0 0 0
9.70168291893509 9.70168291893509 11.4477949077416 8.47357611260239 5.04 0 0 0
12.3775454107501 12.3775454107501 13.3278706623637 11.0283835414005 5.05 0 0 0
15.1452074170747 15.1452074170747 16.9128808749384 13.8621144553155 5.06 0 0 0
21.8427620827722 21.8427620827722 22.6865758059448 20.6768000418094 5.07 0 0 0
26.05730794843 26.05730794843 27.8968482233524 24.6778954517585 5.08 0 0 0
31.3024298819977 31.3024298819977 32.0247651489644 30.2728855292646 5.09 0 0 0
36.9698752677975 36.9698752677975 38.860628221124 35.5091108356583 5.1 0 0 0
37.8540593049724 37.8540593049724 38.4700974982786 36.935345700311 5.11 0 0 0
42.0341520438787 42.0341520438787 43.8796325619701 40.5671344225553 5.12 0 0 0
41.5043015691502 41.5043015691502 42.0296069160507 40.7006278439328 5.13 0 0 0
47.0787708632643 47.0787708632643 48.8606487157166 45.6198167983729 5.14 0 0 0
45.1790408975277 45.1790408975277 45.5996165795301 44.4550216080133 5.15 0 0 0
33.0534477619354 33.0534477619354 34.5050966717186 31.8125605644246 5.16 0 0 0
10.7201348681398 10.7201348681398 11.4172454716664 10.0051105618194 5.17 0 0 0
-0.0736238424677124 -0.0736238424677124 0.782447487098598 -0.886870578570894 5.18 0 0 0
-23.6952959895541 -23.6952959895541 -22.7340318078822 -24.6963262501146 5.19 0 0 0
-33.2487385526411 -33.2487385526411 -32.6689851183701 -33.6224546326972 5.2 0 0 0
-39.9505781532088 -39.9505781532088 -38.9082020687496 -40.9883574891654 5.21 0 0 0
-30.1823796528954 -30.1823796528954 -29.679918990452 -30.4810438654719 5.22 0 0 0
-38.0162312132315 -38.0162312132315 -37.0969261023911 -38.8430473937404 5.23 0 0 0
-27.1806545772658 -27.1806545772658 -26.7511926010605 -27.3948322418208 5.24 0 0 0
-36.0137071179524 -36.0137071179524 -35.2252691173026 -36.622369692664 5.25 0 0 0
-16.4790559930528 -16.4790559930528 -16.2013705074771 -16.6808806540607 5.26 0 0 0
-18.3579281688503 -18.3579281688503 -17.9012721206981 -18.6043236655997 5.27 0 0 0
1.92553466033869 1.92553466033869 1.97326124862885 1.66220863244372 5.28 0 0 0
-0.622078138064468 -0.622078138064468 -0.372952290553816 -0.627829568830573 5.29 0 0 0
20.2476265608314 20.2476265608314 20.3958803240007 19.9195337623697 5.3 0 0 0
9.08236881394991 9.08236881394991 9.65429411727274 8.94743957896381 5.31 0 0 0
22.2153676983911 22.2153676983911 22.3145566795001 21.9491693418192 5.32 0 0 0
10.7488337905857 10.7488337905857 11.5335411201561 10.4893295501247 5.33 0 0 0
24.0947814169527 24.0947814169527 24.1474999593735 23.685846895627 5.34 0 0 0
12.5041067144805 12.5041067144805 13.4956420681188 12.1010918140396 5.35 0 0 0
24.1505484154981 24.1505484154981 24.2252563636768 23.5874387280802 5.36 0 0 0
10.8720794220513 10.8720794220513 12.0161396337923 10.3541924885035 5.37 0 0 0
22.3808565015751 22.3808565015751 22.5721010421213 21.6649764229115 5.38 0 0 0
9.32842955466995 9.32842955466995 10.6139855099075 8.69904265774206 5.39 0 0 0
20.5234889635752 20.5234889635752 20.8587791588848 19.6321401658362 5.4 0 0 0
3.67851906872877 3.67851906872877 5.03717555321346 2.98602669775768 5.41 0 0 0
10.1769482492011 10.1769482492011 10.7370925870372 9.01138709408553 5.42 0 0 0
-6.08588364592755 -6.08588364592756 -4.7248168235346 -6.79126319727043 5.43 0 0 0
-0.250611524062324 -0.250611524062324 0.526614557783665 -1.67512882064049 5.44 0 0 0
-15.7718239207142 -15.7718239207142 -14.4258868379577 -16.4815247445256 5.45 0 0 0
-3.77605600743923 -3.77605600743923 -2.86307825794697 -5.34946555504827 5.46 0 0 0
-11.3971418647918 -11.3971418647918 -9.90150861805147 -12.2456367184518 5.47 0 0 0
-0.384984920162492 -0.384984920162492 0.580777297460526 -1.99540103403722 5.48 0 0 0
-6.95642012278131 -6.95642012278131 -5.33188221101184 -7.93215970854255 5.49 0 0 0
2.94366166092504 2.94366166092504 3.94996613960842 1.31773002839123 5.5 0 0 0
-8.85376702743274 -8.85376702743274 -7.20627373614166 -9.87797234560333 5.51 0 0 0
-6.60387139458631 -6.60387139458631 -5.43792897438961 -8.3915213823705 5.52 0 0 0
-17.1052429335716 -17.1052429335717 -15.5418437878708 -18.0978905939031 5.53 0 0 0
-16.1966646419255 -16.1966646419255 -14.8855584579001 -18.1226913481688 5.54 0 0 0
-25.3162659483321 -25.3162659483321 -23.8561463578951 -26.2624760241946 5.55 0 0 0
-21.3044803717275 -21.3044803717275 -19.9101310646818 -23.285765733001 5.56 0 0 0
-24.4349501582169 -24.4349501582169 -22.9871918629407 -25.4127785310655 5.57 0 0 0
-21.9118614936415 -21.9118614936415 -20.4969144412549 -23.8650363067905 5.58 0 0 0
-23.5334362897382 -23.5334362897382 -22.1216869908977 -24.5267387562377 5.59 0 0 0
-22.5341574954741 -22.5341574954741 -21.1149788132203 -24.4355004045833 5.6 0 0 0
-17.8332762861981 -17.8332762861981 -16.4209728073037 -18.8749764017858 5.61 0 0 0
-13.5607696235453 -13.5607696235453 -12.253155710337 -15.2607358977911 5.62 0 0 0
-7.33953642351767 -7.33953642351767 -5.88504286693717 -8.46257196372718 5.63 0 0 0
-4.5809499772895 -4.5809499772895 -3.40142856049324 -6.05722349461101 5.64 0 0 0
3.14252713643344 3.14252713643344 4.61891347374187 1.95454323353929 5.65 0 0 0
-5.32856671996607 -5.32856671996607 -4.19293439610891 -6.68788945840055 5.66 0 0 0
-5.93051702222703 -5.93051702222703 -4.7097236974218 -6.96552458596348 5.67 0 0 0
-15.8048797125677 -15.8048797125677 -14.6282437161707 -17.1557542437737 5.68 0 0 0
-15.0354345341891 -15.0354345341891 -14.0741317310281 -15.9020618919627 5.69 0 0 0
-26.2444454318826 -26.2444454318827 -25.041857877477 -27.5690210763455 5.7 0 0 0
-13.2680032899679 -13.2680032899679 -12.4425558022443 -14.0641921715892 5.71 0 0 0
-14.761394054941 -14.761394054941 -13.7731154753416 -15.7559105819563 5.72 0 0 0
-0.624093298918951 -0.624093298918951 0.155329231319942 -1.4490391673697 5.73 0 0 0
-3.22431420876564 -3.22431420876564 -2.46332370116127 -3.87525731973114 5.74 0 0 0
11.9621095847567 11.9621095847567 12.7101665069274 11.1207199908611 5.75 0 0 0
-10.7236724139183 -10.7236724139183 -10.0047161996844 -11.2706350568315 5.76 0 0 0
-13.7988762662514 -13.7988762662514 -13.4356383364005 -14.2500813159565 5.77 0 0 0
-37.2755167954525 -37.2755167954525 -36.3897474731626 -37.9612867781729 5.78 0 0 0
-39.6301110574084 -39.6301110574084 -39.0903893790967 -39.9789150353917 5.79 0 0 0
-63.7544619332814 -63.7544619332814 -62.6600475031925 -64.5735100626723 5.8 0 0 0
-39.3156044998084 -39.3156044998084 -38.746134753733 -39.8763115516557 5.81 0 0 0
-37.5960965991483 -37.5960965991483 -36.9550314939759 -37.9847126601713 5.82 0 0 0
-12.8279039294149 -12.8279039294149 -12.6169230992804 -13.2568475813059 5.83 0 0 0
-11.3583907340181 -11.3583907340181 -11.036094857059 -11.4019125553984 5.84 0 0 0
13.5798276054577 13.5798276054577 13.604416044864 13.2831196300825 5.85 0 0 0
10.9124552357775 10.9124552357775 11.719650325468 10.6861080838647 5.86 0 0 0
31.7932793183465 31.7932793183465 31.9219568268022 31.4002349849194 5.87 0 0 0
29.2118936766906 29.2118936766906 30.4637943749017 28.6255596821571 5.88 0 0 0
49.9263913820563 49.9263913820563 50.1603880757493 49.3080172045675 5.89 0 0 0
47.5912477150545 47.5912477150545 49.2785941636582 46.6460228853459 5.9 0 0 0
43.3758695049413 43.3758695049413 43.4804288491157 42.6983246309349 5.91 0 0 0
16.7272331846134 16.7272331846134 18.1887898759742 16.0185134669583 5.92 0 0 0
12.1151579570965 12.1151579570965 12.5431292230231 11.0352868319441 5.93 0 0 0
-14.0613301411577 -14.0613301411577 -12.8401994194818 -14.5883271168763 5.94 0 0 0
-19.2191457737198 -19.2191457737198 -18.3355459918818 -20.8661801650166 5.95 0 0 0
-20.646326544527 -20.646326544527 -19.3642415666388 -21.2331106097459 5.96 0 0 0
-2.2500253244381 -2.2500253244381 -1.41903275719166 -3.8093992788408 5.97 0 0 0
-3.00375921955762 -3.00375921955762 -1.36609421914815 -3.89049325299541 5.98 0 0 0
14.6539381495626 14.6539381495626 15.4223592765206 13.2023480005515 5.99 0 0 0
14.7015237261929 14.7015237261929 16.6754301970004 13.5256704291936 6 0 0 0
17.109135430465 17.109135430465 17.9517416128009 15.5983775673596 6.01 0 0 0
3.62040827554534 3.62040827554534 5.52821356011624 2.46598292695494 6.02 0 0 0
5.10473249503313 5.10473249503313 6.15709299251339 3.3689017081391 6.03 0 0 0
-7.40999417677112 -7.40999417677112 -5.59225486367661 -8.52920853528899 6.04 0 0 0
-6.94686215201582 -6.94686215201582 -5.69911890514367 -8.88334843480982 6.05 0 0 0
0.158901729068687 0.158901729068687 2.10516095064281 -1.10142532117264 6.06 0 0 0
18.1568627420544 18.1568627420544 19.2000239351644 16.5344994407766 6.07 0 0 0
26.3415281456921 26.3415281456922 28.6348084843369 24.7643904508841 6.08 0 0 0
43.2278743824218 43.2278743824218 44.0500953848176 41.8458403372886 6.09 0 0 0
52.5530787611183 52.5530787611183 55.1676533824325 50.6758929833296 6.1 0 0 0
47.042344938973 47.042344938973 47.8455095042032 45.702538611171 6.11 0 0 0
36.2260084215145 36.2260084215145 38.5760903156676 34.5060228972225 6.12 0 0 0
29.5832410982235 29.5832410982235 30.5692364872091 28.2153381761388 6.13 0 0 0
19.9122495979942 19.9122495979942 21.9727613016285 18.3670698732414 6.14 0 0 0
12.1148058014505 12.1148058014505 13.2660133726238 10.6092644432289 6.15 0 0 0
15.3608711128808 15.3608711128808 17.2618818026251 13.8869415591432 6.16 0 0 0
18.2123546150692 18.2123546150692 19.2676031465292 16.898111692932 6.17 0 0 0
22.5778072738108 22.5778072738108 24.4509183096911 21.0711466472663 6.18 0 0 0
24.3161461205399 24.3161461205399 25.2581950974616 23.2003266958434 6.19 0 0 0
29.7846590081432 29.7846590081432 31.6084124170685 28.2623061731584 6.2 0 0 0
26.1526784101505 26.1526784101505 27.0089763884161 25.1717637023531 6.21 0 0 0
28.3923072155561 28.3923072155561 30.034134290592 26.9593405254805 6.22 0 0 0
23.7242586662297 23.7242586662297 24.5231224106887 22.8765768738444 6.23 0 0 0
26.9752297570627 26.9752297570627 28.4176469528808 25.647121387603 6.24 0 0 0
21.3239425049603 21.3239425049603 22.0504679998524 20.6236202204962 6.25 0 0 0
18.3311694116137 18.3311694116137 19.4646473222738 17.1964672407218 6.26 0 0 0
4.53474398463198 4.53474398463198 5.32433402835052 3.88866726916241 6.27 0 0 0
2.44525290325959 2.44525290325959 3.16265490702897 1.5913405289141 6.28 0 0 0
-12.2134968793638 -12.2134968793638 -11.3731406350907 -12.8681180810484 6.29 0 0 0
-13.4846390958685 -13.4846390958685 -13.066241632729 -14.046198227616 6.3 0 0 0
-19.8601661592334 -19.8601661592334 -19.0731326691598 -20.3962152274233 6.31 0 0 0
-11.3128623621645 -11.3128623621645 -11.0211326874454 -11.7597824045393 6.32 0 0 0
-18.3895396815281 -18.3895396815281 -17.7583831119946 -18.7219036023101 6.33 0 0 0
-9.19533112464407 -9.19533112464407 -8.99707066589665 -9.51948402582716 6.34 0 0 0
-16.8626676987175 -16.8626676987175 -16.3945597358206 -17.0703805855562 6.35 0 0 0
4.97633570308649 4.97633570308649 5.01986312079048 4.65629176876617 6.36 0 0 0
9.00399753121984 9.00399753121984 9.52034384552009 8.91095366415898 6.37 0 0 0
31.2132226145675 31.2132226145675 31.4359706539671 30.7496983563524 6.38 0 0 0
34.9330406871845 34.9330406871845 36.0096582163684 34.4071308373576 6.39 0 0 0
57.3866070728015 57.3866070728015 57.7926851716041 56.6065086481053 6.4 0 0 0
34.9139807820966 34.9139807820966 36.2026365172789 34.3167923524891 6.41 0 0 0
31.3529691998063 31.3529691998063 31.4273226212594 30.8153404631823 6.42 0 0 0
8.9167720573153 8.9167720573153 10.0655547779 8.50222413482726 6.43 0 0 0
5.2550597020131 5.2550597020131 5.55030155344703 4.27610415098108 6.44 0 0 0
-17.0168103941364 -17.0168103941364 -16.0192820439749 -17.313826675979 6.45 0 0 0
-8.33597445846861 -8.33597445846861 -7.75222443104116 -9.67492379126586 6.46 0 0 0
-17.6913791315652 -17.6913791315652 -16.5308301926207 -18.126093943494 6.47 0 0 0
-9.40319983272356 -9.40319983272356 -8.66706593623674 -10.9201422471267 6.48 0 0 0
-18.306755669408 -18.306755669408 -17.000945980606 -18.871905763328 6.49 0 0 0
-10.5280970646516 -10.5280970646516 -9.64784350840109 -12.2039476948115 6.5 0 0 0
-14.8827325442772 -14.8827325442772 -13.3991287231425 -15.6101920945482 6.51 0 0 0
-3.72111568367801 -3.72111568367801 -2.78943696988568 -5.42956543459996 6.52 0 0 0
-7.41890861429424 -7.41890861429424 -5.7270747822304 -8.33881863840846 6.53 0 0 0
3.03671329030425 3.03671329030425 4.0079247067736 1.31867833990924 6.54 0 0 0
0.0913760498378311 0.0913760498378311 1.96768982726098 -1.00830721693233 6.55 0 0 0
8.45539396558041 8.45539396558041 9.46601349412473 6.73528845187096 6.56 0 0 0
5.04616133440946 5.04616133440946 7.04770269051096 3.80771665391653 6.57 0 0 0
12.5392521480491 12.5392521480491 13.5877761926848 10.8257119353864 6.58 0 0 0
10.0357719054426 10.0357719054427 12.1364868744736 8.67404107801032 6.59 0 0 0
16.5914024364899 16.5914024364899 17.6617442669333 14.9108940089522 6.6 0 0 0
6.66191373486851 6.66191373486851 8.72501380094683 5.27998716652188 6.61 0 0 0
3.79707029308639 3.79707029308639 5.04604164302158 1.9550748296782 6.62 0 0 0
-5.092285943312 -5.092285943312 -3.20406466773512 -6.3902773080957 6.63 0 0 0
-9.0148522015088 -9.0148522015088 -7.60508393205097 -10.9913750947758 6.64 0 0 0
-16.8326958446038 -16.8326958446038 -15.1461416605342 -18.0286729617305 6.65 0 0 0
-14.5407627111176 -14.5407627111176 -13.0637705766151 -16.5294258258354 6.66 0 0 0
-13.9416106799455 -13.9416106799455 -12.2905021592481 -15.1682861872346 6.67 0 0 0
-12.764384019834 -12.764384019834 -11.3141542318194 -14.6432881704557 6.68 0 0 0
-11.0521566863047 -11.0521566863047 -9.4619148279334 -12.2909196542459 6.69 0 0 0
-10.9825069166046 -10.9825069166046 -9.57766821883766 -12.7267448271165 6.7 0 0 0
-8.30636134004282 -8.30636134004282 -6.80294318468523 -9.53733155286687 6.71 0 0 0
-9.45658152200381 -9.45658152200381 -8.11273571970961 -11.046191927915 6.72 0 0 0
-5.71198315058594 -5.71198315058594 -4.31978005099252 -6.91564920971422 6.73 0 0 0
-7.90994607891026 -7.90994607891026 -6.64497804326073 -9.32316279477391 6.74 0 0 0
-3.14193481635075 -3.14193481635076 -1.88168026175932 -4.30079548686019 6.75 0 0 0
0.0791846414325659 0.0791846414325659 1.18200127783121 -1.0537440444614 6.76 0 0 0
12.2550748118345 12.2550748118345 13.534083649367 11.0247383119046 6.77 0 0 0
14.525195600751 14.525195600751 15.3834423835634 13.7616508864497 6.78 0 0 0
27.6140455947554 27.6140455947554 28.8957096455442 26.3277749327953 6.79 0 0 0
29.0124403594711 29.0124403594711 29.6111716219458 28.4506436289741 6.8 0 0 0
31.7222268918755 31.7222268918755 32.8460680390009 30.5097956414211 6.81 0 0 0
21.0826794378797 21.0826794378797 21.6405779331752 20.6635184468477 6.82 0 0 0
24.5608450911679 24.5608450911679 25.3689485943721 23.5507440061325 6.83 0 0 0
13.2054912759755 13.2054912759755 13.7106275307052 12.9346167052879 6.84 0 0 0
17.3445519965497 17.3445519965497 17.8293862384795 16.5478205214924 6.85 0 0 0
6.9629661180579 6.9629661180579 7.38891723117051 6.83864836592985 6.86 0 0 0
13.2310865508185 13.2310865508185 13.4788319143764 12.6242364184703 6.87 0 0 0
2.36082933588086 2.36082933588086 2.68305648463128 2.33531178594934 6.88 0 0 0
9.05498254864849 9.05498254864849 9.1464716406493 8.64523723793144 6.89 0 0 0
-2.17715304488413 -2.17715304488413 -1.80220395835766 -2.1851508637491 6.9 0 0 0
10.7126389033954 10.7126389033954 10.7414642892508 10.4163904125513 6.91 0 0 0
5.17583273711294 5.17583273711294 5.87485178934382 5.09659636441028 6.92 0 0 0
18.2093942702188 18.2093942702188 18.2348086165515 17.7857113285262 6.93 0 0 0
12.5961004258758 12.5961004258758 13.6123344339693 12.313467664352 6.94 0 0 0
25.6388215177391 25.6388215177391 25.6789825128984 25.0628605776988 6.95 0 0 0
5.16369187026239 5.16369187026239 6.29138423883586 4.81766580010093 6.96 0 0 0
3.09349440586669 3.09349440586669 3.38482723214763 2.05691283189792 6.97 0 0 0
-17.1399147157406 -17.1399147157406 -16.1089879512945 -17.4131751010968 6.98 0 0 0
-19.5170359283152 -19.5170359283152 -18.8229364603677 -21.0380412811779 6.99 0 0 0
-39.3793657560456 -39.3793657560456 -38.3339624007953 -39.5976333272596 7 0 0 0
-24.3870632681987 -24.3870632681987 -23.5018765146867 -26.1417892844613 7.01 0 0 0
-25.8706199020916 -25.8706199020916 -24.6118700730503 -26.3506800469721 7.02 0 0 0
-11.492061118267 -11.492061118267 -10.6067606062203 -13.2268226959298 7.03 0 0 0
-12.3051173469432 -12.3051173469432 -10.7336621763657 -13.0605018469962 7.04 0 0 0
1.34871337353014 1.34871337353014 2.23090196246889 -0.344267971876184 7.05 0 0 0
-13.8772655419102 -13.8772655419102 -12.2109299988856 -14.7403608415485 7.06 0 0 0
-16.3069469209307 -16.3069469209307 -15.1250401306507 -18.3351654404362 7.07 0 0 0
-30.6108251895193 -30.6108251895193 -29.0683186884126 -31.4118898939194 7.08 0 0 0
-34.004898125338 -34.004898125338 -32.5369238042574 -36.3429735998722 7.09 0 0 0
-47.3054583946501 -47.3054583946501 -45.7822530245099 -48.0300060337209 7.1 0 0 0
-34.973960800225 -34.973960800225 -33.4079709104226 -37.3752528135703 7.11 0 0 0
-30.3640391099538 -30.3640391099538 -28.7179255523164 -31.3434904846492 7.12 0 0 0
-19.1867912802376 -19.1867912802376 -17.7125327669367 -21.4032930450191 7.13 0 0 0
-13.3991658647159 -13.3991658647159 -11.5269752955699 -14.6163155251037 7.14 0 0 0
-3.41888905716479 -3.41888905716479 -2.05406827849107 -5.42250689081821 7.15 0 0 0
-6.89413421000809 -6.89413421000809 -4.95613492517625 -8.22275640509264 7.16 0 0 0
-8.65909338160529 -8.65909338160529 -7.20526242345009 -10.6979783367694 7.17 0 0 0
-10.8699373491092 -10.8699373491092 -9.03208524107284 -12.1828217569228 7.18 0 0 0
-13.9011506681655 -13.9011506681655 -12.377559856977 -15.9473242939109 7.19 0 0 0
-14.8483441034627 -14.8483441034627 -13.1383993400773 -16.1259735127341 7.2 0 0 0
-17.6330393797343 -17.6330393797343 -16.0748174577683 -19.6394483610121 7.21 0 0 0
-15.8250424258283 -15.8250424258283 -14.2302555157726 -17.0788016903487 7.22 0 0 0
-19.8442391022985 -19.8442391022985 -18.2866531667417 -21.7648283831173 7.23 0 0 0
-16.8218767966174 -16.8218767966174 -15.3663223328453 -18.0320329900018 7.24 0 0 0
-22.0311334671972 -22.0311334671972 -20.4937556863661 -23.8410292289137 7.25 0 0 0
-6.83714656281548 -6.83714656281548 -5.40363156992777 -8.09778990737555 7.26 0 0 0
-2.11544844719189 -2.11544844719189 -0.84554831733313 -3.50105078844072 7.27 0 0 0
14.1342291985931 14.1342291985931 15.6699690032262 12.7282043174332 7.28 0 0 0
17.8400716254297 17.8400716254297 18.8240841950745 16.8898668454962 7.29 0 0 0
35.0621402256808 35.0621402256808 36.6802674796533 33.5287240620886 7.3 0 0 0
24.2992832151441 24.2992832151441 25.1196104291207 23.5438250407508 7.31 0 0 0
28.7925818147859 28.7925818147859 30.1185031577038 27.4292792394284 7.32 0 0 0
17.2523379256219 17.2523379256219 18.0326860107111 16.6493518742689 7.33 0 0 0
22.4675693889868 22.4675693889868 23.4868668747758 21.2899027241125 7.34 0 0 0
10.263179019707 10.263179019707 10.9888189825028 9.82392727924547 7.35 0 0 0
12.2766878366998 12.2766878366998 12.9280601048729 11.3378380999917 7.36 0 0 0
-4.29246342842967 -4.29246342842967 -3.55572615915492 -4.64940699139611 7.37 0 0 0
-1.78847218641255 -1.78847218641255 -1.50560602447632 -2.43702467838866 7.38 0 0 0
-18.782437127875 -18.782437127875 -18.0457921288455 -19.1357713298664 7.39 0 0 0
-15.9208899976361 -15.9208899976361 -15.6423722687691 -16.2689298135947 7.4 0 0 0
-29.2489361438704 -29.2489361438704 -28.5544946807936 -29.5990988127113 7.41 0 0 0
-22.1943707582264 -22.1943707582264 -21.8735419522348 -22.7278895982992 7.42 0 0 0
-35.6856227764818 -35.6856227764818 -35.0568200796088 -36.0031015229383 7.43 0 0 0
-28.5385318653125 -28.5385318653125 -28.0819983210635 -29.3978504466505 7.44 0 0 0
-42.0515454596906 -42.0515454596906 -41.4131257607403 -42.3424250670774 7.45 0 0 0
-24.8309981678972 -24.8309981678972 -24.3865071969114 -25.877750866571 7.46 0 0 0
-28.0557469399423 -28.0557469399423 -27.4239878667661 -28.1306637515705 7.47 0 0 0
-11.0590467926382 -11.0590467926382 -10.7440392479554 -12.1512161043076 7.48 0 0 0
-13.9909421296563 -13.9909421296563 -13.0438524120568 -14.1542665877821 7.49 0 0 0
2.64481509143439 2.64481509143439 2.94354101071213 1.51940220847541 7.5 0 0 0
2.60879596882012 2.60879596882012 3.97929751796782 2.12725791916995 7.51 0 0 0
21.2313284992435 21.2313284992435 21.5026195312504 20.1530745524861 7.52 0 0 0
21.7430622555804 21.7430622555804 23.55272496714 20.9028227771992 7.53 0 0 0
39.7563385584458 39.7563385584458 40.0044675626896 38.6685546388421 7.54 0 0 0
40.9364963983936 40.9364963983936 43.1658438133968 39.7376015514721 7.55 0 0 0
37.2166022933359 37.2166022933359 37.6296343315932 35.9800123650428 7.56 0 0 0
18.0732351858331 18.0732351858331 20.1460043708173 16.9742027671802 7.57 0 0 0
13.5925739758909 13.5925739758909 14.3873832068934 11.9474715810027 7.58 0 0 0
-4.74087659600535 -4.74087659600535 -2.84882487229125 -5.73571850909558 7.59 0 0 0
-10.0778588534793 -10.0778588534793 -8.91359942038457 -12.1404392348947 7.6 0 0 0
-14.0078437316248 -14.0078437316248 -12.1452765733835 -15.0244883081156 7.61 0 0 0
-6.71947044857948 -6.71947044857948 -5.47973862782591 -8.8164149549913 7.62 0 0 0
-9.71813995516527 -9.71813995516527 -7.73491809452593 -10.8811153660333 7.63 0 0 0
-3.39493320763063 -3.39493320763063 -2.0955283714806 -5.49816139380928 7.64 0 0 0
-5.39806591094266 -5.39806591094266 -3.32269167266922 -6.69087383447554 7.65 0 0 0
8.81099209365868 8.81099209365868 10.0610012973527 6.84733512656548 7.66 0 0 0
16.8023726049746 16.8023726049746 19.1757709589908 15.2129452876703 7.67 0 0 0
29.9161243099905 29.9161243099905 31.0063007034406 28.2361829091084 7.68 0 0 0
39.0184391771682 39.0184391771683 41.660415673853 37.1512621330841 7.69 0 0 0
51.0094625897809 51.0094625897809 51.9204546867101 49.4945974272276 7.7 0 0 0
43.5130053903348 43.5130053903348 46.1616045714598 41.5705502605706 7.71 0 0 0
36.5598073580529 36.5598073580529 37.6389556274972 35.0355587268867 7.72 0 0 0
30.257174389165 30.257174389165 32.6505049762167 28.4428127752989 7.73 0 0 0
22.114685748861 22.114685748861 23.3415492425102 20.5350548342052 7.74 0 0 0
16.9926814039975 16.9926814039975 19.1029340955716 15.3269070643936 7.75 0 0 0
1.13958581956939 1.13958581956939 2.56105356354086 -0.593169593463363 7.76 0 0 0
-9.40376212046705 -9.40376212046705 -7.77568161978114 -10.7648991499638 7.77 0 0 0
-26.3652157041891 -26.3652157041891 -24.7019617697819 -28.3115436835936 7.78 0 0 0
-35.8246709229095 -35.8246709229095 -34.5535762014856 -36.8609986237716 7.79 0 0 0
-53.8417734544439 -53.8417734544439 -51.9566911275248 -55.9778928411605 7.8 0 0 0
-35.0814899860395 -35.0814899860395 -33.9580254332116 -36.0538227739182 7.81 0 0 0
-26.7677677672038 -26.7677677672038 -25.2436070444345 -28.3546006615352 7.82 0 0 0
-7.14888247102763 -7.14888247102763 -6.03558287076 -8.31945721509588 7.83 0 0 0
0.347441302179954 0.347441302179954 1.49247934547907 -0.671197981524615 7.84 0 0 0
20.7398121897516 20.7398121897516 22.000343456964 19.3885500941469 7.85 0 0 0
21.2014791858335 21.2014791858335 22.0155072988136 20.5762230430021 7.86 0 0 0
35.9353031313683 35.9353031313683 37.1622157856199 34.5502141675406 7.87 0 0 0
35.7916308133858 35.7916308133858 36.32440916274 35.2567218174908 7.88 0 0 0
51.0775981429537 51.0775981429538 52.25964331624 49.6732076061423 7.89 0 0 0
50.4369354368495 50.4369354368495 50.7921444629217 49.8116979643211 7.9 0 0 0
46.7552506256696 46.7552506256696 47.6298813420988 45.5443484543395 7.91 0 0 0
26.2365822287927 26.2365822287927 26.5699655004436 25.9115178475493 7.92 0 0 0
22.9425608811609 22.9425608811609 23.3108482567028 22.1363171694049 7.93 0 0 0
2.09737568773673 2.09737568773673 2.51663335200375 2.05679065001633 7.94 0 0 0
-0.932195768679463 -0.932195768679463 -0.853395819072275 -1.32525607070093 7.95 0 0 0
-9.8553438370732 -9.8553438370732 -9.48262166134252 -9.92544366144643 7.96 0 0 0
-0.56854497464256 -0.568544974642561 -0.525118871645789 -1.0739435060228 7.97 0 0 0
-9.60621313671835 -9.60621313671835 -9.03180350935752 -9.62857440274729 7.98 0 0 0
-0.269306906679548 -0.269306906679548 -0.197209481839385 -1.01363681065126 7.99 0 0 0
-9.29245744685388 -9.29245744685388 -8.47539393395157 -9.33868294090816 8 0 0 0
-8.99129915140338 -8.99129915140338 -8.71657015374261 -10.0823773861085 8.01 0 0 0
-26.8690209822542 -26.8690209822542 -26.0172240335615 -26.9258701055187 8.02 0 0 0
-26.7441611237734 -26.7441611237734 -26.1163314212444 -28.2867343827126 8.03 0 0 0
-44.3826384680286 -44.3826384680286 -43.4197637019424 -44.4675303835175 8.04 0 0 0
-44.5588974933223 -44.5588974933223 -43.5592797344718 -46.5367978868191 8.05 0 0 0
-39.207998504538 -39.207998504538 -38.0555640856493 -39.4316234242592 8.06 0 0 0
-17.0755769610909 -17.0755769610909 -16.2715773946925 -18.872702450732 8.07 0 0 0
-11.3212194925738 -11.3212194925738 -9.73298861229986 -11.9590252505852 8.08 0 0 0
10.3510186324267 10.3510186324267 11.0262543329007 8.75636671317427 8.09 0 0 0
16.6206938394017 16.6206938394017 18.7225234053512 15.5447656794894 8.1 0 0 0
14.7659177263321 14.7659177263321 15.5387893743724 13.0964864267178 8.11 0 0 0
-1.40749470299903 -1.40749470299903 0.577059762612588 -2.43443990145407 8.12 0 0 0
-3.85375809677666 -3.85375809677666 -2.75843706665669 -5.8738726236844 8.13 0 0 0
-19.3885009273605 -19.3885009273605 -17.5481224369073 -20.3531178600682 8.14 0 0 0
-22.5181932238797 -22.5181932238797 -21.1146513209593 -24.8613944116088 8.15 0 0 0
-22.6948027236067 -22.6948027236067 -20.8349018963194 -23.7328258989182 8.16 0 0 0
-11.891292522473 -11.891292522473 -10.4986340286462 -14.1426942646612 8.17 0 0 0
-11.3144388873122 -11.3144388873122 -9.27192819610986 -12.5603230168633 8.18 0 0 0
-1.29887763076293 -1.29887763076293 0.0655358643248576 -3.42887218533983 8.19 0 0 0
0.0976556200799907 0.0976556200799907 2.29286025030186 -1.33804701832601 8.2 0 0 0
1.83071586830764 1.83071586830764 3.22495265128308 -0.245434642428448 8.21 0 0 0
-3.36641340486501 -3.36641340486501 -1.24475124359074 -4.81875617716528 8.22 0 0 0
-2.50517065317706 -2.50517065317706 -1.02385465983222 -4.59528471326884 8.23 0 0 0
-6.81082912954323 -6.81082912954323 -4.79253958938873 -8.25984702777739 8.24 0 0 0
-6.85748640994247 -6.85748640994247 -5.30932347440161 -8.93208141632585 8.25 0 0 0
-8.71272246072608 -8.71272246072608 -6.80689111096474 -10.1536627434144 8.26 0 0 0
-8.15422946994496 -8.15422946994496 -6.59155440431734 -10.1443533044566 8.27 0 0 0
-9.07686564886726 -9.07686564886726 -7.2914490156732 -10.5047333865478 8.28 0 0 0
-9.45432899345276 -9.45432899345276 -7.89791814688397 -11.332664835511 8.29 0 0 0
-9.4409538552257 -9.4409538552257 -7.8025337923635 -10.8349695269926 8.3 0 0 0
-13.6961697922225 -13.6961697922225 -12.136279742354 -15.4757177038407 8.31 0 0 0
-15.7149609053125 -15.7149609053125 -14.3235819266866 -16.9936221081933 8.32 0 0 0
-20.8766857723788 -20.8766857723788 -19.3030719402597 -22.5725615496771 8.33 0 0 0
-22.0019400921226 -22.0019400921226 -20.8212851988851 -23.1453528966855 8.34 0 0 0
-28.0411032825984 -28.0411032825984 -26.4732219561957 -29.6320688798296 8.35 0 0 0
-16.5703642983095 -16.5703642983096 -15.5410582309729 -17.6805156292502 8.36 0 0 0
-11.6545624839008 -11.6545624839008 -10.3540945348488 -12.8123549615128 8.37 0 0 0
0.587722027714174 0.587722027714174 1.56625098975881 -0.592521157504844 8.38 0 0 0
4.75958027900742 4.75958027900742 5.77543099098521 4.0505670249576 8.39 0 0 0
17.7155453178496 17.7155453178496 18.6793396774306 16.4817277381222 8.4 0 0 0
6.89482434638387 6.89482434638387 7.7579093079756 6.43150380489162 8.41 0 0 0
6.12011968652916 6.12011968652916 6.68078703760741 5.14417769763732 8.42 0 0 0
-5.26116191124039 -5.26116191124039 -4.41697924489961 -5.63695212253869 8.43 0 0 0
-5.51438894092702 -5.51438894092702 -5.20700528826897 -6.21939105019544 8.44 0 0 0
-17.3763213951768 -17.3763213951768 -16.5630945447672 -17.7178173991344 8.45 0 0 0
-13.4172724900662 -13.4172724900662 -13.1537075378992 -13.8792027594772 8.46 0 0 0
-21.8819463306664 -21.8819463306664 -21.1878377454677 -22.1598805057849 8.47 0 0 0
-17.5869460146815 -17.5869460146815 -17.3309155034174 -18.1166061175177 8.48 0 0 0
-26.3411035075057 -26.3411035075057 -25.7670367159334 -26.564073766373 8.49 0 0 0
-21.8041696202918 -21.8041696202918 -21.4558505162238 -22.6455204729197 8.5 0 0 0
-19.7679646355361 -19.7679646355361 -19.2457721370396 -19.8401863007444 8.51 0 0 0
-4.05261747526872 -4.05261747526872 -3.92370155176224 -4.9087591254805 8.52 0 0 0
-2.14836669067288 -2.14836669067288 -1.17616357260422 -2.23403656180761 8.53 0 0 0
13.6487523194232 13.6487523194232 13.6931155318622 12.7883891570241 8.54 0 0 0
15.521583604923 15.521583604923 16.9557198099717 15.0979762126861 8.55 0 0 0
14.7910530040902 14.7910530040902 14.9501665179817 13.7237411756231 8.56 0 0 0
0.149947389273546 0.149947389273546 1.59497438738702 -0.270709743862988 8.57 0 0 0
-0.644925701266728 -0.644925701266728 -0.178732729251606 -2.11922644177031 8.58 0 0 0
-15.1715345188472 -15.1715345188472 -13.7340896004393 -15.6060366305626 8.59 0 0 0
-16.1307210958225 -16.1307210958225 -15.3356328891263 -17.9920742488058 8.6 0 0 0
-20.2504772525748 -20.2504772525748 -18.7080789648751 -20.7971081548201 8.61 0 0 0
-11.2319100605045 -11.2319100605045 -10.3271396284564 -13.1888097245012 8.62 0 0 0
-15.0765102141951 -15.0765102141951 -13.318799837527 -15.8314697422819 8.63 0 0 0
-6.37980374116687 -6.37980374116687 -5.37557995199822 -8.40740356369363 8.64 0 0 0
-9.85706776959744 -9.85706776959744 -7.90984788190906 -10.8090909737752 8.65 0 0 0
-6.60021691227194 -6.60021691227194 -5.4570224473349 -8.73770513119539 8.66 0 0 0
-14.6742849341279 -14.6742849341279 -12.6977916138033 -15.705903088045 8.67 0 0 0
-11.8960287119504 -11.8960287119504 -10.5761750829664 -14.1811569805199 8.68 0 0 0
-19.4520066412263 -19.4520066412263 -17.475178184438 -20.5481110455066 8.69 0 0 0
-17.2295603104072 -17.2295603104072 -15.7490384328012 -19.6327828681447 8.7 0 0 0
-13.9496689827268 -13.9496689827268 -11.867982290465 -15.1991465158663 8.71 0 0 0
-2.06158239722098 -2.06158239722098 -0.650174475804561 -4.28229363434295 8.72 0 0 0
1.84058246758379 1.84058246758379 4.13138291620747 0.350035396090716 8.73 0 0 0
13.0769356540187 13.0769356540187 14.4004470921616 11.0693736372219 8.74 0 0 0
17.6579615461265 17.6579615461265 20.127304440182 15.9456215985342 8.75 0 0 0
19.3208639316777 19.3208639316777 20.6281282684107 17.4405959985682 8.76 0 0 0
15.7177522424338 15.7177522424338 18.1013473606986 13.9875698444415 8.77 0 0 0
16.6647174984838 16.6647174984838 18.0268166567364 14.8251166665685 8.78 0 0 0
13.7949320786209 13.7949320786209 16.0632636410027 12.0676683057385 8.79 0 0 0
13.9937482350355 13.9937482350355 15.3896742242159 12.2238695533604 8.8 0 0 0
9.98195573033564 9.98195573033564 12.0816997075521 8.29830507288634 8.81 0 0 0
7.49990912534538 7.49990912534538 8.94789630412172 5.77725486563028 8.82 0 0 0
4.27121658738775 4.27121658738775 6.15054736552672 2.6719442577713 8.83 0 0 0
1.00201504801427 1.00201504801427 2.4809909750348 -0.6474634559926 8.84 0 0 0
-1.43819429732105 -1.43819429732105 0.195837785505121 -2.93223020332567 8.85 0 0 0
-3.96924581947652 -3.96924581947652 -2.49567901624371 -5.50169076979915 8.86 0 0 0
-4.09449767519929 -4.09449767519929 -2.6881352072937 -5.49458247095242 8.87 0 0 0
-7.40658398315925 -7.40658398315925 -5.97417219366445 -8.78053649907353 8.88 0 0 0
-6.76043970315797 -6.76043970315797 -5.60156826132357 -8.04707364977818 8.89 0 0 0
-10.8315433970603 -10.8315433970603 -9.45932101202698 -12.0283404909382 8.9 0 0 0
-8.84108858190515 -8.84108858190515 -7.9224951826708 -10.002046047056 8.91 0 0 0
-13.0356683529121 -13.0356683529121 -11.7538900312909 -14.0238116435039 8.92 0 0 0
-10.3408352391624 -10.3408352391624 -9.63279993745349 -11.3652419182796 8.93 0 0 0
-15.2172230941702 -15.2172230941702 -14.0422424326186 -15.984275106858 8.94 0 0 0
-11.8654322151706 -11.8654322151706 -11.3627901479743 -12.7377873442464 8.95 0 0 0
-17.5483695707583 -17.5483695707583 -16.4930287269955 -18.1067966751128 8.96 0 0 0
-13.7737387608685 -13.7737387608685 -13.403092926102 -14.4766666860101 8.97 0 0 0
-20.0250601990187 -20.0250601990187 -19.100306168014 -20.4273174175216 8.98 0 0 0
-15.7153714570117 -15.7153714570117 -15.411003100949 -16.2371382826201 8.99 0 0 0
-22.4664749604188 -22.4664749604188 -21.6830127639046 -22.7758914022835 9 0 0 0
-14.5926045587739 -14.5926045587739 -14.3596173251298 -15.0521204746182 9.01 0 0 0
-18.6526684562175 -18.6526684562175 -18.0832468726807 -18.8222286849455 9.02 0 0 0
-10.4048025015359 -10.4048025015359 -10.2339148289171 -11.0689164875026 9.03 0 0 0
-14.797599423504 -14.797599423504 -14.2506842695783 -14.8406818918368 9.04 0 0 0
-6.2592747234624 -6.2592747234624 -6.11255323072172 -7.12087846697489 9.05 0 0 0
-9.34061381357098 -9.34061381357098 -8.47607727289201 -9.36662835788473 9.06 0 0 0
0.966293230718655 0.966293230718655 1.06772349822947 -0.0410899625170316 9.07 0 0 0
-2.27834884543521 -2.27834884543521 -1.08640636526134 -2.44977717227919 9.08 0 0 0
8.14651779917767 8.14651779917767 8.3024313707493 7.00727552714842 9.09 0 0 0
4.82977179015032 4.82977179015032 6.33356296891641 4.42563346843289 9.1 0 0 0
13.0843913277517 13.0843913277517 13.3421438859308 11.8015274379907 9.11 0 0 0
7.58127467029345 7.58127467029345 9.3203722439987 6.97031759730313 9.12 0 0 0
15.7773423949714 15.7773423949714 16.1821688807613 14.3419355483459 9.13 0 0 0
10.378637217561 10.378637217561 12.3316785392662 9.5670334672866 9.14 0 0 0
18.4249505545954 18.4249505545954 18.9695111292251 16.8595846014214 9.15 0 0 0
9.18452835588018 9.18452835588018 11.2747063420594 8.22241891985405 9.16 0 0 0
12.9373704038036 12.9373704038036 13.6956688194553 11.1604384963652 9.17 0 0 0
3.99260523194266 3.99260523194266 6.1408552405216 2.93245256339955 9.18 0 0 0
7.40767479572187 7.40767479572187 8.36790839675041 5.44603895460629 9.19 0 0 0
-1.15828143878392 -1.15828143878392 1.02026536487939 -2.30361467308006 9.2 0 0 0
5.06949669008144 5.06949669008144 6.18453970370816 2.99401296876363 9.21 0 0 0
0.205913684996235 0.205913684996235 2.47083254524083 -1.07676458694592 9.22 0 0 0
5.92973918395011 5.92973918395011 7.15057707157747 3.81255185486683 9.23 0 0 0
1.6048939694468 1.6048939694468 3.92600860930881 0.201383974239903 9.24 0 0 0
6.75717942876837 6.75717942876837 8.0665623755413 4.6287326896995 9.25 0 0 0
3.34376407596959 3.34376407596959 5.69437505811297 1.83425251327134 9.26 0 0 0
8.17529716870644 8.17529716870644 9.54819350063659 6.07455136647272 9.27 0 0 0
5.41858357663139 5.41858357663139 7.7718508892743 3.8191514951225 9.28 0 0 0
9.5691804160905 9.5691804160905 10.9858359628541 7.52687642269944 9.29 0 0 0
7.51534145990737 7.51534145990737 9.84064439338999 5.84625688963592 9.3 0 0 0
2.29406143103795 2.29406143103795 3.82304558766875 0.226939076092367 9.31 0 0 0
-7.70927636250211 -7.70927636250211 -5.6700648254395 -9.24780119218864 9.32 0 0 0
-13.6552534239255 -13.6552534239255 -11.9457683420477 -15.8316144612477 9.33 0 0 0
-22.9218146768391 -22.9218146768391 -21.1939843250061 -24.3083701605493 9.34 0 0 0
-29.6140623437562 -29.6140623437562 -27.7455349426646 -31.8716818871437 9.35 0 0 0
-29.5452553695781 -29.5452553695781 -27.9921067809454 -30.8467845038248 9.36 0 0 0
-28.373983800329 -28.373983800329 -26.5456871536559 -30.4601724774217 9.37 0 0 0
-27.574638196675 -27.574638196675 -26.1495527106425 -28.8584226571005 9.38 0 0 0
-27.1332810572773 -27.1332810572773 -25.3663416727165 -29.0238974249269 9.39 0 0 0
-25.6071433827243 -25.6071433827243 -24.3304736863555 -26.8522706932362 9.4 0 0 0
-29.6797941973752 -29.6797941973752 -27.9556285748004 -31.4029122995218 9.41 0 0 0
-31.2506129936457 -31.2506129936457 -30.1721510152279 -32.3583282771207 9.42 0 0 0
-36.0131136153819 -36.0131136153819 -34.3121746247801 -37.5996606123333 9.43 0 0 0
-36.9069049653022 -36.9069049653022 -36.0089146707706 -37.8580723740487 9.44 0 0 0
-42.3313219465642 -42.3313219465642 -40.6720855953985 -43.7653662260573 9.45 0 0 0
-36.9013745524883 -36.9013745524883 -36.1281490858297 -37.7367028001768 9.46 0 0 0
-37.2458007631688 -37.2458007631688 -35.7630095291166 -38.3648039486073 9.47 0 0 0
-31.2316051284841 -31.2316051284841 -30.6115094040059 -31.993454333624 9.48 0 0 0
-32.1367508012126 -32.1367508012126 -30.8458175765392 -32.9314435912789 9.49 0 0 0
-25.5873027368514 -25.5873027368514 -25.0988246851898 -26.2611288829267 9.5 0 0 0
-29.3918123010905 -29.3918123010905 -28.2816321286984 -29.9556906906704 9.51 0 0 0
-24.7654739604289 -24.7654739604289 -24.3465690523379 -25.2891460949666 9.52 0 0 0
-29.0105198645326 -29.0105198645326 -28.0678905354925 -29.4248273439033 9.53 0 0 0
-23.9756428869055 -23.9756428869055 -23.6251974179778 -24.4921637160489 9.54 0 0 0
-28.5959460696197 -28.5959460696197 -27.830159446838 -28.8976030154886 9.55 0 0 0
-22.8972888985653 -22.8972888985653 -22.5651042552299 -23.6601057391808 9.56 0 0 0
-27.4980638745288 -27.4980638745288 -26.9181587827776 -27.6945956971685 9.57 0 0 0
-21.532130675274 -21.532130675274 -21.1776482412061 -22.5299751219104 9.58 0 0 0
-26.3627257118229 -26.3627257118229 -25.7359327408005 -26.4600061665446 9.59 0 0 0
-20.205233381367 -20.205233381367 -19.823625036961 -21.4275690548361 9.6 0 0 0
-21.3667796834384 -21.3667796834384 -20.4894895964949 -21.4123316013957 9.61 0 0 0
-11.2566247727474 -11.2566247727474 -10.9316884837715 -12.5887093551099 9.62 0 0 0
-12.5049288049014 -12.5049288049014 -11.2955682777464 -12.6768844908059 9.63 0 0 0
-2.34793426149812 -2.34793426149812 -2.01135060014761 -3.77269758877318 9.64 0 0 0
-3.60316750789257 -3.60316750789257 -2.07738375537992 -4.00718431107312 9.65 0 0 0
3.06584607951641 3.06584607951641 3.51320128770657 1.52306232176723 9.66 0 0 0
-1.58734513692078 -1.58734513692078 0.142389695951465 -2.18670703212956 9.67 0 0 0
4.98114941762984 4.98114941762984 5.57981369461133 3.29755251281819 9.68 0 0 0
0.467441386342766 0.467441386342766 2.37733413575413 -0.319384420158827 9.69 0 0 0
6.85796405765985 6.85796405765985 7.59887807473314 5.05851605877379 9.7 0 0 0
7.23813839742559 7.23813839742559 9.36363967187436 6.22578554347586 9.71 0 0 0
18.0754471011831 18.0754471011831 18.8503860469141 16.3105154777496 9.72 0 0 0
18.7285082029831 18.7285082029831 21.1034173872338 17.4546195455755 9.73 0 0 0
29.2578595709731 29.2578595709731 30.0534651065208 27.555343057385 9.74 0 0 0
30.2527191407606 30.2527191407606 32.8479317533595 28.7315915380003 9.75 0 0 0
32.5924083350538 32.5924083350538 33.4740110285694 30.8778495442886 9.76 0 0 0
26.1422895906 26.1422895906 28.7215199855581 24.5519398333108 9.77 0 0 0
28.0726877879221 28.0726877879221 29.1040996256169 26.2784811559793 9.78 0 0 0
22.0602500590063 22.0602500590063 24.5928705615634 20.4183120889465 9.79 0 0 0
23.5260978913068 23.5260978913068 24.6889560515118 21.6809875213278 9.8 0 0 0
16.5390010368601 16.5390010368601 18.9750507922554 14.8795214286699 9.81 0 0 0
16.0207825590882 16.0207825590882 17.325876443734 14.1164438704512 9.82 0 0 0
9.57319977941033 9.57319977941033 11.8629898940802 7.93131043727346 9.83 0 0 0
8.49585948929789 8.49585948929789 9.92271250071022 6.56247414461641 9.84 0 0 0
2.62495596145806 2.62495596145806 4.73879115525514 1.02144484094102 9.85 0 0 0
1.9645532903188 1.9645532903188 3.48164100468868 0.0445964664800907 9.86 0 0 0
-2.28699345911814 -2.28699345911814 -0.351028600040519 -3.85175146477417 9.87 0 0 0
-3.56767214028142 -3.56767214028142 -1.99224835761136 -5.43305570669718 9.88 0 0 0
-7.18991872512755 -7.18991872512755 -5.45881423495974 -8.69443055976911 9.89 0 0 0
-9.1067194478954 -9.1067194478954 -7.49449338002871 -10.8914028013385 9.9 0 0 0
-6.45506124893235 -6.45506124893235 -4.87995503430989 -7.93600208744513 9.91 0 0 0
-3.35605851644883 -3.35605851644883 -1.845053574078 -4.88739642296099 9.92 0 0 0
-0.0802697417513548 -0.0802697417513548 1.39013827958384 -1.57481193000761 9.93 0 0 0
2.3966606328002 2.3966606328002 3.7856795031719 1.14022425556806 9.94 0 0 0
6.29027084764509 6.29027084764509 7.63581102402911 4.80247323175092 9.95 0 0 0
3.42146150938781 3.42146150938781 4.71735955710859 2.39659860514667 9.96 0 0 0
3.16209629251906 3.16209629251906 4.24057142701061 1.79853494503316 9.97 0 0 0
-0.28300454221026 -0.28300454221026 0.949826369544605 -1.12277382207618 9.98 0 0 0
0.0213250200741736 0.0213250200741737 0.818831960817544 -1.19983270811564 9.99 0 0 0


==> figures_tikz/NontNeeded_ResultsParamEstim.txt <==
Actual Est Up Down
180.641874 181.177693275 178.23085275 184.1245338
180.941814 181.36722465 178.489431 184.2450183
181.241754 182.3579754 179.6892018 185.026749
181.541694 180.5424777375 177.8211666375 183.2637888375
181.841634 181.2588381 178.2554895 184.2621867
182.141574 183.9419556 181.2817986 186.6021126
182.441514 183.4672473 180.7189299 186.2155647
182.741454 183.6092955 180.5880531 186.6305379
183.041394 182.7343317 179.6677221 185.8009413
183.341334 183.9647742 181.4367129 186.4928355
183.641274 182.979837 180.4078701 185.5518039
183.941214 183.5121267 180.5684985 186.4557549
184.241154 182.51047245 179.7912993 185.2296456
184.541094 185.1858948 182.507664 187.8641256
184.841034 183.7084233 181.0836858 186.3331608
185.140974 185.2090002 182.5615494 187.856451
185.440914 185.2686408 182.7142824 187.8229992
185.740854 185.7660864 183.3504936 188.1816792
186.040794 186.8389992 184.538727 189.1392714
186.340734 186.8089698 184.581387 189.0365526
186.640674 187.1130762 185.0229738 189.2031786
186.940614 186.6130158 184.1311434 189.0948882
187.240554 187.1112912 184.7448366 189.4777458
187.540494 187.1881998 185.0830386 189.293361
187.840434 187.8594072 185.6876856 190.0311288
188.140374 188.3796342 185.9717922 190.7874762
188.440314 189.4727574 187.3039572 191.6415576
188.740254 188.7360114 186.6907758 190.781247
189.040194 188.7721956 186.0905484 191.4538428
189.340134 189.3122634 187.0456224 191.5789044
189.640074 189.7478976 187.876488 191.6193072
189.940014 190.5111372 188.2954344 192.72684
190.239954 190.6007424 188.5137864 192.6876984
190.539894 191.910642 190.033944 193.78734
190.839834 190.9029444 188.7648396 193.0410492
191.139774 191.4046896 189.2515656 193.5578136
191.439714 192.4203924 190.8624852 193.9782996
191.739654 191.1470988 189.20424 193.0899576
192.039594 192.6425616 190.4423532 194.84277
192.339534 192.73698 190.7001828 194.7737772
192.639474 192.7952628 190.9594968 194.6310288
192.939414 193.3078656 191.3108448 195.3048864
193.239354 193.9193256 191.7326352 196.106016
193.539294 193.2746472 191.3280732 195.2212212
193.839234 194.4967536 192.5530128 196.4404944
194.139174 193.6657188 191.3157864 196.0156512
194.439114 194.4022956 192.5529576 196.2516336
194.739054 194.1194352 191.8914708 196.3473996
195.038994 195.540372 193.710546 197.370198
195.338934 194.9193036 193.321728 196.5168792
195.638874 196.012296 194.5627632 197.4618288
195.938814 196.5412548 195.0926292 197.9898804
196.238754 196.8298884 194.9913864 198.6683904
196.538694 196.5554496 194.941116 198.1697832
196.838634 197.7255276 196.016064 199.4349912
197.138574 197.7251268 196.1207328 199.3295208
197.438514 198.3199236 196.5843348 200.0555124
197.738454 198.2286504 196.8009624 199.6563384
198.038394 197.5430844 195.6790224 199.4071464
198.338334 198.278532 196.8464952 199.7105688
198.638274 198.5231856 196.9039164 200.1424548
198.938214 198.47088 197.0660124 199.8757476
199.238154 199.4270688 197.7553692 201.0987684
199.538094 199.566642 197.9485572 201.1847268
199.838034 199.7414592 198.1124232 201.3704952
200.1379728 199.64661 197.9943288 201.2988912
200.4379152 200.3944296 198.7911336 201.9977256
200.7378528 200.6967672 198.9021384 202.491396
201.0377952 201.4236384 199.8568824 202.9903944
201.3377328 201.1102608 199.5329784 202.6875432
201.6376752 201.4358688 200.0861496 202.785588
201.9376128 202.0155624 200.455164 203.5759608
202.2375552 202.1083752 200.7724296 203.4443208
202.5374928 203.247264 201.7841088 204.7104192
202.8374352 202.9287096 201.5860104 204.2714088
203.1373728 203.61786 201.8447592 205.3909608
203.4373152 203.355816 202.0287696 204.6828624
203.7372528 203.7453864 202.3903896 205.1003832
204.0371952 204.176952 202.5222552 205.8316488
204.3371328 204.4692432 202.961916 205.9765704
204.6370752 205.0697832 203.547912 206.5916544
204.9370128 206.6939256 205.0430664 208.3447848
205.2369552 204.8037792 203.3403288 206.2672296
205.5368928 204.2990784 202.7470248 205.851132
205.8368352 205.9074072 204.509376 207.3054384
206.1367728 207.0843744 205.6617336 208.5070152
206.4367152 207.4836504 206.2294464 208.7378544
206.7366528 206.891976 205.5232848 208.2606672
207.0365952 205.6357344 203.90754 207.3639288
207.3365328 206.8105248 204.9815592 208.6394904
207.6364752 207.2965104 205.3836936 209.2093272
207.9364128 207.9306864 206.5417056 209.3196672
208.2363552 207.3766608 205.4086416 209.34468
208.5362928 209.6699904 207.3084696 212.0315112
208.8362352 210.7213488 208.3378464 213.1048512
209.1361728 207.8144592 205.9254816 209.7034368
209.4361152 209.935308 207.6678552 212.2027608
209.7360528 209.4424992 207.0927648 211.7922336
210.0359928 208.89438 206.660328 211.128432
210.3359352 208.7654352 206.771964 210.7589064
210.6358728 210.439668 208.2096552 212.6696808
210.9358152 211.262772 208.7310216 213.7945224
211.2357528 210.9235872 208.612884 213.2342904
211.5356952 211.3388016 208.774248 213.9033552
211.8356352 212.1562536 209.5989216 214.7135856
212.1355752 212.7528432 210.2236776 215.2820088
212.4355152 212.0986992 209.4167496 214.7806488
212.7354552 213.4243416 211.0710144 215.7776688
213.0353952 212.972364 210.694428 215.2503
213.3353352 212.0994912 209.6877288 214.5112536
213.6352752 213.9247392 211.472304 216.3771744
213.9352152 212.9083104 210.4877928 215.328828
214.2351552 214.565736 212.2513896 216.8800824
214.5350952 215.11272 212.8922328 217.3332072
214.8350352 213.9400944 211.3740072 216.5061816
215.1349728 215.6747904 213.8248368 217.524744
215.4349152 214.7411136 212.1641976 217.3180296
215.7348528 215.8617312 213.9420312 217.7814312
216.0347952 214.3588536 211.930488 216.7872192
216.3347328 214.2575736 211.7677128 216.7474344
216.6346752 215.3559312 213.2485776 217.4632848
216.9346128 216.4500528 214.6245144 218.2755912
217.2345552 216.7468416 214.5100968 218.9835864
217.5344928 215.2829832 212.4237408 218.1422256
217.8344352 216.1731984 214.2193488 218.127048
218.1343728 217.5106896 215.9016048 219.1197744
218.4343152 219.34656 218.0377152 220.6554048
218.7342528 218.0759496 215.8079064 220.3439928
219.0341952 218.0955096 216.1271232 220.063896
219.3341328 219.4403064 217.1723784 221.7082344
219.6340752 221.2236096 218.8460832 223.601136
219.9340128 220.4316096 218.8592016 222.0040176
220.2339552 219.1688496 217.1100456 221.2276536
220.5338928 220.8167184 219.098712 222.5347248
220.8338352 220.0236192 218.304432 221.7428064
221.1337728 221.5386864 219.418632 223.6587408
221.4337152 221.137008 219.2994528 222.9745632
221.7336528 219.7057464 217.4241456 221.9873472
222.0335952 222.3849696 219.4876608 225.2822784
222.3335328 221.7801888 219.6338112 223.9265664
222.6334752 222.1839408 220.2945888 224.0732928
222.9334128 223.4665488 220.674432 226.2586656
223.2333552 221.6073792 219.6892848 223.5254736
223.5332928 224.6306064 221.3063376 227.9548752
223.8332352 225.0165408 221.6801472 228.3529344
224.1331728 222.9675456 220.3420224 225.5930688
224.4331152 226.6232736 223.3330032 229.913544
224.7330528 224.476128 222.0394032 226.9128528
225.0329952 227.4072192 223.954992 230.8594464
225.3329328 224.4380928 221.5849344 227.2912512
225.6328752 226.7806992 222.9444384 230.61696
225.9328128 223.375632 219.7498272 227.0014368
226.2327552 227.0506272 223.2564 230.8448544
226.5326928 227.1315936 223.3518384 230.9113488
226.8326352 227.62236 223.9653792 231.2793408
227.1325728 226.6387296 223.0934928 230.1839664
227.4325152 229.1316384 225.0889248 233.174352
227.7324528 231.9443712 227.7198864 236.168856
228.0323952 229.012488 225.062784 232.962192
228.3323328 226.307808 222.6236688 229.9919472
228.6322752 227.2876704 223.1946864 231.3806544
228.9322128 228.8955504 224.7109824 233.0801184
229.2321552 227.992848 224.3772096 231.6084864
229.5320928 231.7816512 227.5576128 236.0056896
229.8320352 230.9569344 226.913256 235.0006128
230.1319728 228.188232 224.749584 231.62688
230.4319152 229.4138736 225.3664944 233.4612528
230.7318528 230.1977568 226.0644384 234.3310752
231.0317952 228.6194784 224.7204192 232.5185376
231.3317328 229.6085184 225.8485632 233.3684736
231.6316752 231.2346576 227.1874512 235.281864
231.9316128 229.798896 225.8238048 233.7739872
232.2315552 231.665352 227.4063792 235.9243248
232.5314928 234.890112 231.3250176 238.4552064
232.8314352 233.5770096 229.496856 237.6571632
233.1313728 232.91748 229.0328496 236.8021104
233.4313152 234.6649776 231.201 238.1289552
233.7312528 235.2860496 231.1971552 239.374944
234.0311952 235.0952928 231.78996 238.4006256
234.3311328 236.1647088 232.1646336 240.164784
234.6310752 235.3288416 231.8767872 238.780896
234.9310128 233.945184 229.7696304 238.1207376
235.2309552 234.865152 231.114744 238.61556
235.5308928 237.2125104 233.3210688 241.103952
235.8308352 234.3066528 230.80872 237.8045856
236.1307728 236.5669248 232.1984544 240.9353952
236.4307152 237.4516032 234.2846256 240.6185808
236.7306528 236.0110368 231.729456 240.2926176
237.0305952 236.7722112 233.2912272 240.2531952
237.3305328 237.5706192 234.4327584 240.70848
237.6304752 234.8689344 231.109872 238.6279968
237.9304128 235.909536 232.1175552 239.7015168
238.2303552 237.4625424 234.0925248 240.83256
238.5302928 233.8479696 229.8751104 237.8208288
238.8302352 238.3060224 234.911424 241.7006208
239.1301728 237.248064 233.57088 240.925248


==> figures_tikz/Not_NeededARX_Old.txt <==
Time FOM ARX
0 0.04130472637725 0.04130472637725
0.00119856172592889 -0.017348468820061 -0.017348468820061
0.00239712345185777 -0.0272786587275624 -0.0272786587275624
0.00359568517778666 -0.065962479447557 -0.065962479447557
0.00479424690371554 -0.0550037012627285 -0.0550037012627285
0.00599280862964443 -0.0464179433163673 -0.0464179433163673
0.00719137035557331 -0.140738761694506 -0.140738761694506
0.0083899320815022 -0.210695920765407 -0.210695920765406
0.00958849380743108 -0.231018511268345 -0.213564574885512
0.01078705553336 -0.294528743744312 -0.25253661520312
0.0119856172592889 -0.281458724041621 -0.254788993466067
0.0131841789852177 -0.311972631551298 -0.259157291331026
0.0143827407111466 -0.32767171223506 -0.270601005455297
0.0155813024370755 -0.142516961100328 -0.23806009744628
0.0167798641630044 -0.273400901262982 -0.239232570314687
0.0179784258889333 -0.220290393359927 -0.243296418591654
0.0191769876148622 -0.289139916244431 -0.282625657459702
0.020375549340791 -0.342066186259815 -0.310272227251227
0.0215741110667199 -0.389849518583307 -0.37234084299328
0.0227726727926488 -0.441152875953787 -0.401672174011288
0.0239712345185777 -0.449935713766917 -0.450190674006219
0.0251697962445066 -0.457757588390533 -0.469695488084881
0.0263683579704355 -0.4672529285078 -0.495215355425939
0.0275669196963644 -0.471150148725087 -0.516865895080211
0.0287654814222932 -0.496009096936159 -0.498083810041265
0.0299640431482221 -0.449766090110466 -0.483958836982307
0.031162604874151 -0.47309258999079 -0.498535608088944
0.0323611666000799 -0.60678121721208 -0.48731299559677
0.0335597283260088 -0.493994019348219 -0.482977046297307
0.0347582900519377 -0.44050556891669 -0.473315738017952
0.0359568517778666 -0.469955083000317 -0.457433741105067
0.0371554135037954 -0.444179661656313 -0.421608657989781
0.0383539752297243 -0.463126937372024 -0.404895673004663
0.0395525369556532 -0.425210928258356 -0.387475296631447
0.0407510986815821 -0.24757260142453 -0.326311514354196
0.041949660407511 -0.235714644921505 -0.248636612635394
0.0431482221334399 -0.256461293029225 -0.208034303319956
0.0443467838593688 -0.162957433856994 -0.206196423731221
0.0455453455852976 -0.197610353771366 -0.163452903661758
0.0467439073112265 -0.194668734870194 -0.128559688529242
0.0479424690371554 -0.128810634600296 -0.1389591009605
0.0491410307630843 -0.112055732459497 -0.104007503275796
0.0503395924890132 -0.0254139584227291 -0.0896639641542953
0.0515381542149421 -0.113218121930951 -0.080885683256766
0.052736715940871 -0.0892111568405761 -0.0527545694002068
0.0539352776667998 -0.0728773483855172 -0.0252150337823208
0.0551338393927287 -0.052806835511067 0.00267609831420476
0.0563324011186576 -0.0420133978407253 -0.0161121915900586
0.0575309628445865 0.00273630778441788 -0.00383024307981242
0.0587295245705154 -0.00426363612420646 -0.0118118381560536
0.0599280862964443 -0.0293065245425241 0.0171465299953135
0.0611266480223732 0.125478714159026 0.0354034261459655
0.062325209748302 0.0895363027107835 0.0370185485826071
0.0635237714742309 0.162254546825135 0.0742515254198027
0.0647223332001598 0.179807369612357 0.132442648583137
0.0659208949260887 0.17484312840569 0.173929581836938
0.0671194566520176 0.117942690811145 0.187789294103351
0.0683180183779465 0.242281918027761 0.185613249890498
0.0695165801038753 0.289442517398841 0.210833245406667
0.0707151418298042 0.197101448208153 0.227018638375217
0.0719137035557331 0.187102521151464 0.216742661256436
0.073112265281662 0.234559327404721 0.264475500956345
0.0743108270075909 0.236278536051438 0.281808805760813
0.0755093887335198 0.324925107668995 0.322208863116583
0.0767079504594487 0.268002222620877 0.339335331102204
0.0779065121853775 0.30787540378044 0.363837913020422
0.0791050739113064 0.380628054729959 0.352287600567119
0.0803036356372353 0.419685055022998 0.35450889193175
0.0815021973631642 0.410746638969557 0.385562217692875
0.0827007590890931 0.396793824770892 0.390318104873656
0.083899320815022 0.4612700491731 0.400217957057855
0.0850978825409509 0.433183654527025 0.419984674800348
0.0862964442668797 0.410222275577165 0.429673348965679
0.0874950059928086 0.462858833823058 0.469288708023904
0.0886935677187375 0.466902651313226 0.487737794932992
0.0898921294446664 0.470655583993997 0.479538038409609
0.0910906911705953 0.531535419660963 0.481594104956439
0.0922892528965242 0.502994484367673 0.507582833453242
0.093487814622453 0.494096615783303 0.50019273435594
0.0946863763483819 0.523270503461548 0.517019780282932
0.0958849380743108 0.543369933907604 0.525374437735274
0.0970834998002397 0.567400960574664 0.540801302154428
0.0982820615261686 0.560710762258599 0.533350496348274
0.0994806232520975 0.556550883034761 0.525116646639443
0.100679184978026 0.515187724431453 0.54532268631076
0.101877746703955 0.594564512485802 0.554598286114635
0.103076308429884 0.6393624492721 0.606579594615952
0.104274870155813 0.598128755385442 0.643923627753683
0.105473431881742 0.64937629438782 0.632052084999651
0.106671993607671 0.650773291645374 0.659579714303004
0.1078705553336 0.791852541230806 0.694646000653824
0.109069117059529 0.692428140326046 0.729693317688767
0.110267678785457 0.651255030839126 0.730092624130464
0.111466240511386 0.755870183233903 0.749047364989468
0.112664802237315 0.728349103034044 0.732708222829956
0.113863363963244 0.692689643772087 0.712632190097632
0.115061925689173 0.734776789997868 0.702105694504023
0.116260487415102 0.605279384150328 0.65167299482867
0.117459049141031 0.720903763177398 0.641813420700577
0.11865761086696 0.682498966901805 0.642588283076367
0.119856172592889 0.649611024588202 0.623219928128728
0.121054734318817 0.620582160019427 0.61189606696462
0.122253296044746 0.624387117552986 0.612449387081636
0.123451857770675 0.573420352076839 0.603701816400382
0.124650419496604 0.58735962638385 0.575335139274303
0.125848981222533 0.511157161732904 0.518142919527651
0.127047542948462 0.487079631921324 0.486000492291346
0.128246104674391 0.446226241418729 0.454794586957027
0.12944466640032 0.404128188821978 0.395267912637069
0.130643228126248 0.338982375133959 0.374612954710472
0.131841789852177 0.314557946903437 0.301426555572977
0.133040351578106 0.305237124532938 0.274076524058317
0.134238913304035 0.174710003517218 0.247549215567389
0.135437475029964 0.289043005948267 0.216083762862924
0.136636036755893 0.360659040063187 0.215985477674567
0.137834598481822 0.268333550462429 0.206538042943826
0.139033160207751 0.25136163118724 0.235688640939606
0.14023172193368 0.203023034302799 0.222273192872618
0.141430283659608 0.0833930709447677 0.166831003214191
0.142628845385537 0.154373919471917 0.130995273561763
0.143827407111466 0.157673150783717 0.0698761081507994
0.145025968837395 0.052047012631719 0.0185879827124781
0.146224530563324 -0.00779005871209003 -0.0265441018559775
0.147423092289253 0.0295854947860405 -0.0451725921410132
0.148621654015182 -0.0536650918293473 -0.0448782977890462
0.149820215741111 -0.0368541289143188 -0.0703110615938164
0.15101877746704 -0.109028581044872 -0.107235041961625
0.152217339192968 -0.146980282668483 -0.128070848078411
0.153415900918897 -0.194037791143934 -0.17248842234131
0.154614462644826 -0.181353293395284 -0.187593943079495
0.155813024370755 -0.236286819972188 -0.1941383011816
0.157011586096684 -0.179313929770354 -0.24209819566803
0.158210147822613 -0.254541703138189 -0.232620569537436
0.159408709548542 -0.297798176592804 -0.27183201274404
0.160607271274471 -0.30601780760467 -0.325217219502146
0.1618058330004 -0.288117508039841 -0.316251457739595
0.163004394726328 -0.347901058716228 -0.333521591564919
0.164202956452257 -0.314385195897054 -0.362881022779788
0.165401518178186 -0.332467749301118 -0.402491988199112
0.166600079904115 -0.410131645179058 -0.464505764577482
0.167798641630044 -0.449127862049563 -0.48115250801003
0.168997203355973 -0.528168615210358 -0.525032818219647
0.170195765081902 -0.529998672434892 -0.536341045028053
0.171394326807831 -0.534105663090418 -0.586455062204695
0.172592888533759 -0.584375342355967 -0.601391107527273
0.173791450259688 -0.526767420813328 -0.616645862106204
0.174990011985617 -0.655213950964141 -0.63782937168235
0.176188573711546 -0.642138792980448 -0.639985493226115
0.177387135437475 -0.585228951553491 -0.668114411956872
0.178585697163404 -0.747936803702118 -0.672803157105307
0.179784258889333 -0.645511975540517 -0.689055693206037
0.180982820615262 -0.669576613976496 -0.669804214401489
0.182181382341191 -0.675250783992237 -0.644738385439863
0.183379944067119 -0.603760498299898 -0.636554886815117
0.184578505793048 -0.589351081600595 -0.652620917556217
0.185777067518977 -0.677979545586656 -0.673802473225736
0.186975629244906 -0.653377987225153 -0.673313833464
0.188174190970835 -0.579269826675531 -0.639032455062296
0.189372752696764 -0.599709617803531 -0.570682015727476
0.190571314422693 -0.615808722704187 -0.564647533123543
0.191769876148622 -0.635077270209678 -0.588733521326852
0.192968437874551 -0.589009174445938 -0.587906753750959
0.194166999600479 -0.535065457909431 -0.578275257550845
0.195365561326408 -0.509788038239335 -0.535636448203279
0.196564123052337 -0.437965676339955 -0.443554150609108
0.197762684778266 -0.412108474402425 -0.421408638443651
0.198961246504195 -0.461469841390291 -0.435572417348875
0.200159808230124 -0.421260697011105 -0.439432580979061
0.201358369956053 -0.411085351332467 -0.441066717197738
0.202556931681982 -0.454340606433593 -0.426991699229611
0.20375549340791 -0.41659525182373 -0.424944375043505
0.204954055133839 -0.492393033419751 -0.40638948532113
0.206152616859768 -0.425533110458702 -0.420365787580315
0.207351178585697 -0.461002106477828 -0.401196123187499
0.208549740311626 -0.401962235934335 -0.339462437909437
0.209748302037555 -0.328234396842838 -0.322726377375281
0.210946863763484 -0.272080085977419 -0.327921560955814
0.212145425489413 -0.304575363576836 -0.296160268687829
0.213343987215342 -0.243636409921746 -0.229359417335441
0.21454254894127 -0.299570824613787 -0.175025973841896
0.215741110667199 -0.177212651172373 -0.144450371607661
0.216939672393128 -0.23186989019418 -0.127539271466368
0.218138234119057 -0.10239333937492 -0.128216284506115
0.219336795844986 -0.036862210845997 -0.0795281600594038
0.220535357570915 -0.0392373910837801 -0.0569640591961169
0.221733919296844 0.0576453894422744 -0.0329571886996097
0.222932481022773 -0.0230735020225484 -0.0191410691170754
0.224131042748702 0.0733415997049885 0.00703933860236615
0.22532960447463 0.0241632304967848 0.0514616465694759
0.226528166200559 0.0728399640703358 0.0778448120915153
0.227726727926488 0.140811255074649 0.121371389403352
0.228925289652417 0.139685781790561 0.128226038592158
0.230123851378346 0.164293670125461 0.143205868772296
0.231322413104275 0.217851199446863 0.168098846633904
0.232520974830204 0.138973446121118 0.174464051470841
0.233719536556133 0.20355148265691 0.183702871409326
0.234918098282062 0.214248168762916 0.203493466888121
0.23611666000799 0.209210026800063 0.211444066553474
0.237315221733919 0.198250409322885 0.225726042930855
0.238513783459848 0.261856035268856 0.227082557437472
0.239712345185777 0.362395735638792 0.236822323854919
0.240910906911706 0.326882719934747 0.297199696500856
0.242109468637635 0.371860322546994 0.361007774747793
0.243308030363564 0.433276034694014 0.374205900658617
0.244506592089493 0.447811426035389 0.414479393365352
0.245705153815421 0.408681241688235 0.434805742187843
0.24690371554135 0.376720357814758 0.406447444150515
0.248102277267279 0.511798982964133 0.46390103052152
0.249300838993208 0.389715651994986 0.471260289548711
0.250499400719137 0.4621255277989 0.492360082965415
0.251697962445066 0.468511105387276 0.494731661627452
0.252896524170995 0.510154444341558 0.50290266947384
0.254095085896924 0.5231729816522 0.557355427578508
0.255293647622853 0.649759764108943 0.569558139831109
0.256492209348781 0.601509378277865 0.626530482575326
0.25769077107471 0.604163656668775 0.638858721150195
0.258889332800639 0.591245835701087 0.583327581068594
0.260087894526568 0.532719600154673 0.570439551569798
0.261286456252497 0.63711488996019 0.548209253871707
0.262485017978426 0.539710526211974 0.558249986328596
0.263683579704355 0.493481098946114 0.544641086474003
0.264882141430284 0.536554079696255 0.517981154507654
0.266080703156213 0.599716771596426 0.537305565089404
0.267279264882141 0.512469860509326 0.525518227904202
0.26847782660807 0.586058162518973 0.55089918965072
0.269676388333999 0.583684848996507 0.574654211736944
0.270874950059928 0.490962600456616 0.53266919929938
0.272073511785857 0.514080302861014 0.500046811326572
0.273272073511786 0.471816841501202 0.445511599997742
0.274470635237715 0.420740811012719 0.432062777755116
0.275669196963644 0.38025362589495 0.374711207279809
0.276867758689572 0.382934680146934 0.366870369151406
0.278066320415501 0.374929903987976 0.340755112052194
0.27926488214143 0.328213195398503 0.321102103654644
0.280463443867359 0.317608014344685 0.334074730911477
0.281662005593288 0.303377397168511 0.338078025452326
0.282860567319217 0.329565574934683 0.329637294488669
0.284059129045146 0.223295489560741 0.321566109951977
0.285257690771075 0.293604927919616 0.31470575232188
0.286456252497004 0.309622638141869 0.314456193568557
0.287654814222932 0.25412116661006 0.287720104473817
0.288853375948861 0.237934895431224 0.244140355348587
0.29005193767479 0.121702450669371 0.177354399410981
0.291250499400719 0.0881052514042508 0.121296868580476
0.292449061126648 0.0933703691735153 0.0803969139700704
0.293647622852577 0.0402007710032342 0.04682306532954
0.294846184578506 0.0470349231344481 0.0152521591558958
0.296044746304435 -0.0705188930222075 -0.0105029811154414
0.297243308030364 -0.0133996964887457 -0.0471041782861919
0.298441869756292 -0.108589202962034 -0.0765052586735885
0.299640431482221 -0.106031187350904 -0.0933329408361323
0.30083899320815 -0.117343723235842 -0.10329364815312
0.302037554934079 -0.131010618933973 -0.1395857319967
0.303236116660008 -0.2009145332897 -0.179209772467727
0.304434678385937 -0.174938525266782 -0.195433423640935
0.305633240111866 -0.294983982910488 -0.255076141435847
0.306831801837795 -0.255305690546897 -0.291125576732437
0.308030363563723 -0.344702576658731 -0.31782162119867
0.309228925289652 -0.395125664966998 -0.34772930265693
0.310427487015581 -0.391408688942488 -0.388373829797571
0.31162604874151 -0.43882615175754 -0.426020411300749
0.312824610467439 -0.408149426579973 -0.429604561523778
0.314023172193368 -0.44999332619514 -0.426846035986977
0.315221733919297 -0.385889002450717 -0.460913398227842
0.316420295645226 -0.351393587073455 -0.44496908314554
0.317618857371155 -0.342029050297198 -0.396522606190929
0.318817419097083 -0.359725696428793 -0.387709923792788
0.320015980823012 -0.39585485072903 -0.391918924057024
0.321214542548941 -0.437535213426555 -0.428565367526917
0.32241310427487 -0.405849640682756 -0.45803809302656
0.323611666000799 -0.39167025556861 -0.4887046179224
0.324810227726728 -0.495112167111881 -0.475456937782576
0.326008789452657 -0.532630162250252 -0.465834239767333
0.327207351178586 -0.512815668055525 -0.502508835771987
0.328405912904515 -0.589746026249906 -0.487718139758898
0.329604474630443 -0.565965058728143 -0.541570667709631
0.330803036356372 -0.489454752035352 -0.532026259250546
0.332001598082301 -0.510673427457863 -0.536360929894677
0.33320015980823 -0.540795528272458 -0.518006712409415
0.334398721534159 -0.570054011826313 -0.561483949712812
0.335597283260088 -0.56648562489808 -0.592838447676902
0.336795844986017 -0.59791657270874 -0.592769397814135
0.337994406711946 -0.546262494195621 -0.608042063039518
0.339192968437875 -0.598522762498282 -0.605760727724628
0.340391530163803 -0.595114942336008 -0.606816965128078
0.341590091889732 -0.626321889779503 -0.609855380737196
0.342788653615661 -0.682712143622449 -0.647644463126633
0.34398721534159 -0.77057400187013 -0.689330378822978
0.345185777067519 -0.714778079198884 -0.717353284110949
0.346384338793448 -0.76988652484427 -0.720963262933618
0.347582900519377 -0.72350522911423 -0.742260793465585
0.348781462245306 -0.837578994561405 -0.798531479290494
0.349980023971235 -0.86114153200016 -0.868464990690154
0.351178585697163 -0.906675746495353 -0.91790762689082
0.352377147423092 -0.911978369030063 -0.935599335169614
0.353575709149021 -0.914354151145632 -0.919655800070938
0.35477427087495 -0.880134498327661 -0.901062546438406
0.355972832600879 -0.933372625114936 -0.910623545732189
0.357171394326808 -0.941637656206013 -0.916338821485433
0.358369956052737 -0.843909698275252 -0.888091392445637
0.359568517778666 -0.836489948565326 -0.862824321871831
0.360767079504594 -0.928759348606463 -0.848273644311703
0.361965641230523 -0.83340064443076 -0.841340218773714
0.363164202956452 -0.804751864291116 -0.846092206817065
0.364362764682381 -0.87173928983938 -0.845211815766573
0.36556132640831 -0.919084740198966 -0.849315365771756
0.366759888134239 -0.897184254297148 -0.859493929033401
0.367958449860168 -0.885820679526321 -0.85521318780075
0.369157011586097 -0.872694547011496 -0.83606073013735
0.370355573312026 -0.854398369113992 -0.849163057730487
0.371554135037954 -0.877929888749018 -0.856912529962082
0.372752696763883 -0.802583169302839 -0.810282748370989
0.373951258489812 -0.864304412804653 -0.797086059703616
0.375149820215741 -0.845116154048868 -0.798225250546844
0.37634838194167 -0.747859242723183 -0.767845153893299
0.377546943667599 -0.77316156577733 -0.744248841111981
0.378745505393528 -0.778319128939688 -0.691395311196573
0.379944067119457 -0.6039169661014 -0.659509796361761
0.381142628845386 -0.690875826721433 -0.654611886693383
0.382341190571314 -0.61814232657566 -0.662583290348364
0.383539752297243 -0.703740601509267 -0.639692920356215
0.384738314023172 -0.716795084087306 -0.707428388300839
0.385936875749101 -0.660508307625333 -0.698162216379028
0.38713543747503 -0.602144459427716 -0.657592611299719
0.388333999200959 -0.625059429890843 -0.631180883801195
0.389532560926888 -0.578427614552659 -0.593380849540266
0.390731122652817 -0.520733589844279 -0.555187268289415
0.391929684378745 -0.546522947919357 -0.511941043326182
0.393128246104674 -0.505891644265034 -0.475120379779209
0.394326807830603 -0.534419882909315 -0.487098750557777
0.395525369556532 -0.469814591318608 -0.432841669640992
0.396723931282461 -0.436406466346597 -0.3867932503731
0.39792249300839 -0.349228693823879 -0.376396162083866
0.399121054734319 -0.269432013078302 -0.348160204739859
0.400319616460248 -0.23628662743158 -0.302303710431685
0.401518178186177 -0.30824245388188 -0.246298050335006
0.402716739912105 -0.161284939296134 -0.204547556816441
0.403915301638034 -0.155010352198758 -0.168109276753003
0.405113863363963 -0.055282204262775 -0.127388431317956
0.406312425089892 -0.0626477159856386 -0.0482715288119584
0.407510986815821 0.124005316112597 0.046987808936421
0.40870954854175 0.0701674645950561 0.14458822827893
0.409908110267679 0.199753686068067 0.192045169689448
0.411106671993608 0.160896679866579 0.244549746073216
0.412305233719537 0.273412252149249 0.284013644035102
0.413503795445465 0.331028967160398 0.286288986874377
0.414702357171394 0.36697692475039 0.359061980428317
0.415900918897323 0.498741886287233 0.422252238338613
0.417099480623252 0.600083245409208 0.489033372137808
0.418298042349181 0.550652153023097 0.561899973063296
0.41949660407511 0.512414350391335 0.616605874517908
0.420695165801039 0.598461765912478 0.608111358466695
0.421893727526968 0.56688331908427 0.602022279464744
0.423092289252896 0.554895585160311 0.614371685131159
0.424290850978825 0.580980702743115 0.61050303443966
0.425489412704754 0.576443351742876 0.62559065762401
0.426687974430683 0.591294137522098 0.623233821481067
0.427886536156612 0.569658607238749 0.634528430813805
0.429085097882541 0.584966547363071 0.637639218351482
0.43028365960847 0.600126375175545 0.606419240266166
0.431482221334399 0.534988112858526 0.587498159978383
0.432680783060328 0.544320873493464 0.565746260026333
0.433879344786256 0.575492231951845 0.537925798951606
0.435077906512185 0.536633978392185 0.526741620978026
0.436276468238114 0.559570773612951 0.519452816890418
0.437475029964043 0.481277296315506 0.519707202797341
0.438673591689972 0.47178989306086 0.486995115378944
0.439872153415901 0.437004995931379 0.467995095068305
0.44107071514183 0.503430018634562 0.481110359808348
0.442269276867759 0.554864521643042 0.458037009591211
0.443467838593688 0.454223148642595 0.466526480892545
0.444666400319616 0.47406757988632 0.441022166243434
0.445864962045545 0.387000539856794 0.408225661563304
0.447063523771474 0.475825361765629 0.409064274170665
0.448262085497403 0.366660290226302 0.460486910680676
0.449460647223332 0.50360089604503 0.459691100530752
0.450659208949261 0.46434416725331 0.480203307807777
0.45185777067519 0.477154980422021 0.47462444532161
0.453056332401119 0.496751389566156 0.493443242140237
0.454254894127048 0.480504630132198 0.478009503601125
0.455453455852976 0.445457346449473 0.453179546572677
0.456652017578905 0.444377407020527 0.400285119883247
0.457850579304834 0.410824194369846 0.407525541589581
0.459049141030763 0.443112467881528 0.404941759990807
0.460247702756692 0.340749434896427 0.402555007075365
0.461446264482621 0.383383752038111 0.407893023178207
0.46264482620855 0.332062174655672 0.376921890060635
0.463843387934479 0.386012354108041 0.365950579541895
0.465041949660407 0.347239102687199 0.355917699009367
0.466240511386336 0.409896857415481 0.364880217601027
0.467439073112265 0.371741923501302 0.370824962469897
0.468637634838194 0.451549931767114 0.393209731861952
0.469836196564123 0.361105357466443 0.376639124024161
0.471034758290052 0.460140686626108 0.342749930282464
0.472233320015981 0.380613720193007 0.346292129795912
0.47343188174191 0.335160916678185 0.350197087192853
0.474630443467839 0.322946183703863 0.33360706849215
0.475829005193767 0.314984186875482 0.335873491019334
0.477027566919696 0.260060323564318 0.322361198520269
0.478226128645625 0.30111870145488 0.291268821327947
0.479424690371554 0.302647909655965 0.250835423924309
0.480623252097483 0.283319801914249 0.212839884242819
0.481821813823412 0.178458650489668 0.197270014251183
0.483020375549341 0.246068462491697 0.164098335957265
0.48421893727527 0.151746816400933 0.157057744567061
0.485417499001199 0.228543218185483 0.148995028660019
0.486616060727127 0.147442663543664 0.171865371622735
0.487814622453056 0.185928721157409 0.158333542234759
0.489013184178985 0.162057563189682 0.146209107555408
0.490211745904914 0.133882175429755 0.127580813603354
0.491410307630843 0.0404310522880903 0.107569516406702
0.492608869356772 0.102497978969506 0.065977116493177
0.493807431082701 0.00654049633406137 0.0565895366543714
0.49500599280863 -0.00557948153085931 0.0137732492879764
0.496204554534558 -0.00508192212743805 0.0285738389920993
0.497403116260487 -0.0274055371342684 -0.00467579628264689
0.498601677986416 0.118370873359509 0.00176645413678819
0.499800239712345 0.0462534846677395 0.0509657752189861
0.500998801438274 0.0643432878598303 0.0330021608963362
0.502197363164203 0.0105804734906066 0.0154230497843168
0.503395924890132 0.00671293537589208 0.0102781275382456
0.504594486616061 -0.037088595015341 0.00335996220044437
0.50579304834199 -0.0376011349439072 0.00125926238815556
0.506991610067918 0.0222490520407561 -0.0301430073181574
0.508190171793847 -0.0330195349749301 -0.0284164301744146
0.509388733519776 -0.0412990467949232 -0.0272849145892786
0.510587295245705 -0.0456991447401547 -0.0112263979041283
0.511785856971634 -0.0254365052958805 -0.02172933887636
0.512984418697563 -0.0512515679395753 -0.0144430114051964
0.514182980423492 0.0084476553049059 -0.0684203641819716
0.515381542149421 -0.067993254297556 -0.0482499900896931
0.51658010387535 -0.0335942946284685 -0.0701798726316016
0.517778665601278 0.010608523854744 -0.0898576787349719
0.518977227327207 -0.0616335552964162 -0.0698715093452414
0.520175789053136 -0.0941078052235963 -0.0802009799461808
0.521374350779065 -0.105230065497126 -0.0947460618720455
0.522572912504994 -0.147668746269722 -0.141039666910909
0.523771474230923 -0.201314923466232 -0.152367469293469
0.524970035956852 -0.165389776313957 -0.158958488180175
0.526168597682781 -0.16866700502454 -0.162057486064898
0.527367159408709 -0.231834863664351 -0.197387152914334
0.528565721134638 -0.234745820556173 -0.247984091745071
0.529764282860567 -0.368030320663476 -0.2686791293191
0.530962844586496 -0.292155317271501 -0.322907977821638
0.532161406312425 -0.389503740547789 -0.333039345341104
0.533359968038354 -0.405444470629574 -0.356971433755204
0.534558529764283 -0.438950148094696 -0.384491522133607
0.535757091490212 -0.445795948806463 -0.423750861118461
0.536955653216141 -0.438426507230483 -0.488988281998091
0.538154214942069 -0.606414460951234 -0.533382855542634
0.539352776667998 -0.598405787356419 -0.5627693417268
0.540551338393927 -0.590974419019529 -0.601950049675432
0.541749900119856 -0.554603022511051 -0.584285679627517
0.542948461845785 -0.514145767975324 -0.602218127402375
0.544147023571714 -0.510008466705502 -0.550404417308789
0.545345585297643 -0.592124242083801 -0.528781699214755
0.546544147023572 -0.579900264740756 -0.549592361227067
0.547742708749501 -0.546780254527374 -0.551174318190141
0.548941270475429 -0.542188941952269 -0.572625585699169
0.550139832201358 -0.592138586338083 -0.562802335262101
0.551338393927287 -0.614833937098848 -0.581251401371632
0.552536955653216 -0.641009123892093 -0.6182561826131
0.553735517379145 -0.542095271657753 -0.603457288831899
0.554934079105074 -0.557045552263595 -0.593470004537762
0.556132640831003 -0.543823263943529 -0.604062582148645
0.557331202556932 -0.641523149806529 -0.585801216306459
0.55852976428286 -0.478691491937704 -0.580592512852731
0.559728326008789 -0.518641286667248 -0.535353611825198
0.560926887734718 -0.484090710634738 -0.524197033427317
0.562125449460647 -0.547683370115182 -0.500339019170313
0.563324011186576 -0.375344423418565 -0.448411357022438
0.564522572912505 -0.391491238254432 -0.395793622740133
0.565721134638434 -0.327561577104903 -0.376017356848834
0.566919696364363 -0.340015768798395 -0.320064389039603
0.568118258090292 -0.238422804643307 -0.273131265590605
0.569316819816221 -0.297796417996417 -0.245538617109551
0.570515381542149 -0.162063259503517 -0.223768712025989
0.571713943268078 -0.197355617636682 -0.198740584904624
0.572912504994007 -0.204650995489841 -0.160589143660219
0.574111066719936 -0.252711523226627 -0.185476687722101
0.575309628445865 -0.228794122856971 -0.149772876067071
0.576508190171794 -0.0891401111024439 -0.155055168164094
0.577706751897723 -0.0286371926281854 -0.114943443993759
0.578905313623652 -0.0971220146623907 -0.0797321115232828
0.58010387534958 -0.0822749973882398 -0.0830069818419379
0.581302437075509 -0.0277730320209191 -0.0948152175024749
0.582500998801438 -0.0937521563750853 -0.0951068273884621
0.583699560527367 -0.0615417247923527 -0.0497719952523819
0.584898122253296 -0.029572862952937 0.00292838401608667
0.586096683979225 0.0175753649969235 0.00718543201922116
0.587295245705154 0.036503350533589 0.0414531200913504
0.588493807431083 0.0313158694958565 0.0987112666343224
0.589692369157012 0.151580295862616 0.117442883753544
0.59089093088294 0.182759761454792 0.124080412407419
0.592089492608869 0.219597872329367 0.184076848983186
0.593288054334798 0.202281726284393 0.211649762035048
0.594486616060727 0.182610717604076 0.229423021158233
0.595685177786656 0.320677397002365 0.240620201615875
0.596883739512585 0.187053457937739 0.238851440061374
0.598082301238514 0.29743808857005 0.201707456804296
0.599280862964443 0.197122287454312 0.203653751227347
0.600479424690372 0.273151275577817 0.224459050280934
0.6016779864163 0.226506740265777 0.249011368750589
0.602876548142229 0.291191522291288 0.261844359511271
0.604075109868158 0.294773581407344 0.267435188425633
0.605273671594087 0.329646725761044 0.293889675035273
0.606472233320016 0.319715725231942 0.312222883893122
0.607670795045945 0.396945052465677 0.362994016514544
0.608869356771874 0.350879033464144 0.380207467742758
0.610067918497803 0.392009773451518 0.355812323922172
0.611266480223732 0.266986245812974 0.345464482855158
0.61246504194966 0.339976652761841 0.290762458346933
0.613663603675589 0.194063059729393 0.263319938700314
0.614862165401518 0.238957585800182 0.244190448601215
0.616060727127447 0.283146312237902 0.241416063874014
0.617259288853376 0.234931284095123 0.227993863537976
0.618457850579305 0.190618132769181 0.237913783743794
0.619656412305234 0.377069549504664 0.265842753367836
0.620854974031163 0.28687790837374 0.303415562717802
0.622053535757091 0.263854464864465 0.311160551126254
0.62325209748302 0.286822944917879 0.314909502555381
0.624450659208949 0.289293056917486 0.328513218246126
0.625649220934878 0.310072399132779 0.309545523286927
0.626847782660807 0.329650191472633 0.301239902036732
0.628046344386736 0.264074735682367 0.275796979778083
0.629244906112665 0.281507565916995 0.293421018646988
0.630443467838594 0.278089679988116 0.308203859826338
0.631642029564523 0.274010735913954 0.303697244573571
0.632840591290451 0.349485258535671 0.315287452396404
0.63403915301638 0.25800354550735 0.316951013051168
0.635237714742309 0.311343918300103 0.286459363721188
0.636436276468238 0.200463620829563 0.250527067779655
0.637634838194167 0.326090543678077 0.221964444924619
0.638833399920096 0.17719923789768 0.228572182896217
0.640031961646025 0.238240927277095 0.22601173538085
0.641230523371954 0.204541817192884 0.208473685252639
0.642429085097883 0.187797472614153 0.220017518984989
0.643627646823811 0.264408258129852 0.219449713315715
0.64482620854974 0.254752429682897 0.180172397579335
0.646024770275669 0.204477368255686 0.219647302866326
0.647223332001598 0.21468245341327 0.235761117694504
0.648421893727527 0.254837452754562 0.255590602900469
0.649620455453456 0.344909045772458 0.235123690711784
0.650819017179385 0.259117090307849 0.248079855998283
0.652017578905314 0.280369030728101 0.225846015518798
0.653216140631242 0.169250741001286 0.23426932186436
0.654414702357171 0.186962785031673 0.209006887620741
0.6556132640831 0.228054628087781 0.186239304213599
0.656811825809029 0.153490572136223 0.190106532913387
0.658010387534958 0.16256055166593 0.154014657655735
0.659208949260887 0.192582636426099 0.117413903109859
0.660407510986816 0.0903957905733168 0.101116453384753
0.661606072712745 0.0615901293613625 0.080988087555128
0.662804634438674 0.0311419692843912 0.0736233533034972
0.664003196164602 -0.0224667235373872 0.0655058653278845
0.665201757890531 0.0643437814851634 0.0717693998962635
0.66640031961646 0.0604058131640775 0.0871695607281376
0.667598881342389 0.0949258652873067 0.0874363940529819
0.668797443068318 0.0826066473901857 0.0917303959122299
0.669996004794247 0.0840384200798935 0.0676111210901692
0.671194566520176 -0.0157748523029312 0.0571010148333341
0.672393128246105 -0.025239425376152 0.0495358824457669
0.673591689972034 -0.00937751579170311 0.0259191025890556
0.674790251697962 0.0431101042101127 -0.00603710715662075
0.675988813423891 0.00329238326501651 0.00119085553852482
0.67718737514982 -0.128064592322912 -0.0674012260393352
0.678385936875749 -0.198440729645199 -0.12811453540899
0.679584498601678 -0.139804419761174 -0.133254916935343
0.680783060327607 -0.119995998672354 -0.143415971557668
0.681981622053536 -0.124377691682741 -0.139700776308294
0.683180183779465 -0.138687746703036 -0.16367789451677
0.684378745505393 -0.209992041069419 -0.165290114404581
0.685577307231322 -0.185846073459064 -0.172392265212171
0.686775868957251 -0.311679157132958 -0.193806179529512
0.68797443068318 -0.172831147483775 -0.243781400835778
0.689172992409109 -0.305385769989027 -0.23851000277003
0.690371554135038 -0.183086278645014 -0.238640966989481
0.691570115860967 -0.156935436216106 -0.220750239731344
0.692768677586896 -0.200728046038168 -0.248555361907981
0.693967239312825 -0.317275929052888 -0.259300491694355
0.695165801038753 -0.358646176653451 -0.284262983292295
0.696364362764682 -0.39599377630476 -0.313091382921342
0.697562924490611 -0.281149084414342 -0.309299083525177
0.69876148621654 -0.317973651471777 -0.302231649292191
0.699960047942469 -0.360532729864267 -0.340313623954243
0.701158609668398 -0.358122193201337 -0.349114105349666
0.702357171394327 -0.375428119727254 -0.379321496689841
0.703555733120256 -0.404939629428554 -0.379979548402182
0.704754294846185 -0.442713648261115 -0.398648502583285
0.705952856572113 -0.403717305407913 -0.426452713668842
0.707151418298042 -0.484774759613771 -0.432743868197932
0.708349980023971 -0.469712692907975 -0.473789938575693
0.7095485417499 -0.547945445663982 -0.484482382419438
0.710747103475829 -0.562064654354043 -0.543416134584386
0.711945665201758 -0.542157134214931 -0.576420893403796
0.713144226927687 -0.70421548533367 -0.585214686190872
0.714342788653616 -0.56654723092659 -0.587818550582503
0.715541350379544 -0.618205272297866 -0.594047055851294
0.716739912105473 -0.641371491746822 -0.62383955214588
0.717938473831402 -0.679768640941932 -0.594356132440453
0.719137035557331 -0.747175452132196 -0.652010749657101
0.72033559728326 -0.704528284837859 -0.672482512748544
0.721534159009189 -0.754237268695037 -0.699740262078664
0.722732720735118 -0.700213180831224 -0.722128297223574
0.723931282461047 -0.736896404271105 -0.698355278651304
0.725129844186976 -0.597195337805085 -0.687296474418573
0.726328405912904 -0.604837402937117 -0.641994492338837
0.727526967638833 -0.686989914357348 -0.634536631370024
0.728725529364762 -0.672472944262296 -0.648371244082255
0.729924091090691 -0.702691477091067 -0.61441538638305
0.73112265281662 -0.656488908291344 -0.620781925624051
0.732321214542549 -0.597930426549894 -0.633404635079136
0.733519776268478 -0.628359507700582 -0.618732327916665
0.734718337994407 -0.605961333440456 -0.623328468801213
0.735916899720336 -0.630174770653485 -0.640469565251133
0.737115461446264 -0.653785378016153 -0.585503423618661
0.738314023172193 -0.599125010752085 -0.561421513447289
0.739512584898122 -0.479446664388235 -0.515269515964863
0.740711146624051 -0.400056761987599 -0.463957907992077
0.74190970834998 -0.352730906456542 -0.420718468131029
0.743108270075909 -0.410519530212857 -0.358867574956794
0.744306831801838 -0.289564356775404 -0.317583787942585
0.745505393527767 -0.258036641455843 -0.307947995669187
0.746703955253695 -0.322092594615295 -0.267541651665367
0.747902516979624 -0.212296934715387 -0.214193874608783
0.749101078705553 -0.0792318329376156 -0.184882271269787
0.750299640431482 -0.125274782596552 -0.141011787188612
0.751498202157411 -0.104012479288734 -0.0880261000250329
0.75269676388334 -0.0222759687894993 -0.0530976740132161
0.753895325609269 0.0196932147437009 -0.0070370645171367
0.755093887335198 -0.027333773102944 0.0455576810612461
0.756292449061127 0.124603603598479 0.0806174220095935
0.757491010787055 0.181973649119711 0.12781034757518
0.758689572512984 0.150067631193183 0.145944339755499
0.759888134238913 0.18283132964652 0.205980635923921
0.761086695964842 0.356010351445551 0.276105639869303
0.762285257690771 0.389967007409179 0.348948894461163
0.7634838194167 0.328550752024433 0.385201157653718
0.764682381142629 0.380137190425623 0.400647170241695
0.765880942868558 0.406153489404865 0.409069278601394
0.767079504594487 0.372541569015 0.412883869898324
0.768278066320415 0.497965202557198 0.461502644611511
0.769476628046344 0.391982343238896 0.513744820527994
0.770675189772273 0.501532792475841 0.561210709140287
0.771873751498202 0.580483753577171 0.566444574472407
0.773072313224131 0.652065667188569 0.586063861415216
0.77427087495006 0.616074177786121 0.62522641785653
0.775469436675989 0.608826193751737 0.637439328767122
0.776667998401918 0.689747112364934 0.666001287764061
0.777866560127846 0.729681326837181 0.692131754222453
0.779065121853775 0.761908519391443 0.752044018356563
0.780263683579704 0.794847697306678 0.795894301192682
0.781462245305633 0.873109932136829 0.799730824990534
0.782660807031562 0.785980012057187 0.802597620599441
0.783859368757491 0.750682367035222 0.782226832724535
0.78505793048342 0.646518197558623 0.74995365949287
0.786256492209349 0.704441676181736 0.714718137736296
0.787455053935278 0.699352373180342 0.717750180306643
0.788653615661207 0.702214732252525 0.70895897703429
0.789852177387135 0.636175661679907 0.686770456003194
0.791050739113064 0.499636342698792 0.616253876133257
0.792249300838993 0.53565456536403 0.570597414851645
0.793447862564922 0.548352097931197 0.531202732630745
0.794646424290851 0.520225739528346 0.499280333001491
0.79584498601678 0.443981043147022 0.492278749474884
0.797043547742709 0.498264424452233 0.485745719219669
0.798242109468638 0.434854325298461 0.448673056298029
0.799440671194567 0.51393555908207 0.443353778048089
0.800639232920495 0.475328124126371 0.440280656004201
0.801837794646424 0.395797133016326 0.43615617177146
0.803036356372353 0.36719606354251 0.378771155284141
0.804234918098282 0.34003907338756 0.358489716819309
0.805433479824211 0.245101863192446 0.317619252440779
0.80663204155014 0.341609602544629 0.265973479765418
0.807830603276069 0.271553736689998 0.239827156725443
0.809029165001998 0.191330211327229 0.21428077587457
0.810227726727926 0.274318401672081 0.192240478021172
0.811426288453855 0.143777139452061 0.172688906731007
0.812624850179784 0.211645771476692 0.169251453630287
0.813823411905713 0.151078112793381 0.132847900120616
0.815021973631642 0.128649846297161 0.0955812881637939
0.816220535357571 0.0978223922032287 0.104564994445494
0.8174190970835 0.207790797675005 0.117511889795811
0.818617658809429 0.130737830458055 0.0984911617245282
0.819816220535358 0.0721289845428992 0.0951380855074914
0.821014782261286 0.0647291329731178 0.0645043795425804
0.822213343987215 0.0324090745527353 0.0214714485536417
0.823411905713144 0.0288844277212163 0.00398136496419081
0.824610467439073 -0.0429490291604365 -0.0169385366003491
0.825809029165002 0.0313701318204333 -0.00238253400797824
0.827007590890931 -0.0631938886895822 -0.0108699333541482
0.82820615261686 -0.162447973821036 -0.0547545893109545
0.829404714342789 -0.141467550727473 -0.11626071028972
0.830603276068718 -0.211247285516002 -0.17004284169592
0.831801837794646 -0.24834196174908 -0.195779549289429
0.833000399520575 -0.22690247461129 -0.280158110602779
0.834198961246504 -0.263560475575246 -0.289864894281193
0.835397522972433 -0.26356168287498 -0.322359766531701
0.836596084698362 -0.412596071147663 -0.339580611299905
0.837794646424291 -0.342289933178925 -0.388216013146018
0.83899320815022 -0.379293079139406 -0.432634296513078
0.840191769876149 -0.483439473979599 -0.456258251892087
0.841390331602077 -0.471329775631527 -0.486684796761852
0.842588893328006 -0.495961820087518 -0.517094489168098
0.843787455053935 -0.572371554436387 -0.517897321146403
0.844986016779864 -0.55159853638636 -0.538768109364658
0.846184578505793 -0.561332477417165 -0.554424151623929
0.847383140231722 -0.612410032147092 -0.565925166549839
0.848581701957651 -0.483580807949919 -0.58883165668363
0.84978026368358 -0.639840351852398 -0.61753691465956
0.850978825409509 -0.665114409611632 -0.64400529355509
0.852177387135437 -0.695044654455657 -0.668455109785779
0.853375948861366 -0.732965290720941 -0.692316045749303
0.854574510587295 -0.696058228381238 -0.685063735826146
0.855773072313224 -0.760168296997167 -0.721956076840752
0.856971634039153 -0.771264260508076 -0.769743642222561
0.858170195765082 -0.829681944635632 -0.775254893219392
0.859368757491011 -0.921069897097683 -0.815581865002675
0.86056731921694 -0.87755983750717 -0.833045139723185
0.861765880942869 -0.886156641309506 -0.847738634640048
0.862964442668797 -0.876319559218541 -0.890295995772972
0.864163004394726 -0.87227341973646 -0.923872747714158
0.865361566120655 -0.941346539767643 -0.929510535146755
0.866560127846584 -0.893345977790088 -0.906187146704788
0.867758689572513 -0.87240494846568 -0.898791822851282
0.868957251298442 -0.835805451020391 -0.875685359935988
0.870155813024371 -0.840323880587648 -0.865160629010497
0.8713543747503 -0.851320551421025 -0.881718930158903
0.872552936476228 -0.875239147491997 -0.888607136169914
0.873751498202157 -0.838456735743314 -0.914511084820241
0.874950059928086 -0.939836847097395 -0.904192615817253
0.876148621654015 -0.962200512997625 -0.926867408767387
0.877347183379944 -0.888254605427238 -0.936855424109732
0.878545745105873 -0.945553762910531 -0.924003168564587
0.879744306831802 -0.929724434958228 -0.903802646419059
0.880942868557731 -0.903374784120288 -0.895350384816987
0.88214143028366 -1.02709418201943 -0.924340217758895
0.883339992009588 -0.901633558152 -0.967583566673742
0.884538553735517 -0.930870024738056 -0.955914030519076
0.885737115461446 -0.89219473725039 -0.918486667396886
0.886935677187375 -0.952458682240781 -0.902860395032895
0.888134238913304 -0.764163306393372 -0.876368206565696
0.889332800639233 -0.897162042809042 -0.825321867298689
0.890531362365162 -0.810137536237015 -0.831668593821614
0.891729924091091 -0.799240893415519 -0.811418048346515
0.89292848581702 -0.816717297225511 -0.770392288424362
0.894127047542948 -0.837010304829845 -0.773861025747914
0.895325609268877 -0.753807877879314 -0.762886658840755
0.896524170994806 -0.836338180084491 -0.757123068661563
0.897722732720735 -0.661674447765273 -0.707362819580345
0.898921294446664 -0.717994908464401 -0.689662414911019
0.900119856172593 -0.713533737331324 -0.665609949335044
0.901318417898522 -0.700554866784626 -0.647035057160738
0.902516979624451 -0.615634508350427 -0.617118173389739
0.903715541350379 -0.549616832511682 -0.590747838010107
0.904914103076308 -0.556369607419692 -0.530525424396049
0.906112664802237 -0.444723286318177 -0.468620001153877
0.907311226528166 -0.395115203070046 -0.437858564696302
0.908509788254095 -0.341541935322141 -0.406078723404826
0.909708349980024 -0.245876544622749 -0.375467542247685
0.910906911705953 -0.316013813439647 -0.342928016486883
0.912105473431882 -0.319228321599288 -0.31043241158405
0.913304035157811 -0.189520328566531 -0.256259912023989
0.914502596883739 -0.195007300318839 -0.194097178543691
0.915701158609668 -0.21743901287029 -0.115100605550241
0.916899720335597 -0.0945952509348056 -0.0903708407200658
0.918098282061526 -0.0662422142194745 -0.0768467509206595
0.919296843787455 -0.0342649138253645 -0.0338809155206285
0.920495405513384 0.0525273856972987 0.0131647173285647
0.921693967239313 0.0671307601032312 0.112480319004681
0.922892528965242 0.117614519344204 0.143975692968795
0.924091090691171 0.200435240066028 0.181410219377469
0.925289652417099 0.292662105323201 0.23587642884745
0.926488214143028 0.354847742475992 0.296958235404109
0.927686775868957 0.341143116052718 0.365880028174399
0.928885337594886 0.331886886180449 0.395623377390802
0.930083899320815 0.34836358032067 0.396853411394933
0.931282461046744 0.4005824818103 0.422035608290517
0.932481022772673 0.537588409971012 0.45235520112846
0.933679584498602 0.4608592667361 0.491384860088988
0.93487814622453 0.458453467196493 0.52140786099147
0.936076707950459 0.460504751421295 0.514320048549781
0.937275269676388 0.516939114985257 0.527423095684799
0.938473831402317 0.57160309614966 0.57326798639112
0.939672393128246 0.571260247519747 0.596297438543579
0.940870954854175 0.668650550110192 0.638911659949088
0.942069516580104 0.650891094146576 0.644761634937576
0.943268078306033 0.73417448786248 0.66059841131792
0.944466640031962 0.764474988898182 0.703281836171603
0.94566520175789 0.681741954316284 0.728143734610603
0.946863763483819 0.78298857776946 0.746246983899926
0.948062325209748 0.758352484235554 0.737373957569098
0.949260886935677 0.638336199901545 0.739627574302452
0.950459448661606 0.697278056397476 0.707159120886628
0.951658010387535 0.716966302897467 0.676240473388817
0.952856572113464 0.708465086781215 0.702100758862097
0.954055133839393 0.668728131858532 0.69920419761612
0.955253695565322 0.705998742192683 0.682520064807918
0.95645225729125 0.639226713963593 0.632843140175405
0.957650819017179 0.625606516710094 0.631365669056865
0.958849380743108 0.599992274939799 0.644414480995052
0.960047942469037 0.657383944985724 0.610954726126203
0.961246504194966 0.641983330512041 0.605552549666247
0.962445065920895 0.604510498456563 0.604817622128141
0.963643627646824 0.646561152795455 0.58489474013368
0.964842189372753 0.535641117646452 0.579915802604876
0.966040751098681 0.514518885547008 0.547201036102918
0.96723931282461 0.581606625043247 0.50243034603847
0.968437874550539 0.378825552752887 0.45874971647149
0.969636436276468 0.335618414369698 0.406491182378319
0.970834998002397 0.422969844844985 0.314278903531032
0.972033559728326 0.272742666444587 0.254314847433731
0.973232121454255 0.235827755221564 0.214224225445851
0.974430683180184 0.118451037114255 0.165397291350486
0.975629244906113 0.0303851671977701 0.10392886470015
0.976827806632041 0.223616823904793 0.0945531075296279
0.97802636835797 0.082196415915772 0.0962330789364551
0.979224930083899 0.0634214897442552 0.0791394478672506
0.980423491809828 -0.00702238321812617 0.0120292955991659
0.981622053535757 -0.0561980144943782 -0.0302549031265011
0.982820615261686 -0.122119280304324 -0.0937945156496684
0.984019176987615 -0.170019238601945 -0.12336605790148
0.985217738713544 -0.0769283647962346 -0.204385818963532
0.986416300439473 -0.189023860038487 -0.208914701714358
0.987614862165402 -0.185564473987864 -0.223102562164405
0.98881342389133 -0.281009275223377 -0.254006815602385
0.990011985617259 -0.316574709132136 -0.27177254004007
0.991210547343188 -0.354291067308286 -0.308327687474441
0.992409109069117 -0.31783882056772 -0.315156109273533
0.993607670795046 -0.216700451843968 -0.311118591192198
0.994806232520975 -0.334504772987153 -0.311214456902276
0.996004794246904 -0.31550217373545 -0.316646612897172
0.997203355972832 -0.34196344530656 -0.333332220788851
0.998401917698761 -0.339827874118851 -0.363686820642866
0.99960047942469 -0.360121180665941 -0.368824508836764
1.00079904115062 -0.358820651504461 -0.387498655203787
1.00199760287655 -0.410658996397761 -0.383347912611846
1.00319616460248 -0.324750473030927 -0.373554852539803
1.00439472632841 -0.362724025535902 -0.37221210093427
1.00559328805433 -0.398891584782537 -0.351497683790182
1.00679184978026 -0.391791936865831 -0.38024580605183
1.00799041150619 -0.408586519705832 -0.373866508920378
1.00918897323212 -0.311750790561992 -0.373151990418197
1.01038753495805 -0.396373057073872 -0.372059297649483
1.01158609668398 -0.304988995313426 -0.328354032951192
1.01278465840991 -0.213538688793421 -0.311368188623618
1.01398322013584 -0.313810916386948 -0.276630015031408
1.01518178186177 -0.239388718257956 -0.265969468753047
1.01638034358769 -0.284376372426536 -0.253531611720618
1.01757890531362 -0.170193374202214 -0.271455994758273
1.01877746703955 -0.166461963959668 -0.211758620270362
1.01997602876548 -0.220827197552749 -0.205804559215069
1.02117459049141 -0.187809745728539 -0.191323932381158
1.02237315221734 -0.0716612111161035 -0.155622351244854
1.02357171394327 -0.0439466346481277 -0.110100276327911
1.0247702756692 -0.0352134879389527 -0.0567317957743048
1.02596883739513 -0.071452684491156 -0.0106661702412253
1.02716739912105 0.0433170814891455 -0.00673606114186588
1.02836596084698 0.03135586141254 0.0289681407555933
1.02956452257291 0.120132061886346 0.0689113190986078
1.03076308429884 0.124314550243092 0.137181854265295
1.03196164602477 0.160748816307602 0.143156737952212
1.0331602077507 0.255628351450248 0.186154059254982
1.03435876947663 0.242903382636221 0.230856634031696
1.03555733120256 0.330525609456845 0.231399087781625
1.03675589292849 0.251581781867947 0.260651159510833
1.03795445465441 0.29586036157848 0.274234493338782
1.03915301638034 0.238911135794883 0.265075305269297
1.04035157810627 0.116807442350806 0.246094379093289
1.0415501398322 0.293780084346342 0.208580590060963
1.04274870155813 0.171984512205865 0.193639825157067
1.04394726328406 0.168120425430635 0.188078823789001
1.04514582500999 0.116456727822186 0.19043207201501
1.04634438673592 0.232443706007575 0.187003682588719
1.04754294846185 0.236071095637062 0.244679160139266
1.04874151018777 0.294234496984698 0.284966216431087
1.0499400719137 0.322049619706824 0.321442101949097
1.05113863363963 0.403615000352604 0.350484702990161
1.05233719536556 0.446677972608675 0.380683176797452
1.05353575709149 0.387963933271424 0.408816381996381
1.05473431881742 0.428537752023842 0.415130950673135
1.05593288054335 0.525588652597387 0.42623655066917
1.05713144226928 0.397624992519289 0.454692892376606
1.05833000399521 0.372990614564631 0.453143171113632
1.05952856572113 0.415030047831618 0.462677372286409
1.06072712744706 0.570705978620243 0.501529834245695
1.06192568917299 0.525048762167931 0.580837012820197
1.06312425089892 0.517064650451891 0.559081592888893
1.06432281262485 0.677088049682375 0.573035450624543
1.06552137435078 0.633398021352159 0.588707886896311
1.06671993607671 0.529606868749728 0.604357472984914
1.06791849780264 0.707391500279005 0.623745718385928
1.06911705952857 0.68367869671066 0.639473040187908
1.07031562125449 0.66715010604167 0.656071337499657
1.07151418298042 0.65864034399472 0.672699448763475
1.07271274470635 0.716151395770363 0.661672056076574
1.07391130643228 0.610020667176595 0.652480687629677
1.07510986815821 0.67924071136429 0.661256804713002
1.07630842988414 0.734153707234352 0.674478251860053
1.07750699161007 0.653464020323183 0.716323259823179
1.078705553336 0.714637936946625 0.725412429945939
1.07990411506193 0.735609284045258 0.720813974470309
1.08110267678785 0.649461410728991 0.732499241358398
1.08230123851378 0.747921227533677 0.7175029987197
1.08349980023971 0.688023669425842 0.714759339588468
1.08469836196564 0.690426236035563 0.695072392072184
1.08589692369157 0.60011295520572 0.710445835935377
1.0870954854175 0.620268866415411 0.650107967560824
1.08829404714343 0.673133489710484 0.630323773965313
1.08949260886936 0.682725864783885 0.637358013254389
1.09069117059529 0.643758189602898 0.627500720738824
1.09188973232121 0.561394381017312 0.587747823387813
1.09308829404714 0.551254475609705 0.544521131176943
1.09428685577307 0.586747163250239 0.534867407844322
1.095485417499 0.592312650526757 0.544477482559138
1.09668397922493 0.544939477954034 0.546324967189968
1.09788254095086 0.598146260352548 0.586759201116977
1.09908110267679 0.573689167763973 0.589798645096098
1.10027966440272 0.5829392829343 0.589227082795514
1.10147822612865 0.586098700141355 0.610972195919594
1.10267678785457 0.656995164838293 0.584823957090105
1.1038753495805 0.606540429442163 0.611651148972677
1.10507391130643 0.603939373485982 0.645075937559178
1.10627247303236 0.600284850736386 0.618627099990169
1.10747103475829 0.59197316275792 0.604612209937545
1.10866959648422 0.57817861470434 0.581437843246238
1.10986815821015 0.516229349456383 0.534984043924015
1.11106671993608 0.566524288988714 0.507834080621257
1.11226528166201 0.449627677402333 0.493166881369182
1.11346384338793 0.4862395598964 0.472633231382242
1.11466240511386 0.352966744340247 0.457079850351744
1.11586096683979 0.369934549746574 0.425541304045308
1.11705952856572 0.406264149894738 0.385096400242099
1.11825809029165 0.479331969174135 0.375050670138893
1.11945665201758 0.286927431759549 0.344945203176448
1.12065521374351 0.336342806519033 0.286823181035607
1.12185377546944 0.306794387358673 0.286500872924033
1.12305233719537 0.25840750523836 0.271915411432458
1.12425089892129 0.321842901099173 0.296899420624778
1.12544946064722 0.296798697011907 0.292478107706124
1.12664802237315 0.210288828600965 0.227348929889355
1.12784658409908 0.2079107060843 0.190617531087783
1.12904514582501 0.14865895876901 0.178965493302043
1.13024370755094 0.116119546427753 0.136243910274956
1.13144226927687 0.148739856965566 0.122245082479354
1.1326408310028 0.1215502847616 0.130867855258326
1.13383939272873 0.11801087406481 0.10327109265107
1.13503795445465 0.0784301412810903 0.0748757517515897
1.13623651618058 0.139403140263302 0.064672319578386
1.13743507790651 0.061907071975842 0.0447715020114728
1.13863363963244 0.0723145436021992 0.0370127984252978
1.13983220135837 -0.0478984334354502 -0.0094737837650795
1.1410307630843 -0.0297340277414577 -0.0213647313633482
1.14222932481023 0.00321879150018151 -0.0974547095482107
1.14342788653616 -0.116021989553975 -0.125811273934046
1.14462644826209 -0.194622117285361 -0.153822469705563
1.14582500998801 -0.150211382366791 -0.156701317969501
1.14702357171394 -0.00735381976830939 -0.155982087137049
1.14822213343987 -0.0635445276097932 -0.122625157270396
1.1494206951658 -0.0472866119858935 -0.0934803099204736
1.15061925689173 -0.185845617437603 -0.0752197772118582
1.15181781861766 -0.0387228109962128 -0.0762124947455673
1.15301638034359 -0.178173868514436 -0.100698506157232
1.15421494206952 -0.0891509728764559 -0.133833944207202
1.15541350379545 -0.159900038239915 -0.12853700370977
1.15661206552137 0.00704686864332099 -0.106401005738789
1.1578106272473 -0.120774996713678 -0.0584004138765038
1.15900918897323 -0.0531914187118068 -0.0729410421857202
1.16020775069916 -0.100324779913471 -0.0712198606685281
1.16140631242509 -0.0814662703714335 -0.0846927543435559
1.16260487415102 -0.106268089885994 -0.0977947905699225
1.16380343587695 -0.0487002506674249 -0.130826392201334
1.16500199760288 -0.152115887946831 -0.133382457638653
1.16620055932881 -0.128615936163402 -0.0898197488927133
1.16739912105473 -0.160293579983299 -0.0864242326547492
1.16859768278066 -0.0262084293070684 -0.0773614043316897
1.16979624450659 -0.107949838564957 -0.0542398309714287
1.17099480623252 -0.00607178182453552 -0.0196696018661967
1.17219336795845 0.0590690839294568 -0.00121460546438166
1.17339192968438 0.0659919228954225 0.0619053129736845
1.17459049141031 0.0536570827692911 0.0909917432780948
1.17578905313624 0.131712731901568 0.112997765068401
1.17698761486217 0.069102245087445 0.156327263529954
1.17818617658809 0.182628179934589 0.195466598115576
1.17938473831402 0.22973826480942 0.191101620764331
1.18058330003995 0.23189149702223 0.226926792686798
1.18178186176588 0.254289939019547 0.24532523842533
1.18298042349181 0.287443765941893 0.316557477267634
1.18417898521774 0.320787799996939 0.340933756008329
1.18537754694367 0.367637887905558 0.375957635960381
1.1865761086696 0.410515754141142 0.380843913914761
1.18777467039553 0.30979608890394 0.372137452620285
1.18897323212145 0.406667401573529 0.371616655612721
1.19017179384738 0.449460338535647 0.390860717587606
1.19137035557331 0.51133456258123 0.424871509177508
1.19256891729924 0.459329631367338 0.448888720702356
1.19376747902517 0.45087161043906 0.476542800479267
1.1949660407511 0.449609119236857 0.478195633580687
1.19616460247703 0.443803897021492 0.47407754585798
1.19736316420296 0.456713626621491 0.477277782784601
1.19856172592889 0.39605996117768 0.445094180704958
1.19976028765481 0.329830646153103 0.412345749781186
1.20095884938074 0.38481347793474 0.393735269522597
1.20215741110667 0.355090773907054 0.364398319658613
1.2033559728326 0.326139963957002 0.357737327059099
1.20455453455853 0.329899264417487 0.362742558021508
1.20575309628446 0.374874118164278 0.353548682964142
1.20695165801039 0.380406269989989 0.352727279599069
1.20815021973632 0.399638545544288 0.300992321310622
1.20934878146225 0.314727610566072 0.314561005858526
1.21054734318817 0.255048946022168 0.297994796686576
1.2117459049141 0.219832406623036 0.301955145466819
1.21294446664003 0.199238028045732 0.262573360065847
1.21414302836596 0.168730131662629 0.240852329648526
1.21534159009189 0.214597423017587 0.206116959140036
1.21654015181782 0.101184959274043 0.149823957435071
1.21773871354375 0.0471198308942946 0.124787554119687
1.21893727526968 0.0650478438768464 0.0763738824545663
1.22013583699561 0.0687724542130948 0.0687876769292973
1.22133439872153 0.0515158294784167 0.0711020822440279
1.22253296044746 0.0774424048183339 0.0713168445265549
1.22373152217339 0.014951160957029 0.0276800085880402
1.22493008389932 0.0411239578736884 -0.0263038708006579
1.22612864562525 -0.0643572116077015 -0.0298551972714612
1.22732720735118 -0.0493978021797699 -0.0392822884881198
1.22852576907711 -0.0981549946977694 -0.0629332745024778
1.22972433080304 -0.172940358851214 -0.145917201115099
1.23092289252897 -0.167116809785261 -0.194784090805323
1.23212145425489 -0.198078385423114 -0.265661918117817
1.23332001598082 -0.19206549850638 -0.298454719064586
1.23451857770675 -0.286651882207676 -0.306944315977731
1.23571713943268 -0.334175584660324 -0.307389767816358
1.23691570115861 -0.294376965470166 -0.302590714321632
1.23811426288454 -0.348066442242183 -0.34086614843813
1.23931282461047 -0.374519591282268 -0.363289207161046
1.2405113863364 -0.382541093251438 -0.346090390768539
1.24170994806233 -0.359512942502519 -0.364060428783621
1.24290850978825 -0.378762342197992 -0.353799689883406
1.24410707151418 -0.414720964367273 -0.365313788947476
1.24530563324011 -0.353753016786564 -0.388953623663635
1.24650419496604 -0.273390266568993 -0.382920149779246
1.24770275669197 -0.407461060748919 -0.375730307537449
1.2489013184179 -0.442139776378584 -0.370672281206671
1.25009988014383 -0.336189857840943 -0.374883098041465
1.25129844186976 -0.299810626532698 -0.352618457900096
1.25249700359569 -0.330508178427601 -0.347579663804876
1.25369556532161 -0.315083237654598 -0.336497960029371
1.25489412704754 -0.375034204966695 -0.365144828228752
1.25609268877347 -0.419159527342444 -0.365853687358193
1.2572912504994 -0.415704525557738 -0.384564780978934
1.25848981222533 -0.344045999336857 -0.411639704335052
1.25968837395126 -0.378932714690913 -0.40503746108953
1.26088693567719 -0.368559238225748 -0.41239826011426
1.26208549740312 -0.420063108899439 -0.398720930725475
1.26328405912905 -0.427882527270481 -0.406574347758054
1.26448262085497 -0.447273745679794 -0.390153700970155
1.2656811825809 -0.419154348244869 -0.38653613902853
1.26687974430683 -0.349993979091915 -0.392294424861425
1.26807830603276 -0.470978756622331 -0.394718371416207
1.26927686775869 -0.346573061675789 -0.380135573044693
1.27047542948462 -0.350759841380567 -0.34926884220803
1.27167399121055 -0.368949192505476 -0.366039737641664
1.27287255293648 -0.333380948249106 -0.36343743818377
1.27407111466241 -0.397815824999975 -0.355149597315495
1.27526967638833 -0.30656609464029 -0.336112366996499
1.27646823811426 -0.32504571438769 -0.319834917230666
1.27766679984019 -0.347148183672859 -0.341472661326485
1.27886536156612 -0.354406612533802 -0.317791142628634
1.28006392329205 -0.340873277780414 -0.354539242057112
1.28126248501798 -0.479102218614921 -0.39180928984243
1.28246104674391 -0.399593803772915 -0.395441859171727
1.28365960846984 -0.370121497820766 -0.4001519118496
1.28485817019577 -0.442878645086702 -0.408990052190853
1.28605673192169 -0.474163217809008 -0.403277004184239
1.28725529364762 -0.409272722028493 -0.407674428652918
1.28845385537355 -0.4363674749781 -0.397049108749524
1.28965241709948 -0.316203757514079 -0.362728961432056
1.29085097882541 -0.352124972760126 -0.341516835249488
1.29204954055134 -0.32894482497302 -0.359736171409372
1.29324810227727 -0.340365634538756 -0.360365643220377
1.2944466640032 -0.336416626424968 -0.371295801376071
1.29564522572912 -0.321947768035948 -0.341123046689162
1.29684378745505 -0.279264748497064 -0.316244348583556
1.29804234918098 -0.287078479570683 -0.318570717752773
1.29924091090691 -0.292496040512244 -0.326636284698277
1.30043947263284 -0.30069630002659 -0.351760021312242
1.30163803435877 -0.277383664219885 -0.31454524809671
1.3028365960847 -0.300650966264772 -0.293019486769337
1.30403515781063 -0.275417808735273 -0.280909385726964
1.30523371953656 -0.268359579476988 -0.254400083883407
1.30643228126248 -0.199886239350909 -0.232609461822166
1.30763084298841 -0.142539225468397 -0.214970671751579
1.30882940471434 -0.168495571512066 -0.16786329804414
1.31002796644027 -0.143899091549785 -0.138696734013118
1.3112265281662 -0.10990893750411 -0.105886839317365
1.31242508989213 -0.0878855652419567 -0.0838389891337823
1.31362365161806 -0.0920549606270698 -0.0617396368357105
1.31482221334399 -0.0549915163164726 -0.0647166947880227
1.31602077506992 -0.100531186053986 -0.0584507440440409
1.31721933679584 -0.00304496996644363 -0.019144698536615
1.31841789852177 -0.0313397795101641 0.0293002585387217
1.3196164602477 0.0777021669127231 0.0247551257343211
1.32081502197363 0.0440099989950101 0.0321683031727806
1.32201358369956 -0.0225971118572301 0.0509322213374724
1.32321214542549 0.145510166679689 0.0679777696770963
1.32441070715142 0.107024538591852 0.0776119265872623
1.32560926887735 0.148877924053025 0.115301055794422
1.32680783060328 0.158228770760048 0.162169419543442
1.3280063923292 0.119415007290038 0.197545277718017
1.32920495405513 0.246448949762342 0.236364778916036
1.33040351578106 0.288497315635067 0.239531897121601
1.33160207750699 0.213302901809161 0.250851186357872
1.33280063923292 0.316959768759023 0.272996652492121
1.33399920095885 0.247898366644017 0.302006340215681
1.33519776268478 0.224740728971513 0.325145338859053
1.33639632441071 0.362867761816583 0.346273345386763
1.33759488613664 0.473812409677005 0.369275229792146
1.33879344786256 0.337607491854411 0.391175136975328
1.33999200958849 0.408621113822721 0.419997710249587
1.34119057131442 0.381910024211501 0.475410518423833
1.34238913304035 0.510623870087902 0.488747780181748
1.34358769476628 0.552642712579236 0.47618282472657
1.34478625649221 0.487275253609761 0.485819522830243
1.34598481821814 0.427563590382615 0.457753377471967
1.34718337994407 0.460937406220825 0.454086110460347
1.34838194167 0.358278416698431 0.426631678805493
1.34958050339592 0.47986561120561 0.39570616850178
1.35077906512185 0.436165162624154 0.415711030833006
1.35197762684778 0.433897694799178 0.40637497395827
1.35317618857371 0.435083146108059 0.432758847752092
1.35437475029964 0.478068856331987 0.441599755456293
1.35557331202557 0.420071517210221 0.44991607531652
1.3567718737515 0.415054182764238 0.432957162357139
1.35797043547743 0.319032460169916 0.387728401341632
1.35916899720336 0.435132469031945 0.403363089330304
1.36036755892928 0.325796303486441 0.373536776381654
1.36156612065521 0.335698309361258 0.351147731084924
1.36276468238114 0.430400083535531 0.348219584234135
1.36396324410707 0.295098557570407 0.303573789074442
1.365161805833 0.339151715807132 0.266072768856696
1.36636036755893 0.242422075917925 0.284984724685832
1.36755892928486 0.321061431199477 0.288029466645438
1.36875749101079 0.252000697278596 0.272705019406611
1.36995605273672 0.351833506494839 0.241308783963782
1.37115461446264 0.291222288858847 0.22739754446349
1.37235317618857 0.244632186639129 0.23693339918512
1.3735517379145 0.187456979170417 0.244627722852882
1.37475029964043 0.215904637624594 0.22276318878853
1.37594886136636 0.147571432298564 0.22428343649668
1.37714742309229 0.130228793924099 0.180706250224515
1.37834598481822 0.100485068286157 0.144269879779932
1.37954454654415 0.124997437040919 0.10304686037862
1.38074310827008 0.0599965865216119 0.0594217352629006
1.381941669996 0.0114820210887994 0.0363380389136334
1.38314023172193 0.0941027075984942 0.011087826677244
1.38433879344786 -0.0218685124486443 0.0130128697387248
1.38553735517379 -0.00208498468838523 0.01232200838619
1.38673591689972 -0.00442528630204981 0.0124250836238989
1.38793447862565 -0.105367606677832 -0.031514583487551
1.38913304035158 -0.0701639899581264 -0.0764759577772164
1.39033160207751 -0.0833242561533983 -0.0969633441536358
1.39153016380344 -0.179090569438498 -0.132191707015777
1.39272872552936 -0.245361271345086 -0.200529126998763
1.39392728725529 -0.215545705693586 -0.244891958122691
1.39512584898122 -0.194534281331464 -0.235942146460057
1.39632441070715 -0.199359997110911 -0.290475771773008
1.39752297243308 -0.197481087043702 -0.264305969478483
1.39872153415901 -0.203620427036565 -0.228203743181891
1.39992009588494 -0.180938551064187 -0.188924248581262
1.40111865761087 -0.124512790992849 -0.235140626024378
1.4023172193368 -0.27562991417058 -0.227544838619663
1.40351578106272 -0.354777498062746 -0.260890817764643
1.40471434278865 -0.201928805508071 -0.284918984192975
1.40591290451458 -0.392827200422529 -0.32866026258479
1.40711146624051 -0.40402085155642 -0.378695965013748
1.40831002796644 -0.382474360001316 -0.395986573002037
1.40950858969237 -0.404330996252785 -0.415119359532464
1.4107071514183 -0.449276944531922 -0.436022294673893
1.41190571314423 -0.339241676631488 -0.424297844167193
1.41310427487016 -0.36072780350796 -0.413323993318881
1.41430283659608 -0.358312623872329 -0.412087616428851
1.41550139832201 -0.446473621826871 -0.443906141000629
1.41669996004794 -0.417073660419918 -0.457271834574744
1.41789852177387 -0.434098425393463 -0.449595534837448
1.4190970834998 -0.418188934734064 -0.437538248491933
1.42029564522573 -0.501558345465805 -0.404741385679699
1.42149420695166 -0.392536677009609 -0.421040537958802
1.42269276867759 -0.435053061222902 -0.400914350711898
1.42389133040352 -0.394863862273079 -0.405308399992148
1.42508989212944 -0.384199155881684 -0.406057701200363
1.42628845385537 -0.321994178384089 -0.352710577220979
1.4274870155813 -0.329582303722483 -0.327565976352702
1.42868557730723 -0.232222409049121 -0.297227250520292
1.42988413903316 -0.311428401317801 -0.258620145300894
1.43108270075909 -0.186188219470989 -0.249634735612612
1.43228126248502 -0.226886546202932 -0.212078228150668
1.43347982421095 -0.232919622508192 -0.19887145521535
1.43467838593688 -0.148437933582699 -0.171032405689719
1.4358769476628 -0.144554669422686 -0.145833922580153
1.43707550938873 -0.13496442422272 -0.10433090435973
1.43827407111466 -0.128562897313862 -0.0973012872696212
1.43947263284059 -0.0811542284185774 -0.0849957735384144
1.44067119456652 -0.0692616491500189 -0.0665317795841852
1.44186975629245 -0.0145402685989557 -0.0508691427548162
1.44306831801838 -0.0671309301375206 -0.0299007895357902
1.44426687974431 -0.0390155813128237 -0.0295178858364173
1.44546544147024 -0.00907782871632235 -0.0233191098466758
1.44666400319616 0.0470193883143275 0.0183966220616092
1.44786256492209 -0.0118331114255197 0.0158594865574203
1.44906112664802 0.0417736558984095 0.028772774120445
1.45025968837395 -0.0339904604926623 0.0375826405887966
1.45145825009988 -0.0223545694049742 0.0209420762461866
1.45265681182581 0.0650501509726611 0.0334509118797023
1.45385537355174 0.0835877638014467 0.0674546083479098
1.45505393527767 0.036269672132521 0.0579515644637634
1.4562524970036 -0.00285406935880431 0.0344182862930983
1.45745105872952 0.086306470658895 0.0300847274053439
1.45864962045545 0.0420865458836957 0.0667362692858265
1.45984818218138 0.0611538827772694 0.0860471609414957
1.46104674390731 0.156929113456374 0.0930513530699018
1.46224530563324 0.123216845358413 0.105338295136783
1.46344386735917 0.107705764677705 0.098613402303504
1.4646424290851 0.110406354553701 0.103125168208076
1.46584099081103 0.113609973130615 0.0807430597048006
1.46703955253696 0.192793630528554 0.0870967372638063
1.46823811426288 0.102691694715253 0.121014086526731
1.46943667598881 0.0617719987646108 0.121286749260799
1.47063523771474 0.20485107473556 0.142698997424306
1.47183379944067 0.107140622018354 0.13099605739699
1.4730323611666 0.0952851196429956 0.145703300841836
1.47423092289253 0.168689434659829 0.125349604091019
1.47542948461846 0.143659201854918 0.167081935660397
1.47662804634439 0.157584522539919 0.159468783669421
1.47782660807032 0.195058030923042 0.162809386964465
1.47902516979624 0.0622099530264467 0.186190124942604
1.48022373152217 0.165518762191461 0.159265795778688
1.4814222932481 0.172949884566732 0.162196855154504
1.48262085497403 0.139717202109612 0.155466789072676
1.48381941669996 0.149669259680314 0.191244473536775
1.48501797842589 0.188829849811353 0.216301218395439
1.48621654015182 0.191400012517985 0.243808066933107
1.48741510187775 0.184803751730203 0.271173435685212
1.48861366360368 0.210053911035954 0.26454412520968
1.4898122253296 0.285221603848537 0.232137670758169
1.49101078705553 0.238739856285787 0.242116073502121
1.49220934878146 0.368061860652904 0.251666883774644
1.49340791050739 0.241982022237199 0.24589168157076
1.49460647223332 0.300191379534713 0.240517053391328
1.49580503395925 0.177373213316314 0.241984615155714
1.49700359568518 0.208152791795613 0.240374656025013
1.49820215741111 0.219914169406226 0.237250423904119
1.49940071913704 0.24963278280971 0.245658967072391
1.50059928086296 0.227043719744967 0.230008331879629
1.50179784258889 0.186355008548181 0.199664345855313
1.50299640431482 0.30703296265927 0.173456522708313
1.50419496604075 0.187564355513168 0.156683044811622
1.50539352776668 0.121543416229641 0.135582443706419
1.50659208949261 0.119973138554358 0.103035133038313
1.50779065121854 0.0810585921278954 0.0981164997955959
1.50898921294447 0.116027048364788 0.0997493099051889
1.5101877746704 0.0335738024790941 0.0740841520040715
1.51138633639632 0.160779518128386 0.0834761105777509
1.51258489812225 0.0913217172102932 0.0653269903176374
1.51378345984818 0.0711943807427735 0.109179653010436
1.51498202157411 0.0949487398383659 0.0798853629378229
1.51618058330004 0.0588295309782327 0.0813758069315804
1.51737914502597 -0.0115304822512844 0.0529901180019055
1.5185777067519 0.033865458784658 0.00270585606006742
1.51977626847783 0.0569245425964741 -0.00916923703790699
1.52097483020376 0.00337428402135537 -0.0167669072530204
1.52217339192968 -0.0117211493920129 -0.0290748420148155
1.52337195365561 -0.130413790678982 -0.0720097709195795
1.52457051538154 -0.0938594001272281 -0.118876687760079
1.52576907710747 -0.0750037260949457 -0.112720426166485
1.5269676388334 -0.124602505902397 -0.127167296122742
1.52816620055933 -0.0896764560135704 -0.11746875657674
1.52936476228526 -0.15126262612158 -0.177461831794
1.53056332401119 -0.13516022982842 -0.157330421560756
1.53176188573712 -0.179230682897205 -0.174111750630658
1.53296044746304 -0.211789848440771 -0.20621395058849
1.53415900918897 -0.247657683865091 -0.222295162554002
1.5353575709149 -0.217538838626501 -0.239984629012998
1.53655613264083 -0.298246891599305 -0.241672272526638
1.53775469436676 -0.299692963111972 -0.268239540595133
1.53895325609269 -0.235516998406361 -0.287511423945469
1.54015181781862 -0.387514227182887 -0.306077818281352
1.54135037954455 -0.292799024465528 -0.367410490936858
1.54254894127048 -0.476530438392978 -0.384668491153969
1.5437475029964 -0.442624364350732 -0.430954901529806
1.54494606472233 -0.454214014151828 -0.485186391341231
1.54614462644826 -0.543522376272043 -0.523265140107474
1.54734318817419 -0.485914559777869 -0.532808411458684
1.54854174990012 -0.519946969594517 -0.534804927826602
1.54974031162605 -0.635606910275767 -0.529360676569828
1.55093887335198 -0.561065317870209 -0.56409078767549
1.55213743507791 -0.555335025309645 -0.591376700805805
1.55333599680384 -0.597877235387051 -0.619198862236426
1.55453455852976 -0.664717946160811 -0.646648803570485
1.55573312025569 -0.671281282739511 -0.644862714201369
1.55693168198162 -0.676789410213055 -0.639942721623178
1.55813024370755 -0.605035739944758 -0.654798390274462
1.55932880543348 -0.627674793661392 -0.632124896294867
1.56052736715941 -0.513791399722304 -0.610126211540166
1.56172592888534 -0.610443357487132 -0.597164216606177
1.56292449061127 -0.598736557426244 -0.599273604741107
1.5641230523372 -0.594024777030023 -0.599612674489467
1.56532161406312 -0.620743697787126 -0.593694480122843
1.56652017578905 -0.651413820931886 -0.586861316913145
1.56771873751498 -0.703000954865496 -0.616688430746796
1.56891729924091 -0.657455265862834 -0.63040241518678
1.57011586096684 -0.598809801502091 -0.604945642628625
1.57131442269277 -0.512497834964501 -0.564501957536515
1.5725129844187 -0.559060264302413 -0.493486292113053
1.57371154614463 -0.464780655763034 -0.42527591398196
1.57491010787056 -0.378580423869435 -0.404926185965495
1.57610866959648 -0.345612439133031 -0.382494652456746
1.57730723132241 -0.272785205583953 -0.347563776792163
1.57850579304834 -0.234638064626083 -0.324333495601972
1.57970435477427 -0.284479848693037 -0.271460177954492
1.5809029165002 -0.303641814588009 -0.244211267637019
1.58210147822613 -0.22749802726913 -0.185829001609881
1.58330003995206 -0.135693022027293 -0.119942696346849
1.58449860167799 -0.0411811405229605 -0.0764061646505101
1.58569716340392 0.0242133401856464 -0.0106681444305899
1.58689572512984 0.0651111591897518 0.0337970988158936
1.58809428685577 0.0521141150126971 0.041125701401214
1.5892928485817 0.102591418206984 0.12032775402055
1.59049141030763 0.184308322511261 0.173902008790984
1.59168997203356 0.229257087944807 0.212720213678806
1.59288853375949 0.306728997792563 0.263126855842535
1.59408709548542 0.346882114377738 0.339236336362059
1.59528565721135 0.369855380788855 0.386016239211852
1.59648421893728 0.440395718193126 0.428232193034953
1.5976827806632 0.380995073987894 0.432201795967404
1.59888134238913 0.470490785848388 0.444027609326312
1.60007990411506 0.539132575510318 0.480406081839896
1.60127846584099 0.508864015620621 0.515164640336798
1.60247702756692 0.593029770444513 0.550164178753448
1.60367558929285 0.614100509786604 0.571126100580859
1.60487415101878 0.548712720735611 0.575833986885543
1.60607271274471 0.569535763852453 0.560062005843554
1.60727127447064 0.497170017710083 0.526935914595048
1.60846983619656 0.501193198294053 0.532021034643273
1.60966839792249 0.475815599695525 0.497021816994104
1.61086695964842 0.426883250254528 0.510080001360969
1.61206552137435 0.468647907148789 0.499850393001212
1.61326408310028 0.462334362204806 0.511944592147448
1.61446264482621 0.602000318947696 0.509909886784354
1.61566120655214 0.540486165807853 0.525972169635378
1.61685976827807 0.497981621864698 0.546788061785068
1.618058330004 0.534542455002943 0.530108460647109
1.61925689172992 0.509138310098022 0.524523620492293
1.62045545345585 0.548482453477176 0.517054900658366
1.62165401518178 0.427802210563611 0.483125684787726
1.62285257690771 0.532894467799554 0.451397985828511
1.62405113863364 0.42097471017441 0.425906413783527
1.62524970035957 0.35828715665078 0.364246942158637
1.6264482620855 0.272897270922949 0.300028832051063
1.62764682381143 0.190049672409668 0.27224701676212
1.62884538553736 0.214197152769337 0.20143776538301
1.63004394726328 0.202768388231076 0.17356538183309
1.63124250898921 0.142530581458549 0.111398367693067
1.63244107071514 0.02013650929844 0.0663550458090975
1.63363963244107 -0.0870136403662617 0.0633366058402749
1.634838194167 0.0286566686936826 0.0313879359551263
1.63603675589293 0.0237005698238144 -0.00269993967760757
1.63723531761886 0.0213327849422664 -0.00630935707897499
1.63843387934479 0.0788383766410149 0.0039004378209978
1.63963244107072 0.0254840115792806 0.00313647993574672
1.64083100279664 0.0211545689767336 0.0322340289264738
1.64202956452257 0.0833856324846758 0.0337576762431448
1.6432281262485 0.00635029889810082 0.0479153416669055
1.64442668797443 -0.00701602767087651 0.0232743882902329
1.64562524970036 -0.015860282053473 0.00793063621683188
1.64682381142629 -0.0602937477344627 -0.0158209070377357
1.64802237315222 -0.0131855347848654 -0.0726287327333584
1.64922093487815 -0.120076630778479 -0.091853866890247
1.65041949660408 -0.0961876449624556 -0.0999522315488893
1.65161805833 -0.147033581172294 -0.122652975355636
1.65281662005593 -0.0573055570023852 -0.142150084809609
1.65401518178186 -0.186405453471662 -0.135037023169838
1.65521374350779 -0.0593023174172912 -0.159998384737029
1.65641230523372 -0.270521309480568 -0.147450360686275
1.65761086695965 -0.221157536397238 -0.209944714081456
1.65880942868558 -0.356236982586395 -0.255925813202266
1.66000799041151 -0.233121133681569 -0.2427279170722
1.66120655213744 -0.253957875681703 -0.246954860393769
1.66240511386336 -0.198714704917954 -0.267443057876066
1.66360367558929 -0.175019451898939 -0.237938178760362
1.66480223731522 -0.222442991949654 -0.23134210677008
1.66600079904115 -0.330998670029578 -0.212882482636612
1.66719936076708 -0.301996194101399 -0.223417927891429
1.66839792249301 -0.109978810146723 -0.231400883043978
1.66959648421894 -0.150111698001419 -0.186625034323647
1.67079504594487 -0.185719199337188 -0.184975206416102
1.6719936076708 -0.174360536432924 -0.166131653021405
1.67319216939672 -0.219716682736641 -0.157286033483194
1.67439073112265 -0.0533220254891064 -0.156729225281362
1.67558929284858 0.0159691542173058 -0.122892154839181
1.67678785457451 -0.0688004810895882 -0.0887523757617267
1.67798641630044 -0.0881005471067601 -0.0698093329067856
1.67918497802637 -0.142636773384397 -0.0755112540695725
1.6803835397523 -0.11570089005483 -0.095995537530887
1.68158210147823 -0.154661195699499 -0.0824578958383848
1.68278066320416 -0.126705549298951 -0.0910618879383389
1.68397922493008 -0.123223522643704 -0.104643627433221
1.68517778665601 -0.0519713672033185 -0.104029963281519
1.68637634838194 -0.117799871564841 -0.0842420588346433
1.68757491010787 -0.134902206098366 -0.0437405949270489
1.6887734718338 -0.114454464472262 -0.0398788865498473
1.68997203355973 -0.0236298704017828 -0.0156718762451089
1.69117059528566 -0.0186366475334744 -0.0206840312430554
1.69236915701159 -0.0371008170613079 -0.0119494654836899
1.69356771873752 -0.0197020912343785 -0.00374047221561307
1.69476628046344 -0.0799029049042899 0.00399315709118715
1.69596484218937 0.0863480264027195 0.0277930235715912
1.6971634039153 -0.0107727212713467 0.0284587063744113
1.69836196564123 0.0708106741481444 0.0353672490817846
1.69956052736716 0.037955062860722 0.024685993273416
1.70075908909309 -0.0507313645732782 0.0162963329709589
1.70195765081902 0.0812048335681302 0.0263400215161721
1.70315621254495 0.00532877078976809 0.027228423886051
1.70435477427088 0.0284423289698159 0.0317790038162239
1.7055533359968 0.0515423752307953 0.0459720194089931
1.70675189772273 0.0897532047361115 0.0311719254536984
1.70795045944866 0.139163739153095 0.0522255659926473
1.70914902117459 0.0206659517142783 0.0761248816234391
1.71034758290052 -0.0129095255318115 0.0908658890011339
1.71154614462645 0.0658545241018605 0.0571000783986032
1.71274470635238 0.0145960723764345 0.0531257994033693
1.71394326807831 0.0314517831222409 0.0360420791659971
1.71514182980423 0.000153468657209639 0.0078025990411559
1.71634039153016 0.0498717118229878 0.00796952913754397
1.71753895325609 0.0447599776945104 0.0325114272436331
1.71873751498202 0.137060625964933 0.0660288391402327
1.71993607670795 0.0718816879685395 0.0982219581042988
1.72113463843388 0.193374896931124 0.130133678476325
1.72233320015981 0.13293846414089 0.142315328559941
1.72353176188574 0.0951725648001236 0.198287889578741
1.72473032361167 0.309845965705651 0.236971376643484
1.72592888533759 0.334946743296372 0.313601287466126
1.72712744706352 0.456211500114839 0.365102172506577
1.72832600878945 0.483115919340641 0.435950528508522
1.72952457051538 0.505963568201864 0.518981092665411
1.73072313224131 0.506359393214719 0.553624481292041
1.73192169396724 0.617135667036126 0.586900514310244
1.73312025569317 0.709825437543723 0.621823950535972
1.7343188174191 0.724571743112008 0.663546547682278
1.73551737914503 0.695498931479308 0.701584712546817
1.73671594087095 0.711257113142516 0.701532735231907
1.73791450259688 0.8111541324919 0.743175181087564
1.73911306432281 0.731133463803902 0.787362433286776
1.74031162604874 0.658964317105478 0.795971384414186
1.74151018777467 0.766942829378893 0.799494925133982
1.7427087495006 0.771016405447996 0.799329714642108
1.74390731122653 0.817580660417979 0.838988336391276
1.74510587295246 0.93122407078746 0.881948089167694
1.74630443467839 0.927340920499858 0.892287870601401
1.74750299640431 0.922279906716774 0.901192748461162
1.74870155813024 0.961461398797265 0.911685717898757
1.74990011985617 0.823596774966345 0.921292464705731
1.7510986815821 0.941908596299852 0.918077740408158
1.75229724330803 0.959749006589737 0.944566971991557
1.75349580503396 0.923292127374291 0.955111765247276
1.75469436675989 0.943939620148743 0.962672654929548
1.75589292848582 1.02085598187419 0.95782003354215
1.75709149021175 1.07705062818244 0.972565641138662
1.75829005193767 0.992973716910079 1.03363495820531
1.7594886136636 1.05094119632636 1.04533274493951
1.76068717538953 1.07180040481308 1.06732681690714
1.76188573711546 1.07928919132998 1.07177667420315
1.76308429884139 1.09000092381307 1.06331872734245
1.76428286056732 1.0916382574473 1.01029500532
1.76548142229325 1.04496343850479 1.00574599520148
1.76667998401918 0.967507408000367 0.996610194753968
1.76787854574511 0.8927527473486 0.978386964343342
1.76907710747103 0.896675609809015 0.930564231034568
1.77027566919696 0.875887347461999 0.910832691687837
1.77147423092289 0.930397933713726 0.901019811638351
1.77267279264882 0.772960585665154 0.858839761156994
1.77387135437475 0.851408598711596 0.810122549111212
1.77506991610068 0.733457393272988 0.783308515792803
1.77626847782661 0.758638130271084 0.751499679373078
1.77746703955254 0.701519192718667 0.701572802246958
1.77866560127847 0.70346940484645 0.658073352777424
1.77986416300439 0.602945546290748 0.623420872387221
1.78106272473032 0.552500097560777 0.573941199923916
1.78226128645625 0.464610988554697 0.517530991485616
1.78345984818218 0.500152607824682 0.458168826124126
1.78465840990811 0.475724591085883 0.431714730503156
1.78585697163404 0.444202190378937 0.425275811673904
1.78705553335997 0.397199482211506 0.384312207184288
1.7882540950859 0.368339667939388 0.360131163939649
1.78945265681183 0.323189166063278 0.325545394136041
1.79065121853775 0.227833976941462 0.290115610330777
1.79184978026368 0.191151632832532 0.232688682081402
1.79304834198961 0.153242738967491 0.167882924269278
1.79424690371554 -0.00138509077727381 0.105490627079519
1.79544546544147 0.0197570871703093 0.0142235875009413
1.7966440271674 0.00384815652628319 -0.0642916350387351
1.79784258889333 -0.0822203788272658 -0.104040793740604
1.79904115061926 -0.267406436964282 -0.169624278110575
1.80023971234519 -0.232722141140902 -0.230186771704813
1.80143827407111 -0.28177729225147 -0.275618014217436
1.80263683579704 -0.41907705829274 -0.361659003363737
1.80383539752297 -0.453525052003013 -0.431331483119608
1.8050339592489 -0.495193934047818 -0.493122933729466
1.80623252097483 -0.484054081128964 -0.502458362018114
1.80743108270076 -0.545066837037333 -0.547910680629331
1.80862964442669 -0.576599039148788 -0.605809762618754
1.80982820615262 -0.665384472915153 -0.665224738475795
1.81102676787855 -0.772951029068959 -0.717309897220025
1.81222532960447 -0.796272511236995 -0.742073913268873
1.8134238913304 -0.77464951491213 -0.786798977993813
1.81462245305633 -0.757983761660275 -0.798437980197992
1.81582101478226 -0.792426851338158 -0.835948461671981
1.81701957650819 -0.89389149136144 -0.853411893373225
1.81821813823412 -0.895298594947745 -0.89720835289342
1.81941669996005 -0.786137628086651 -0.894168807751302
1.82061526168598 -0.947676912080159 -0.90470260566346
1.82181382341191 -0.951860211856325 -0.924492512552928
1.82301238513783 -1.0243885759778 -0.931928340368939
1.82421094686376 -0.911418103863604 -0.955059140704745
1.82540950858969 -0.949578036032136 -0.96373126986549
1.82660807031562 -0.894718381166203 -0.951730655464258
1.82780663204155 -0.907357798412468 -0.944653430129748
1.82900519376748 -0.992166267448579 -0.95542731682215
1.83020375549341 -1.0223877395984 -0.955828315243373
1.83140231721934 -1.03578436631039 -0.948130993544786
1.83260087894527 -0.924352434119217 -0.970943472341374
1.83379944067119 -1.00301516591393 -0.936506249261434
1.83499800239712 -0.919633927390013 -0.935507529138106
1.83619656412305 -0.86536308074552 -0.899778716273844
1.83739512584898 -0.851604832166002 -0.840890264804599
1.83859368757491 -0.838639418468541 -0.830395868710676
1.83979224930084 -0.867362531250073 -0.791452755459408
1.84099081102677 -0.813497276136503 -0.796899764908827
1.8421893727527 -0.790585639366102 -0.786426482260381
1.84338793447863 -0.765766397822344 -0.804319066316393
1.84458649620455 -0.744122338526166 -0.757061437782349
1.84578505793048 -0.789447504302547 -0.756684639952902
1.84698361965641 -0.815443812715133 -0.743614716432101
1.84818218138234 -0.639884610486936 -0.725404221052333
1.84938074310827 -0.657997236280739 -0.672063878165574
1.8505793048342 -0.615925890237809 -0.645482659327891
1.85177786656013 -0.620004036320769 -0.618232238834061
1.85297642828606 -0.486654710195525 -0.587966805520553
1.85417499001199 -0.586466762324635 -0.567454637865088
1.85537355173791 -0.570552902403235 -0.56099181725471
1.85657211346384 -0.463704299140556 -0.509904320729269
1.85777067518977 -0.490584354129861 -0.481446745301929
1.8589692369157 -0.440000739036837 -0.454487991215752
1.86016779864163 -0.425946957624288 -0.432993094179662
1.86136636036756 -0.352824365190656 -0.411401982375564
1.86256492209349 -0.360135249870893 -0.36751754271766
1.86376348381942 -0.271398072592228 -0.337914919583118
1.86496204554535 -0.413251665121331 -0.313200766556578
1.86616060727127 -0.166547770760406 -0.29477134139377
1.8673591689972 -0.250748927673244 -0.260223178960557
1.86855773072313 -0.213711442644385 -0.194717832947377
1.86975629244906 -0.214148692061997 -0.155052880994769
1.87095485417499 -0.169672684208738 -0.139992962311372
1.87215341590092 -0.131712871048585 -0.0897959594907368
1.87335197762685 -0.046343706114678 -0.045098103766523
1.87455053935278 -0.0448372210084494 -0.0395824786876734
1.87574910107871 0.0152458516279392 0.0271040366494701
1.87694766280463 0.00708378808909992 -0.00063059128862735
1.87814622453056 0.0932528499259229 0.0227506659316913
1.87934478625649 0.0495393563325181 0.0530699558144307
1.88054334798242 0.121112403150143 0.0740722178191846
1.88174190970835 0.0727388290838036 0.102156279109557
1.88294047143428 0.0490527894495662 0.102239295191574
1.88413903316021 0.156735951601968 0.128719486889046
1.88533759488614 0.186463137085585 0.192438967772584
1.88653615661207 0.245907258298452 0.197467700505875
1.88773471833799 0.203759335283979 0.21746730126225
1.88893328006392 0.266188510044343 0.267697420294961
1.89013184178985 0.248855313142659 0.289455678212032
1.89133040351578 0.310698103170645 0.316116658987848
1.89252896524171 0.438167162105767 0.367531765607402
1.89372752696764 0.416094215494619 0.437352527860008
1.89492608869357 0.455075701219586 0.479543133170777
1.8961246504195 0.427131508281351 0.509033750461932
1.89732321214543 0.505636066520585 0.550461174032757
1.89852177387135 0.684782664484943 0.586238938013385
1.89972033559728 0.643641209898031 0.636609812207201
1.90091889732321 0.630766180077393 0.646727626388758
1.90211745904914 0.682778920118348 0.657957807118288
1.90331602077507 0.654318107126082 0.706485063681386
1.904514582501 0.762750929946934 0.752349751669835
1.90571314422693 0.713625979396892 0.75260924324433
1.90691170595286 0.721382120023922 0.741566583971465
1.90811026767879 0.736021716205031 0.764811860656802
1.90930882940471 0.749074350808381 0.80981173798822
1.91050739113064 0.859170028165101 0.847301096154286
1.91170595285657 0.908412640318607 0.89285990570688
1.9129045145825 0.844785428303857 0.912581355881086
1.91410307630843 0.87525877733023 0.92531394471791
1.91530163803436 0.990724370015927 0.932926477453682
1.91650019976029 0.85923889523337 0.942649204886647
1.91769876148622 0.884774438417145 0.877598618666835
1.91889732321215 0.838644938047072 0.843178563941123
1.92009588493807 0.757797946956213 0.822778925224558
1.921294446664 0.716690739587453 0.801700801804784
1.92249300838993 0.791635395019026 0.800470204369047
1.92369157011586 0.821375230433168 0.812116031136933
1.92489013184179 0.838283078252212 0.796571647302943
1.92608869356772 0.77338219375836 0.777510671609412
1.92728725529365 0.649793379040218 0.695922630545456
1.92848581701958 0.571939277906703 0.605849848078732
1.92968437874551 0.597393496958971 0.55018078066889
1.93088294047143 0.420216896208428 0.468231466771761
1.93208150219736 0.442053839807507 0.420028761346116
1.93328006392329 0.417971047786825 0.435399317733975
1.93447862564922 0.354267962123834 0.386459439587148
1.93567718737515 0.359825852306581 0.319678808752149
1.93687574910108 0.217077412874448 0.260668906278547
1.93807431082701 0.145790222535216 0.171707102458718
1.93927287255294 0.00147862395036782 0.0939062284086605
1.94047143427887 0.0475953588085909 0.0099675372003443
1.94166999600479 -0.0381692300050875 -0.0743790578089282
1.94286855773072 -0.193082251817485 -0.137816352362739
1.94406711945665 -0.252214701233966 -0.237730824421651
1.94526568118258 -0.363854065801318 -0.329648944834124
1.94646424290851 -0.359286028058453 -0.393563513265506
1.94766280463444 -0.405626597414484 -0.391707875386112
1.94886136636037 -0.471645333525099 -0.411030796884604
1.9500599280863 -0.528175768687672 -0.478983884590424
1.95125848981223 -0.480290920172831 -0.500037115704844
1.95245705153815 -0.534420760349763 -0.535740308012301
1.95365561326408 -0.529768880199957 -0.59060260986169
1.95485417499001 -0.674444634054962 -0.625433444411267
1.95605273671594 -0.638241012012696 -0.668235364193483
1.95725129844187 -0.702123984817869 -0.703488496100624
1.9584498601678 -0.679635665065256 -0.719642970657289
1.95964842189373 -0.796753388624334 -0.741861682595404
1.96084698361966 -0.807496929797964 -0.795279506099354
1.96204554534559 -0.896415933489754 -0.851458306375924
1.96324410707151 -0.904091420417322 -0.911283802790979
1.96444266879744 -0.902725943829974 -0.954312794995119
1.96564123052337 -1.02524760971835 -0.997020016402485
1.9668397922493 -1.01940122222579 -1.01544840612743
1.96803835397523 -0.990279029372598 -1.06934981691921
1.96923691570116 -1.10239205460493 -1.09658926293394
1.97043547742709 -1.04912765107918 -1.08608006565394
1.97163403915302 -1.16523934675028 -1.07530061417087
1.97283260087895 -1.04992776760199 -1.10587755127988
1.97403116260487 -1.07737943419746 -1.11618452964031
1.9752297243308 -1.12561033511769 -1.1196580678633
1.97642828605673 -1.14260498382628 -1.09787545350504
1.97762684778266 -1.15707528529864 -1.11333204065911
1.97882540950859 -1.17746319448012 -1.14574351340924
1.98002397123452 -1.16565990999253 -1.15915175448029
1.98122253296045 -1.04366942312909 -1.17105637098623
1.98242109468638 -1.1117245540218 -1.1352374999154
1.98361965641231 -1.13239240043611 -1.11348143045675
1.98481821813823 -1.04172129231732 -1.09915299405205
1.98601677986416 -1.04420010594046 -1.10277835916803
1.98721534159009 -1.0015383882793 -1.04637667425398
1.98841390331602 -1.06615553367462 -1.04859989407314
1.98961246504195 -1.13175680508549 -1.03982446246155
1.99081102676788 -1.03512607467569 -1.04820889921278
1.99200958849381 -0.974944946220504 -1.03705850910805
1.99320815021974 -1.06036189985971 -1.03270373406219
1.99440671194567 -1.04258039514042 -1.02003352106385
1.99560527367159 -0.996514626932596 -0.973215927342415
1.99680383539752 -0.985255349519276 -0.953482899350314
1.99800239712345 -0.830019139113131 -0.929181090722121
1.99920095884938 -0.942499686870539 -0.854654069164967
2.00039952057531 -0.793703664379058 -0.82650692153793
2.00159808230124 -0.70526424208056 -0.764457674667451
2.00279664402717 -0.687939102148245 -0.654931067043709
2.0039952057531 -0.58432553940277 -0.572286264952484
2.00519376747903 -0.572216643729239 -0.534012386544639
2.00639232920495 -0.450150545853341 -0.446141305967075
2.00759089093088 -0.284217706480493 -0.375575118173541
2.00878945265681 -0.34231065160955 -0.310086411749241
2.00998801438274 -0.358122602879616 -0.259288674527649
2.01118657610867 -0.207506035107478 -0.252480383422476
2.0123851378346 -0.275010414791037 -0.216274591375306
2.01358369956053 -0.084642109577335 -0.188653623994641
2.01478226128646 -0.0504730236180447 -0.129859591435082
2.01598082301239 -0.0593934664850359 -0.0376285918534534
2.01717938473831 0.075668878282039 0.00623723264136036
2.01837794646424 0.0466210830613415 0.0747629885143657
2.01957650819017 0.116721947880129 0.108389405796669
2.0207750699161 0.184761203525682 0.168393566463309
2.02197363164203 0.320862844624003 0.213563120451183
2.02317219336796 0.24813664035022 0.298978226074995
2.02437075509389 0.293377060534296 0.320368403087918
2.02556931681982 0.404652836834099 0.375341936065775
2.02676787854575 0.366560288733585 0.41769161744451
2.02796644027167 0.430650781458412 0.442448186579029
2.0291650019976 0.439477405753238 0.450128649296415
2.03036356372353 0.432280385361633 0.430341592513858
2.03156212544946 0.412288098076866 0.415113623921181
2.03276068717539 0.423154648994824 0.426967038335155
2.03395924890132 0.48209189394049 0.48493207682928
2.03515781062725 0.565792105621268 0.53673983692507
2.03635637235318 0.562834472417202 0.600815493898647
2.03755493407911 0.502979534920139 0.592635314683875
2.03875349580503 0.608084627457381 0.578381759958757
2.03995205753096 0.574914103799324 0.605839996412253
2.04115061925689 0.555187598863155 0.634648842094884
2.04234918098282 0.621820856997065 0.625165579695876
2.04354774270875 0.657809287118745 0.676943708447278
2.04474630443468 0.706931535522978 0.716018532945527
2.04594486616061 0.703413927703521 0.707978595687146
2.04714342788654 0.706642136394071 0.732558581562263
2.04834198961247 0.756957511691344 0.748366034754979
2.04954055133839 0.646979904597838 0.719729869616974
2.05073911306432 0.673515302949535 0.704633902430284
2.05193767479025 0.693472439256765 0.726168140213629
2.05313623651618 0.747106884069544 0.703705256996716
2.05433479824211 0.695584463247885 0.690332253839162
2.05553335996804 0.755739650306821 0.679493358350606
2.05673192169397 0.658252968036607 0.68338592462438
2.0579304834199 0.699970110704 0.680447803587232
2.05912904514583 0.754553557876187 0.661217720270346
2.06032760687175 0.618499737692096 0.646854299300737
2.06152616859768 0.680369894501828 0.647084912851841
2.06272473032361 0.70742883019961 0.607136947865646
2.06392329204954 0.546844702577848 0.570665347686415
2.06512185377547 0.587758368413262 0.513741101553458
2.0663204155014 0.529124501914679 0.48729439029736
2.06751897722733 0.464495319742294 0.459180035360183
2.06871753895326 0.484443200410222 0.447235476879636
2.06991610067919 0.493604576494274 0.481461137026516
2.07111466240511 0.544049698345327 0.499172156928451
2.07231322413104 0.463715714387145 0.51847517801976
2.07351178585697 0.346247802319236 0.495578019112943
2.0747103475829 0.5119603081879 0.466129722340675
2.07590890930883 0.419387776482972 0.44807947506975
2.07710747103476 0.355683473342158 0.387271919724788
2.07830603276069 0.344997228912266 0.330311421056527
2.07950459448662 0.305945081225436 0.292870285562397
2.08070315621254 0.341634489169 0.284998814378301
2.08190171793847 0.313967584303223 0.261382638785388
2.0831002796644 0.224598546443566 0.235192818364689
2.08429884139033 0.259789461629144 0.200252127504026
2.08549740311626 0.144131082783609 0.164825087660282
2.08669596484219 0.146721964281522 0.153231656169068
2.08789452656812 0.0187282900798931 0.135805240895614
2.08909308829405 0.0945139148999744 0.0988601957340797
2.09029165001998 0.135772942430626 0.0395178919029771
2.09149021174591 0.0285885468056551 0.0124455422465964
2.09268877347183 0.0177677454537764 0.00686273355527861
2.09388733519776 -0.0457166189750681 -0.0301425424786717
2.09508589692369 -0.061677149080729 -0.0456656871511304
2.09628445864962 -0.123858112694542 -0.0809551844992205
2.09748302037555 -0.0116773896214017 -0.113032712540325
2.09868158210148 -0.102201981351645 -0.116523814870869
2.09988014382741 -0.172996228979651 -0.13202624555428
2.10107870555334 -0.0407335411029519 -0.15405324306782
2.10227726727926 -0.0774653333944509 -0.167498663152404
2.10347582900519 -0.16628168487796 -0.157198891529264
2.10467439073112 -0.159274468973839 -0.182212157540551
2.10587295245705 -0.174323234520875 -0.220552703559713
2.10707151418298 -0.198781396148707 -0.236308596684872
2.10827007590891 -0.21008848235956 -0.275347263472468
2.10946863763484 -0.239671076527769 -0.27812345997106
2.11066719936077 -0.214547767760169 -0.295957541231505
2.1118657610867 -0.282191549229309 -0.310825187935367
2.11306432281263 -0.121585739644001 -0.294286162543956
2.11426288453855 -0.259808483347297 -0.242185970822373
2.11546144626448 -0.1733406123628 -0.249019295795791
2.11666000799041 -0.209381797831598 -0.24487756500011
2.11785856971634 -0.322953922421097 -0.267987999472042
2.11905713144227 -0.357275098989016 -0.302605761448649
2.1202556931682 -0.258547474428324 -0.311375700671972
2.12145425489413 -0.317830173086328 -0.337303083060341
2.12265281662006 -0.381071368280561 -0.327462174514956
2.12385137834598 -0.34887957196441 -0.360946359367603
2.12504994007191 -0.346004896006 -0.374066625714906
2.12624850179784 -0.35104006365946 -0.364767850942815
2.12744706352377 -0.344556568655343 -0.358471609897247
2.1286456252497 -0.374012602513307 -0.373478746354914
2.12984418697563 -0.379566312831096 -0.410671184910275
2.13104274870156 -0.413184155005364 -0.391451223382396
2.13224131042749 -0.343767218671057 -0.374847598070075
2.13343987215342 -0.327543131080042 -0.3743756088422
2.13463843387934 -0.305154641866633 -0.330484831940001
2.13583699560527 -0.373966084776488 -0.312383169307557
2.1370355573312 -0.222385228664901 -0.278925765102671
2.13823411905713 -0.16141590718392 -0.232106436863489
2.13943268078306 -0.198026346663188 -0.20869262419455
2.14063124250899 -0.200740815959258 -0.181898868968593
2.14182980423492 -0.198355338647222 -0.179575447337601
2.14302836596085 -0.153434224362564 -0.185510304877416
2.14422692768678 -0.125027184951845 -0.168405815943939
2.1454254894127 -0.166322251885899 -0.151673831952033
2.14662405113863 -0.0663490526470632 -0.150213300787063
2.14782261286456 -0.140694985702439 -0.130104925478646
2.14902117459049 -0.0817890263346025 -0.138634436649685
2.15021973631642 -0.116551208139037 -0.102546104876344
2.15141829804235 -0.102662842304928 -0.0835846862995616
2.15261685976828 0.0232941374107476 -0.0484172576917855
2.15381542149421 0.049871018584584 0.01230166523799
2.15501398322014 0.0292649679466742 0.0603865659951306
2.15621254494606 0.013650382733759 0.0944062490878364
2.15741110667199 0.0917145662415567 0.10698765878571
2.15860966839792 0.0860049059221592 0.118711221505419
2.15980823012385 0.157253782810646 0.151687508640932
2.16100679184978 0.224764987978542 0.201868239031151
2.16220535357571 0.189521906790962 0.241746445730338
2.16340391530164 0.384053456395885 0.259751597418048
2.16460247702757 0.284296216516207 0.29435414849936
2.1658010387535 0.304692471002205 0.345467427484498
2.16699960047942 0.395469268982016 0.376410544488985
2.16819816220535 0.312151203074561 0.385739111385497
2.16939672393128 0.485911472919638 0.403266748475143
2.17059528565721 0.457609756618549 0.430407397952576
2.17179384738314 0.454565641545602 0.482182786361339
2.17299240910907 0.512983012661969 0.510138577117798
2.174190970835 0.49329694932364 0.515048275760479
2.17538953256093 0.546047561238372 0.525490943805026
2.17658809428686 0.591366320602229 0.566915406335065
2.17778665601278 0.655664879481018 0.647288827813213
2.17898521773871 0.746376438660151 0.72159876474833
2.18018377946464 0.815930991200573 0.77032836283735
2.18138234119057 0.763753930886445 0.78003224015093
2.1825809029165 0.711294224618948 0.792452836090676
2.18377946464243 0.763062930293134 0.783191518254985
2.18497802636836 0.733656903003916 0.752083594743706
2.18617658809429 0.816095525155723 0.764666389919414
2.18737514982022 0.861234667241046 0.778043074427377
2.18857371154614 0.76532552757751 0.817151817353663
2.18977227327207 0.770986994080586 0.79939039806994
2.190970834998 0.776586364756789 0.816691857701646
2.19216939672393 0.816905528533483 0.798095079586864
2.19336795844986 0.797547330009782 0.826031132457279
2.19456652017579 0.757452552095215 0.801408705859949
2.19576508190172 0.870382804823788 0.801637444025262
2.19696364362765 0.856173417393 0.791583451073565
2.19816220535358 0.718694738794903 0.77499530931771
2.1993607670795 0.748907973983228 0.715313636961213
2.20055932880543 0.72983660053614 0.682829731985497
2.20175789053136 0.622859571891109 0.682614948390848
2.20295645225729 0.627346330470661 0.6621438048177
2.20415501398322 0.576877761068334 0.616135351571105
2.20535357570915 0.606405473432094 0.599787960971334
2.20655213743508 0.506301361622695 0.578611574350339
2.20775069916101 0.611976401439323 0.504376473255757
2.20894926088694 0.453688791567326 0.486480826046003
2.21014782261286 0.472935260319988 0.409797215649453
2.21134638433879 0.33167967160641 0.357195336130898
2.21254494606472 0.332778526603957 0.294073539385193
2.21374350779065 0.370686457379825 0.255357089997076
2.21494206951658 0.294386719644158 0.227172497515577
2.21614063124251 0.291701953428723 0.231758143679052
2.21733919296844 0.2697931052965 0.220155773982211
2.21853775469437 0.274318706881154 0.191521888086721
2.2197363164203 0.201416080941006 0.187361352189198
2.22093487814622 0.200908304466665 0.168554841426885
2.22213343987215 0.0955741904834692 0.111250183430211
2.22333200159808 0.0682725868501119 0.0463729554570178
2.22453056332401 0.0353569922853465 0.0210830739791894
2.22572912504994 -0.0623070611369137 -0.030775763418211
2.22692768677587 -0.120927992224018 -0.0847232927525936
2.2281262485018 -0.239704084402849 -0.143967378462209
2.22932481022773 -0.151655728990302 -0.19728634234337
2.23052337195366 -0.227043731946392 -0.209314629614922
2.23172193367958 -0.280463189898829 -0.248383015145198
2.23292049540551 -0.18816153182138 -0.243434614470214
2.23411905713144 -0.18384940884813 -0.227181218882754
2.23531761885737 -0.295756508714965 -0.205599852986078
2.2365161805833 -0.207842642199234 -0.228928991666739
2.23771474230923 -0.259307312989209 -0.252363873511043
2.23891330403516 -0.297197960842343 -0.267702289254238
2.24011186576109 -0.365608687496721 -0.3306884036232
2.24131042748702 -0.463351316503829 -0.359224597844143
2.24250898921294 -0.424262463567759 -0.401800916717024
2.24370755093887 -0.41838038029656 -0.432062532945246
2.2449061126648 -0.458863267102394 -0.450134493859934
2.24610467439073 -0.515152085338916 -0.462558171377242
2.24730323611666 -0.486608135570312 -0.479305598760269
2.24850179784259 -0.511204234320086 -0.498992500851022
2.24970035956852 -0.51540074551349 -0.500537882024484
2.25089892129445 -0.474214516331792 -0.508194079377347
2.25209748302038 -0.559900925229808 -0.507276514946009
2.2532960447463 -0.507054636869131 -0.504135781857025
2.25449460647223 -0.498807459080947 -0.469972661532506
2.25569316819816 -0.457923259565061 -0.460972750652281
2.25689172992409 -0.341628026181708 -0.44521550264617
2.25809029165002 -0.369935693264444 -0.411242449467636
2.25928885337595 -0.394480287962875 -0.364461765169427
2.26048741510188 -0.296874199797637 -0.315023231246296
2.26168597682781 -0.175760949402195 -0.244788457197691
2.26288453855374 -0.171632634181789 -0.192900733017206
2.26408310027966 -0.169866737817983 -0.176842654857562
2.26528166200559 -0.15186629840062 -0.162862275253532
2.26648022373152 -0.21207085879316 -0.175797408737048
2.26767878545745 -0.205986492564126 -0.1955770049207
2.26887734718338 -0.213782335648111 -0.169208137869828
2.27007590890931 -0.146253528680862 -0.14874473988397
2.27127447063524 -0.124068615382625 -0.117631996781035
2.27247303236117 -0.123116575454752 -0.0848121099313733
2.2736715940871 -0.0371085815970313 -0.0187821017420636
2.27487015581302 0.0962882268714182 0.0380714262507004
2.27606871753895 0.10628900567094 0.095682352744585
2.27726727926488 0.148815928395312 0.175506905823519
2.27846584099081 0.172250778212 0.181204554609166
2.27966440271674 0.192940283477076 0.174388657363936
2.28086296444267 0.109834881622413 0.172988433868956
2.2820615261686 0.182543484269489 0.191196027137105
2.28326008789453 0.241938517611591 0.19424505850008
2.28445864962046 0.179251264340984 0.221016505728578
2.28565721134638 0.19582131204037 0.281505848883147
2.28685577307231 0.331715832648648 0.354873140568347
2.28805433479824 0.374454976960136 0.405564368708943
2.28925289652417 0.365159823531735 0.404200237869067
2.2904514582501 0.514910357348388 0.469206383028064
2.29165001997603 0.479395077622005 0.485435111011486
2.29284858170196 0.50808700842698 0.487919294399099
2.29404714342789 0.405551204249684 0.493693955597375
2.29524570515382 0.454584943215128 0.497344178689683
2.29644426687974 0.509406016679993 0.508550348505557
2.29764282860567 0.435723615628147 0.472172251483136
2.2988413903316 0.564465158644713 0.454196622963929
2.30003995205753 0.45986509301472 0.463496680413517
2.30123851378346 0.494932643348214 0.473243965156178
2.30243707550939 0.475408003680719 0.512602434119506
2.30363563723532 0.572935566932422 0.497165970108211
2.30483419896125 0.500476005219779 0.531187575054082
2.30603276068718 0.5683402622629 0.523686641317246
2.3072313224131 0.602858821487478 0.56821669152086
2.30842988413903 0.578372665687222 0.575427870915441
2.30962844586496 0.602110704801167 0.600220651059731
2.31082700759089 0.662447179792524 0.609916215433788
2.31202556931682 0.58646889449986 0.634889198948487
2.31322413104275 0.5467930218108 0.591927002569054
2.31442269276868 0.559300251897663 0.542075412835994
2.31562125449461 0.53321595817196 0.554542454435206
2.31681981622054 0.613113921491453 0.519028300411575
2.31801837794646 0.509495119603957 0.510168467378602
2.31921693967239 0.510550564095789 0.494487447679858
2.32041550139832 0.492377302136708 0.518768171892774
2.32161406312425 0.508960063054334 0.510873198387908
2.32281262485018 0.633889174355728 0.518235277948477
2.32401118657611 0.454687997599858 0.522189694058757
2.32520974830204 0.498002145308521 0.504240042579127
2.32640831002797 0.444949130415517 0.507394587572974
2.3276068717539 0.521377193568404 0.493993026676062
2.32880543347982 0.543578072269938 0.518463321322239
2.33000399520575 0.504848279485103 0.524686083529358
2.33120255693168 0.521144123865776 0.530595452848144
2.33240111865761 0.544997708590591 0.521525448086244
2.33359968038354 0.500042947027872 0.505954250944018
2.33479824210947 0.401503614519522 0.456341102238207
2.3359968038354 0.423266888516923 0.453505089442751
2.33719536556133 0.389213734193318 0.441151832186829
2.33839392728726 0.425944954955724 0.432831094918102
2.33959248901318 0.392111433700541 0.381682595745862
2.34079105073911 0.38891299992954 0.356525191412034
2.34198961246504 0.368431309034675 0.339687861751869
2.34318817419097 0.262566317669853 0.263592516023487
2.3443867359169 0.180328226330032 0.232871175240374
2.34558529764283 0.280339653402063 0.200099590758288
2.34678385936876 0.184627894662513 0.186688914129111
2.34798242109469 0.130075814513198 0.199259113636089
2.34918098282062 0.270817236410689 0.176857936880479
2.35037954454654 0.194970561652451 0.202421877909785
2.35157810627247 0.245035475711144 0.194950013407243
2.3527766679984 0.183870410271354 0.182293460491107
2.35397522972433 0.202954637329212 0.140989750907254
2.35517379145026 -0.00936988790764257 0.126084912756128
2.35637235317619 0.0644457313039672 0.0779953018921666
2.35757091490212 -0.111234264771041 0.0255203976443284
2.35876947662805 -0.070064235345183 -0.00134860629083147
2.35996803835398 -0.150173324850235 -0.058074479965678
2.3611666000799 -0.0644367084145303 -0.106282411466498
2.36236516180583 -0.145932383475023 -0.120856277046283
2.36356372353176 -0.132050823895978 -0.149739190873851
2.36476228525769 -0.166269769621962 -0.16397064405978
2.36596084698362 -0.12515387279189 -0.192255670835215
2.36715940870955 -0.289301811531511 -0.216248324803649
2.36835797043548 -0.273388047077966 -0.230703469036114
2.36955653216141 -0.270537329996337 -0.25674819254497
2.37075509388734 -0.37769080510451 -0.261745983052631
2.37195365561326 -0.203485572479513 -0.280495243664805
2.37315221733919 -0.203199021740986 -0.284137961192352
2.37435077906512 -0.356863667984112 -0.285426988746124
2.37554934079105 -0.259291304525451 -0.32880419460846
2.37674790251698 -0.312744823893377 -0.359894779253618
2.37794646424291 -0.326218804618138 -0.333919501307787
2.37914502596884 -0.422185232286626 -0.321619600459445
2.38034358769477 -0.341712783133142 -0.320969664639233
2.38154214942069 -0.376035564912202 -0.359564306830369
2.38274071114662 -0.370819576610178 -0.39125802071579
2.38393927287255 -0.466480261883958 -0.451788815266886
2.38513783459848 -0.52384413362909 -0.493006652979465
2.38633639632441 -0.598132756059478 -0.542906787662455
2.38753495805034 -0.564844259041643 -0.562174006584892
2.38873351977627 -0.591679535622139 -0.61477016933365
2.3899320815022 -0.597136513161804 -0.580897778345487
2.39113064322813 -0.605608782178554 -0.596835156713772
2.39232920495406 -0.521198058874039 -0.606936994018954
2.39352776667998 -0.661654218039705 -0.597146691644654
2.39472632840591 -0.635579975854646 -0.596508066091379
2.39592489013184 -0.644056094666252 -0.600069186796006
2.39712345185777 -0.662171756668682 -0.64076457471432
2.3983220135837 -0.698175465385911 -0.635568749430208
2.39952057530963 -0.637251180767336 -0.676670651311737
2.40071913703556 -0.691094430622551 -0.680311532299337
2.40191769876149 -0.670616714994229 -0.652938483702308
2.40311626048742 -0.732518477328785 -0.677962080814226
2.40431482221334 -0.718141813111159 -0.676923977360258
2.40551338393927 -0.621157161084489 -0.645337979998479
2.4067119456652 -0.667499432499051 -0.626646274975592
2.40791050739113 -0.647107424263409 -0.585397626714742
2.40910906911706 -0.586269448482183 -0.573828106831195
2.41030763084299 -0.572047569288371 -0.561830524264183
2.41150619256892 -0.537775550833085 -0.538710710769953
2.41270475429485 -0.504853112420465 -0.518900611725437
2.41390331602078 -0.589631370975579 -0.54579080224201
2.4151018777467 -0.623173035482465 -0.544990835963444
2.41630043947263 -0.628503220274585 -0.553897299286289
2.41749900119856 -0.555477391858057 -0.544470923664471
2.41869756292449 -0.392418979090379 -0.491182069657348
2.41989612465042 -0.495370407438448 -0.465392923631537
2.42109468637635 -0.449104778728899 -0.433122755955285
2.42229324810228 -0.383807195394388 -0.439726985735428
2.42349180982821 -0.35252995373287 -0.406430512835367
2.42469037155414 -0.357524492912748 -0.377914983104383
2.42588893328006 -0.322861298965826 -0.341644806782945
2.42708749500599 -0.327334948061035 -0.325437644079023
2.42828605673192 -0.305087309199797 -0.297845359153429
2.42948461845785 -0.215009122399571 -0.263916188168056
2.43068318018378 -0.320261200333477 -0.233545613971842
2.43188174190971 -0.241046829091112 -0.195460373306646
2.43308030363564 -0.142329775033531 -0.135146613118608
2.43427886536157 -0.0795363237945927 -0.104056114237186
2.43547742708749 -0.047510027776201 -0.0650695864457377
2.43667598881342 -0.0838416617773972 -0.02336355788455
2.43787455053935 0.0287502067093111 0.0183449949006219
2.43907311226528 0.145020782163502 0.090935814334114
2.44027167399121 0.168180261979128 0.167312966838859
2.44147023571714 0.240522444296459 0.241551285431161
2.44266879744307 0.304326720727592 0.293569077154846
2.443867359169 0.307145660387277 0.331498165682607
2.44506592089493 0.447657548645089 0.38049374450396
2.44626448262086 0.481273903927641 0.437313220891891
2.44746304434678 0.55051338263332 0.473377458065992
2.44866160607271 0.4841759528736 0.518197549860668
2.44986016779864 0.575010736527216 0.550960336860666
2.45105872952457 0.621829466431954 0.557473516626625
2.4522572912505 0.567134233051777 0.564606788689453
2.45345585297643 0.605828815344033 0.578145411772885
2.45465441470236 0.556864757691843 0.612542193472364
2.45585297642829 0.740106815437251 0.617422750731164
2.45705153815421 0.634458631278792 0.674785954320932
2.45825009988014 0.64198409763297 0.667615601337215
2.45944866160607 0.646787152879732 0.656584239442352
2.460647223332 0.557260521804795 0.65223602777895
2.46184578505793 0.608993480374836 0.649385371471008
2.46304434678386 0.728564754939196 0.683535554370114
2.46424290850979 0.729624116244289 0.685605694024924
2.46544147023572 0.656602524637194 0.710125951304251
2.46664003196165 0.74035775098391 0.724062959729805
2.46783859368758 0.761708098763958 0.745253024677388
2.4690371554135 0.677196080462338 0.745067893500399
2.47023571713943 0.823768251167705 0.734484338892419
2.47143427886536 0.80160807569011 0.756786765385386
2.47263284059129 0.814064805488448 0.788128844677656
2.47383140231722 0.796526156069583 0.795315915701545
2.47502996404315 0.807338387310087 0.780960358955117
2.47622852576908 0.692134383487939 0.792498406479222
2.47742708749501 0.690924648836682 0.74696411701928
2.47862564922093 0.700698787430169 0.720243168092838
2.47982421094686 0.704947785899495 0.672745080620292
2.48102277267279 0.792116234972313 0.666026349201892
2.48222133439872 0.732672780040411 0.676116456567457
2.48341989612465 0.696830496358816 0.697496095285167
2.48461845785058 0.597072469426891 0.680739058548612
2.48581701957651 0.677137954776536 0.643551208259439
2.48701558130244 0.64990353307287 0.621090007297349
2.48821414302837 0.685966539542601 0.598424168064255
2.48941270475429 0.681023311198885 0.569539423922091
2.49061126648022 0.513322816771074 0.613036637881384
2.49180982820615 0.611859347623709 0.595439013784021
2.49300838993208 0.61809006920544 0.587924487794123
2.49420695165801 0.555087681882487 0.597958434402984
2.49540551338394 0.517844951582771 0.568960683799813
2.49660407510987 0.485885520180003 0.517328701083083
2.4978026368358 0.515885822764472 0.470090895556825
2.49900119856173 0.421056877704008 0.425148603731501
2.50019976028765 0.370310790476421 0.392094260363518
2.50139832201358 0.353126692324285 0.325440884974012
2.50259688373951 0.249204857051699 0.285617311000712
2.50379544546544 0.139446951712445 0.217457720691866
2.50499400719137 0.108906145216156 0.124584917891508
2.5061925689173 0.122084762245505 0.0482325207644885
2.50739113064323 0.0797689524271671 0.0146757739039343
2.50858969236916 -0.00474728859325597 0.00792694686877445
2.50978825409509 -0.0700391771648046 -0.0177370192316996
2.51098681582101 -0.0385232025595755 -0.0568893338507129
2.51218537754694 -0.0121939297422527 -0.0663566426560359
2.51338393927287 -0.0841068188098127 -0.0512086794654115
2.5145825009988 -0.105344950814198 -0.0665734011327646
2.51578106272473 -0.0826587748984534 -0.105515772175317
2.51697962445066 -0.116532521166568 -0.14710168336022
2.51817818617659 -0.21761723772776 -0.178263811429885
2.51937674790252 -0.154250156213085 -0.227592539622616
2.52057530962845 -0.400338812464154 -0.300763548949588
2.52177387135437 -0.32692826334025 -0.315096158788385
2.5229724330803 -0.42035588174006 -0.332193375958858
2.52417099480623 -0.279702609247494 -0.335660181964166
2.52536955653216 -0.327289790231519 -0.352161330646301
2.52656811825809 -0.368010685372657 -0.368990646431643
2.52776667998402 -0.344574979447401 -0.405843157136756
2.52896524170995 -0.413470160967791 -0.426062165974453
2.53016380343588 -0.408895023540776 -0.441738585117577
2.53136236516181 -0.442834592751723 -0.452089101069312
2.53256092688773 -0.384623288472635 -0.453279001225496
2.53375948861366 -0.475077700637598 -0.451976634157221
2.53495805033959 -0.379174822938254 -0.461582143048333
2.53615661206552 -0.488834554511447 -0.462697986127547
2.53735517379145 -0.488763946082173 -0.462278426182398
2.53855373551738 -0.470055987808007 -0.468128016607236
2.53975229724331 -0.501295417177075 -0.516160562275544
2.54095085896924 -0.577315923312223 -0.520585697203992
2.54214942069517 -0.533586875410777 -0.576192943126958
2.54334798242109 -0.538569793853947 -0.56807809378117
2.54454654414702 -0.544549160783555 -0.559312024526611
2.54574510587295 -0.540978694882663 -0.556857525974344
2.54694366759888 -0.501751775616881 -0.527815967716087
2.54814222932481 -0.581471072943918 -0.530915023388742
2.54934079105074 -0.485589887748703 -0.514344881152614
2.55053935277667 -0.523149406585121 -0.540135736994066
2.5517379145026 -0.475707807454491 -0.543279102318471
2.55293647622853 -0.556602151565522 -0.529313493606664
2.55413503795445 -0.534272581499292 -0.561917286495564
2.55533359968038 -0.609199711123194 -0.54268953097477
2.55653216140631 -0.525660100745081 -0.547602088275198
2.55773072313224 -0.630849670438035 -0.518968749200784
2.55892928485817 -0.575710378038355 -0.520975929861488
2.5601278465841 -0.517686713680436 -0.493811771290556
2.56132640831003 -0.388439413036086 -0.450878004361417
2.56252497003596 -0.366305198129355 -0.411693748359253
2.56372353176189 -0.29376667237201 -0.353438334046575
2.56492209348781 -0.280145153702256 -0.331016984048718
2.56612065521374 -0.320829498213754 -0.275378036196781
2.56731921693967 -0.200442407922354 -0.243170388932853
2.5685177786656 -0.184687160120153 -0.199160207252758
2.56971634039153 -0.13823193239692 -0.129567075417419
2.57091490211746 -0.137005173397931 -0.100196578592992
2.57211346384339 -0.00310311682552363 -0.0573077832446586
2.57331202556932 -0.0404641731457033 -0.0132515899894856
2.57451058729525 0.0305502523069324 0.0212431309453371
2.57570914902117 0.104042712083709 0.0736959771523078
2.5769077107471 0.122539631154264 0.11889959363189
2.57810627247303 0.139743395329931 0.117746442441956
2.57930483419896 0.147906306732362 0.158651571327816
2.58050339592489 0.181936217196276 0.227877632765767
2.58170195765082 0.294445976485059 0.274090197099144
2.58290051937675 0.382581099154158 0.340351460577925
2.58409908110268 0.43014788390437 0.372060445563249
2.58529764282861 0.383225242616862 0.386831683245141
2.58649620455453 0.339748804620149 0.403350783256119
2.58769476628046 0.386348269615261 0.404867575118291
2.58889332800639 0.405319257107867 0.40646967430302
2.59009188973232 0.415347025950624 0.391107131915776
2.59129045145825 0.406577737659276 0.418326211294346
2.59248901318418 0.463873039194231 0.450291326975057
2.59368757491011 0.484023246304069 0.487485486410001
2.59488613663604 0.456960822893538 0.497258541019159
2.59608469836197 0.531045465127666 0.502633528802425
2.59728326008789 0.528673786841957 0.540836772966517
2.59848182181382 0.544316396875436 0.550761819989447
2.59968038353975 0.45676906444198 0.563877340361415
2.60087894526568 0.558587601732585 0.577065058014815
2.60207750699161 0.592900652823837 0.574513651361067
2.60327606871754 0.697721091402047 0.562744801551217
2.60447463044347 0.525953090984143 0.565849125511407
2.6056731921694 0.518651442453735 0.543934916409713
2.60687175389533 0.512698078942957 0.523217717414371
2.60807031562125 0.508789179968321 0.494070809022269
2.60926887734718 0.453079926464324 0.457137152910825
2.61046743907311 0.469744158084169 0.472895702352234
2.61166600079904 0.463512645544902 0.466455609698358
2.61286456252497 0.502204320447371 0.443003447346606
2.6140631242509 0.385523662815466 0.412827603314818
2.61526168597683 0.369169331521481 0.382571891605658
2.61646024770276 0.408735169871256 0.350148853404007
2.61765880942869 0.368454686669242 0.328078137060359
2.61885737115461 0.301014295225089 0.326102888015151
2.62005593288054 0.264675725384709 0.3206674723562
2.62125449460647 0.28186743331367 0.29132614115452
2.6224530563324 0.242041521180309 0.255448962897325
2.62365161805833 0.182984330422653 0.192708960345211
2.62485017978426 0.194841665706936 0.188797959678393
2.62604874151019 0.253067949072011 0.183202568412467
2.62724730323612 0.190932911290056 0.195313244475575
2.62844586496205 0.228644352299011 0.203752592974832
2.62964442668797 0.0405580837389228 0.180689017207475
2.6308429884139 0.12652002111404 0.154721768755512
2.63204155013983 0.18903849665531 0.140008307589483
2.63324011186576 0.163275239804766 0.133579366054385
2.63443867359169 0.0870745058886326 0.137954450398408
2.63563723531762 0.162569679511858 0.133920967629047
2.63683579704355 0.143994785453788 0.153947143900554
2.63803435876948 0.0807648341993021 0.120913144029962
2.63923292049541 0.210023672402844 0.123063089196261
2.64043148222133 0.0882988555751995 0.124862468376499
2.64163004394726 0.134961343987595 0.130448903259529
2.64282860567319 0.0153698277857918 0.0821289211519887
2.64402716739912 -0.046973634077414 0.0380722557032215
2.64522572912505 -0.0925633379257398 0.00486365383275259
2.64642429085098 -0.0432385964231489 -0.0222215353647091
2.64762285257691 -0.0424973685437472 -0.0304359549361066
2.64882141430284 0.00531024782899015 -0.0573947779602803
2.65001997602877 -0.133502156397356 -0.0674189309133031
2.65121853775469 -0.0774138027040618 -0.103372496647958
2.65241709948062 -0.0887157020988503 -0.103859890278475
2.65361566120655 -0.183659767301073 -0.132325668224225
2.65481422293248 -0.113162047583106 -0.127705064442992
2.65601278465841 -0.0992110667562364 -0.154952899091923
2.65721134638434 -0.231608798703162 -0.193426890519839
2.65840990811027 -0.270209593843695 -0.247871995257955
2.6596084698362 -0.391323796652537 -0.309790901465967
2.66080703156213 -0.343289995349479 -0.362848074240876
2.66200559328805 -0.374479040531681 -0.386736275213187
2.66320415501398 -0.334931052333207 -0.384414739051316
2.66440271673991 -0.331020009851345 -0.359737912493894
2.66560127846584 -0.339355725480454 -0.336674081550077
2.66679984019177 -0.318501730785823 -0.35056982059371
2.6679984019177 -0.364188825808494 -0.36543468191356
2.66919696364363 -0.247153386904175 -0.350412706276913
2.67039552536956 -0.36106522990724 -0.335229977814606
2.67159408709549 -0.349699491484665 -0.368211320184063
2.67279264882141 -0.461003929846777 -0.388688883742298
2.67399121054734 -0.381380598232819 -0.397237669427273
2.67518977227327 -0.40358832182997 -0.403188378439195
2.6763883339992 -0.360233175270039 -0.402055136315438
2.67758689572513 -0.47032013734172 -0.426031586124055
2.67878545745106 -0.398845254518615 -0.41647880586392
2.67998401917699 -0.360172438145996 -0.429642937796682
2.68118258090292 -0.476575851170236 -0.401802536434376
2.68238114262885 -0.398001471099307 -0.396393465782896
2.68357970435477 -0.399031529723561 -0.43567218798451
2.6847782660807 -0.494070695473448 -0.440464899580722
2.68597682780663 -0.389887448944479 -0.466062401348946
2.68717538953256 -0.466195886883082 -0.455641081395818
2.68837395125849 -0.355004629781211 -0.443700143504764
2.68957251298442 -0.438530807154064 -0.395801364146545
2.69077107471035 -0.492223021215798 -0.410163573486272
2.69196963643628 -0.394866146520159 -0.399898975531877
2.69316819816221 -0.384061611691973 -0.389383421627852
2.69436675988813 -0.445407721357033 -0.363550090301395
2.69556532161406 -0.354014943098452 -0.37671186287396
2.69676388333999 -0.34065157073232 -0.382313878499198
2.69796244506592 -0.400720826799835 -0.383765161515465
2.69916100679185 -0.438124463618976 -0.415105313629853
2.70035956851778 -0.450158013504492 -0.474495578096568
2.70155813024371 -0.441510890795936 -0.499971085207696
2.70275669196964 -0.53919245422212 -0.499813157452921
2.70395525369557 -0.382968905114334 -0.505425658419863
2.70515381542149 -0.472056028145814 -0.466806116204872
2.70635237714742 -0.457391756019801 -0.44374234477986
2.70755093887335 -0.452180874135384 -0.407804344423386
2.70874950059928 -0.352018213657209 -0.363270683400869
2.70994806232521 -0.41232369042159 -0.322127515469719
2.71114662405114 -0.365555743333734 -0.323265212261951
2.71234518577707 -0.271345892460077 -0.310401780476361
2.713543747503 -0.229596558615124 -0.232648807017433
2.71474230922893 -0.19183491538868 -0.152936547647983
2.71594087095485 -0.0750585996909142 -0.0946439035584624
2.71713943268078 0.122421574093918 -0.0117810314056914
2.71833799440671 0.0698444036987285 0.073433899176057
2.71953655613264 0.153863514137631 0.141092700517237
2.72073511785857 0.17245301010245 0.177710403219113
2.7219336795845 0.18929686642637 0.212924467257504
2.72313224131043 0.245575539214462 0.220522693559189
2.72433080303636 0.259320269155986 0.261190874911566
2.72552936476229 0.283314207703164 0.295968506706798
2.72672792648821 0.353638737447705 0.307332227332018
2.72792648821414 0.539630426257588 0.360051298622628
2.72912504994007 0.404687286388662 0.404568166875579
2.730323611666 0.47913057661937 0.456915325166804
2.73152217339193 0.522446262856691 0.505230376023689
2.73272073511786 0.589169829931842 0.557326885885285
2.73391929684379 0.573119519679423 0.591710953508991
2.73511785856972 0.552279282908927 0.610400518880617
2.73631642029565 0.598312306273681 0.595682321104643
2.73751498202157 0.5977049360164 0.59947483171584
2.7387135437475 0.662609603833536 0.607355739263195
2.73991210547343 0.576418755831367 0.610110619815576
2.74111066719936 0.651943271898853 0.616934046856932
2.74230922892529 0.67498925991138 0.634378578833315
2.74350779065122 0.706709345473204 0.644527996168152
2.74470635237715 0.684626485294163 0.655140473661222
2.74590491410308 0.595016206699478 0.643064390982003
2.74710347582901 0.579837025887331 0.627882733096631
2.74830203755493 0.654540220782541 0.592467938970269
2.74950059928086 0.572968741624653 0.585748700895261
2.75069916100679 0.474205057458106 0.527667395864402
2.75189772273272 0.493638838161184 0.507016852856499
2.75309628445865 0.512351087402612 0.532378726038343
2.75429484618458 0.536301042406312 0.50403901108536
2.75549340791051 0.37759118669984 0.466983155011433
2.75669196963644 0.384524823664029 0.425707348333575
2.75789053136237 0.271902912864665 0.387912663841056
2.75908909308829 0.314814597116291 0.327328621985204
2.76028765481422 0.236415803344875 0.292286622419556
2.76148621654015 0.284045468725903 0.228011922010189
2.76268477826608 0.250430137528964 0.203225082861494
2.76388333999201 0.222526341881641 0.20096556693152
2.76508190171794 0.198027625616862 0.181368767857709
2.76628046344387 0.129387496078145 0.132156851649126
2.7674790251698 0.138439657028258 0.112880773691901
2.76867758689573 -0.0485110842363199 0.0449222004021658
2.76987614862165 -0.035974298429691 0.0190737246970386
2.77107471034758 -0.00812591019228181 -0.0355934078865252
2.77227327207351 -0.0859669862509984 -0.0690804442894953
2.77347183379944 -0.104872126897667 -0.126866717546675
2.77467039552537 -0.183347884424465 -0.166651169517142
2.7758689572513 -0.254772547259356 -0.192391636604588
2.77706751897723 -0.216112245407822 -0.199755907681534
2.77826608070316 -0.191507344922354 -0.192830768273462
2.77946464242908 -0.237753134929434 -0.250259123570646
2.78066320415501 -0.253137579084033 -0.271707268234809
2.78186176588094 -0.223782310986427 -0.284530389773199
2.78306032760687 -0.33080024466325 -0.293168628596136
2.7842588893328 -0.238231728254728 -0.278172313927597
2.78545745105873 -0.287511377977282 -0.278816507106095
2.78665601278466 -0.410191306156331 -0.314258102592912
2.78785457451059 -0.368386731769008 -0.353099715752136
2.78905313623652 -0.344182885039834 -0.415905446429603
2.79025169796245 -0.461289484419568 -0.445078570771427
2.79145025968837 -0.48934467130903 -0.478141703329717
2.7926488214143 -0.546472157980555 -0.545627341097956
2.79384738314023 -0.508099596843066 -0.57598587821621
2.79504594486616 -0.57901733960059 -0.618100430698323
2.79624450659209 -0.611221103005468 -0.648201915916201
2.79744306831802 -0.618727361765542 -0.653203791974109
2.79864163004395 -0.664561389574212 -0.647042476591188
2.79984019176988 -0.540744183486948 -0.638586559140598
2.80103875349581 -0.593458261779767 -0.611554808031829
2.80223731522173 -0.563889346579446 -0.613312696639834
2.80343587694766 -0.528133820885764 -0.607600645545986
2.80463443867359 -0.618529988665734 -0.590830199719529
2.80583300039952 -0.520815978824853 -0.581730177989189
2.80703156212545 -0.509965822284741 -0.556455346080415
2.80823012385138 -0.623697549247276 -0.55429701120004
2.80942868557731 -0.64214505952211 -0.557470519587318
2.81062724730324 -0.596465189016995 -0.574203811459853
2.81182580902917 -0.60787044784093 -0.603149645889866
2.81302437075509 -0.581825594023539 -0.586812092150455
2.81422293248102 -0.619115200175717 -0.568062152230094
2.81542149420695 -0.552481630519472 -0.59036168699033
2.81662005593288 -0.58147235859126 -0.589794310139943
2.81781861765881 -0.616205258356042 -0.597702022389755
2.81901717938474 -0.616217794973529 -0.594321711271408
2.82021574111067 -0.58093085224316 -0.571883301291079
2.8214143028366 -0.543334461039093 -0.525381962805985
2.82261286456253 -0.578928943081785 -0.48573842415978
2.82381142628845 -0.436264668302265 -0.482795536891717
2.82500998801438 -0.455367987454781 -0.443866093464326
2.82620854974031 -0.440366202681234 -0.397251408391182
2.82740711146624 -0.435022950428267 -0.361472933333934
2.82860567319217 -0.296213579528001 -0.374428362814605
2.8298042349181 -0.403590304697238 -0.36998803627438
2.83100279664403 -0.467234970070865 -0.389779105781441
2.83220135836996 -0.493574942571738 -0.414985143870859
2.83339992009588 -0.497182103816844 -0.423160499422852
2.83459848182181 -0.44146284631796 -0.402806792149622
2.83579704354774 -0.394310772117792 -0.370414357935281
2.83699560527367 -0.309749382091723 -0.310731282078656
2.8381941669996 -0.211432267645116 -0.263757746914412
2.83939272872553 -0.279486073447321 -0.20784517145123
2.84059129045146 -0.270246455012753 -0.233041395923124
2.84178985217739 -0.236020410069177 -0.207204018356125
2.84298841390332 -0.154143754343695 -0.155845292764909
2.84418697562925 -0.178729264741938 -0.151619624701732
2.84538553735517 -0.181352275690532 -0.134264442039316
2.8465840990811 -0.0862874591767525 -0.143360403380064
2.84778266080703 -0.0900232617091023 -0.106386911916941
2.84898122253296 -0.0484289899940981 -0.0668434286814146
2.85017978425889 -0.0776456569068453 -0.0517503819472688
2.85137834598482 -0.102882237428646 -0.0182689301113097
2.85257690771075 0.0043573093942708 0.017035406103518
2.85377546943668 0.00162649156536696 0.039911697912525
2.8549740311626 0.0989209306067486 0.041174997310014
2.85617259288853 0.0783217974356913 0.0500302584268519
2.85737115461446 0.0838490255651166 0.095840095700604
2.85856971634039 0.109896276888074 0.121142680217928
2.85976827806632 0.203781050570394 0.146525782449582
2.86096683979225 0.231198508393126 0.184198843756097
2.86216540151818 0.125582063066269 0.225744939557941
2.86336396324411 0.24488768951526 0.191930130578385
2.86456252497004 0.211467107979522 0.224660913478647
2.86576108669597 0.275258897436196 0.247672889888459
2.86695964842189 0.271036649481359 0.290418046903845
2.86815821014782 0.280415037502242 0.2716985824342
2.86935677187375 0.306036835082985 0.310486773714825
2.87055533359968 0.244574666039 0.341121457293809
2.87175389532561 0.195541567277359 0.299794800896202
2.87295245705154 0.294886081267457 0.296235105502234
2.87415101877747 0.37366981703041 0.293851484848055
2.8753495805034 0.275687075265496 0.32128243351538
2.87654814222932 0.3927605541537 0.343148705259361
2.87774670395525 0.420278875066801 0.397491520143974
2.87894526568118 0.421084638786677 0.413066280415361
2.88014382740711 0.62067666389613 0.450868047434568
2.88134238913304 0.507035921891711 0.482513650395744
2.88254095085897 0.439776142496041 0.497505825469313
2.8837395125849 0.484781216287388 0.486149943221185
2.88493807431083 0.466836817224004 0.503977896044422
2.88613663603676 0.444206784672669 0.463126525789213
2.88733519776268 0.440037381296002 0.442267574233179
2.88853375948861 0.456053761724606 0.441826007398375
2.88973232121454 0.474346355334799 0.447289298591539
2.89093088294047 0.456805115394106 0.479287942251732
2.8921294446664 0.453728549832067 0.509739966830728
2.89332800639233 0.482047042854113 0.510366210127887
2.89452656811826 0.465962399705093 0.482430435011015
2.89572512984419 0.46722494387767 0.464749327744642
2.89692369157012 0.391462808183521 0.45152727288284
2.89812225329604 0.413786998943986 0.424444793925016
2.89932081502197 0.432088688164272 0.410660061537217
2.9005193767479 0.33347038328618 0.355894354521514
2.90171793847383 0.369140519090451 0.303963602157805
2.90291650019976 0.228221978639739 0.305546182578967
2.90411506192569 0.28557658579233 0.266578138147236
2.90531362365162 0.191050008516842 0.238848491293784
2.90651218537755 0.213759676500474 0.189853868598283
2.90771074710348 0.203586932583803 0.135619796122804
2.9089093088294 0.0734520433263262 0.127896133848924
2.91010787055533 0.0432373165207045 0.0955286778333492
2.91130643228126 0.0988099257648708 0.0870717260726482
2.91250499400719 0.11117244915063 0.0586917644362142
2.91370355573312 0.201431147719422 0.0923180118243039
2.91490211745905 0.112382482643211 0.0988785265463701
2.91610067918498 0.1006347269828 0.0914149504017147
2.91729924091091 0.139497289866186 0.107917028508526
2.91849780263684 0.0773203566633232 0.0682581718391175
2.91969636436276 0.0745442774429725 0.0362493105839242
2.92089492608869 -0.00124560341929112 0.00329397623445439
2.92209348781462 -0.00290717514504021 -0.0232940180906057
2.92329204954055 -0.0356047341566909 -0.0386583163892934
2.92449061126648 -0.0572747541312812 -0.013337656320208
2.92568917299241 0.0676121704175358 0.0331768434544264
2.92688773471834 0.0292260184633705 0.0813481626540303
2.92808629644427 0.107439561708595 0.0992893651619685
2.9292848581702 0.0901322586425148 0.129963825783235
2.93048341989612 0.131881513818746 0.142205804532292
2.93168198162205 0.150828675276101 0.160703336146726
2.93288054334798 0.145625852030768 0.124406031655902
2.93407910507391 0.0858580077849729 0.106765433937572
2.93527766679984 0.0777997797614222 0.0954136367266822
2.93647622852577 0.0359862395938674 0.0569703742797438
2.9376747902517 0.0449849714023512 0.0319014889846528
2.93887335197763 0.0519330059575411 0.00269183144354274
2.94007191370356 -0.0404006003039243 0.0129991955283004
2.94127047542948 -0.0509872371247721 0.0252422954636132
2.94246903715541 0.0506625241849126 0.0254478912895824
2.94366759888134 -0.0946987856220933 0.0269328692431443
2.94486616060727 -0.0650734470878355 -0.00797093747429309
2.9460647223332 -0.0770118869461268 -0.0329821184235239
2.94726328405913 -0.00451317641296306 -0.0560517445665712
2.94846184578506 -0.0967647887527485 -0.0711417560011587
2.94966040751099 -0.0926805091488151 -0.0881163588423877
2.95085896923692 -0.0137166618861725 -0.0962803787560647
2.95205753096284 -0.0309499787521056 -0.102798266513347
2.95325609268877 -0.100758163335783 -0.103488165956989
2.9544546544147 -0.130669929013418 -0.113819163006029
2.95565321614063 -0.10150395963653 -0.127992651601626
2.95685177786656 -0.116339653821868 -0.179112246243666
2.95805033959249 -0.152854469919703 -0.174000713025483
2.95924890131842 -0.234184601630032 -0.228029448431946
2.96044746304435 -0.260644607186761 -0.236067263789204
2.96164602477028 -0.239021190469309 -0.260560413055427
2.9628445864962 -0.333221688679298 -0.263004671114659
2.96404314822213 -0.292451543419429 -0.286120414544852
2.96524170994806 -0.371208043714961 -0.330088005892028
2.96644027167399 -0.33767422447451 -0.36211290108807
2.96763883339992 -0.376994850161774 -0.382315307687687
2.96883739512585 -0.416409846914403 -0.35265467238002
2.97003595685178 -0.342412661961108 -0.353608789879853
2.97123451857771 -0.241646852434491 -0.332273192641728
2.97243308030364 -0.280291863571334 -0.304421858938856
2.97363164202956 -0.387587109475868 -0.299077429947174
2.97483020375549 -0.38335398400134 -0.337681536520492
2.97602876548142 -0.379114101612659 -0.365771600814586
2.97722732720735 -0.31343411568011 -0.383290251627847
2.97842588893328 -0.426252664935098 -0.389643169006597
2.97962445065921 -0.40162147269419 -0.426742653102777
2.98082301238514 -0.451787489675777 -0.481712815346891
2.98202157411107 -0.482808789116855 -0.470164611581641
2.983220135837 -0.445988731839063 -0.463168608755463
2.98441869756292 -0.573106781973224 -0.463496455562195
2.98561725928885 -0.466902716148415 -0.491261674784949
2.98681582101478 -0.451311199297179 -0.484772327169178
2.98801438274071 -0.516972990484068 -0.468551020218938
2.98921294446664 -0.488682229630191 -0.469064843114846
2.99041150619257 -0.450799280287705 -0.474676081644416
2.9916100679185 -0.510480989432393 -0.455387327691915
2.99280862964443 -0.478304153115979 -0.43481286179052
2.99400719137036 -0.48364765028229 -0.442040359135031
2.99520575309628 -0.46715837397375 -0.456696222820743
2.99640431482221 -0.422783727994073 -0.461208714880365
2.99760287654814 -0.489620390429581 -0.441208555293755
2.99880143827407 -0.403079907232172 -0.451321577057728
3 -0.379216916587267 -0.408220492016712


==> figures_tikz/Not_NeededUQplotUpdated.dat <==
FOM ROM Maxes Infs Example Time
0	0	0	0	0	0
0.000301570874620585	0.000299656638589939	0.00125096959792088	0.000150311486585593	0.000301570874620585	0.01
0.000841797385539014	0.000853235856088389	0.00278338619852097	0.000276895137902966	0.000841797385539014	0.02
-0.000665688782267289	-0.000693204144071953	0.0025223282807514	-0.00157254105934614	-0.000665688782267289	0.03
-0.00481072934986854	-0.00475782921652711	-0.00154057325191994	-0.00572181718992347	-0.00481072934986854	0.04
-0.00881648083217381	-0.00878823698383191	-0.00576874788934455	-0.00943093692286715	-0.00881648083217381	0.05
-0.0118878297045515	-0.0120781995800907	-0.00849319281362709	-0.0122677314265815	-0.0118878297045515	0.06
-0.0126382040020475	-0.0125442953112289	-0.00878083131627645	-0.0130425320412818	-0.0126382040020475	0.07
-0.01040395673614	-0.0104494157524984	-0.00617241006614561	-0.0109048311953086	-0.01040395673614	0.08
-0.00686918535532466	-0.0068460553392899	-0.00272816263157438	-0.00726665977662547	-0.00686918535532466	0.09
-0.00310904949178947	-0.00297616114943753	0.00132215397366687	-0.00345539950259654	-0.00310904949178947	0.1
-0.000315817451367221	-0.000335525090519914	0.00343517325889512	-0.000669738551455027	-0.000315817451367221	0.11
0.00238155915676947	0.00249790751163896	0.0047493848893724	0.00209325293226043	0.00238155915676947	0.12
0.00612833071947394	0.00603912424391722	0.00724092194200949	0.00308923948767396	0.00612833071947394	0.13
0.0103703231114063	0.0103282426968267	0.0112907524740555	0.00525012230875559	0.0103703231114063	0.14
0.0135522640804308	0.0136512904898095	0.01428355029926	0.00831408665840875	0.0135522640804308	0.15
0.0141009845644418	0.0141494739571266	0.0149200605399982	0.00966647374899807	0.0141009845644418	0.16
0.0110529559918263	0.0111202999106786	0.0120408753838422	0.00783181781443062	0.0110529559918263	0.17
0.00461291664527185	0.00462427939569074	0.00602762603307976	0.00369827261362495	0.00461291664527185	0.18
-0.00428613485911879	-0.00425454465505643	0.0001912589958283	-0.00510880121166482	-0.00428613485911879	0.19
-0.0142659742499747	-0.0141792419817015	-0.00618621981176245	-0.0161579436221779	-0.0142659742499747	0.2
-0.02433793089765	-0.024339881406868	-0.0125470655100554	-0.0274317723554795	-0.02433793089765	0.21
-0.0344592120517339	-0.0344084721919547	-0.0187968546211581	-0.0384813185082876	-0.0344592120517339	0.22
-0.0443673252318778	-0.0443047031182783	-0.0233416150713202	-0.048821042291463	-0.0443673252318778	0.23
-0.0530533932437467	-0.0529443487280806	-0.0274358599055071	-0.0574636529000286	-0.0530533932437467	0.24
-0.0585348854916653	-0.0584848737617521	-0.0304713855998988	-0.0626739453397581	-0.0585348854916653	0.25
-0.059282333735015	-0.0592519869555848	-0.0301427912523684	-0.0631405845843619	-0.059282333735015	0.26
-0.0545138931944541	-0.0544415487964788	-0.0252697017905498	-0.0579731189826623	-0.0545138931944541	0.27
-0.0446410160154427	-0.0445263374387883	-0.0173532588914545	-0.0473143148897304	-0.0446410160154427	0.28
-0.0307635655749539	-0.0306281849403684	-0.00770311642940947	-0.0325136229734779	-0.0307635655749539	0.29
-0.014359756982526	-0.0142487268420746	0.0029304898351604	-0.0158489247975812	-0.014359756982526	0.3
0.00316646115120676	0.00328828571516328	0.0133546252187354	0.0014256465394208	0.00316646115120676	0.31
0.0208218697598245	0.0209201601046909	0.0243821323404548	0.0186130831089406	0.0208218697598245	0.32
0.0374109411352802	0.0374660325206597	0.0407832955004642	0.0268655660561268	0.0374109411352802	0.33
0.0512335432962845	0.0512576054517172	0.055013035179871	0.0326160253687288	0.0512335432962845	0.34
0.0601418416798377	0.0601837266537626	0.0641406738956107	0.0347628566265109	0.0601418416798377	0.35
0.0624428473075093	0.0624836875370468	0.0663742060072331	0.0329252865591659	0.0624428473075093	0.36
0.0574955573468584	0.057492313605998	0.0608494178635039	0.0262513785985424	0.0574955573468584	0.37
0.0458279682020901	0.0457433458470088	0.0481809916855988	0.0158152991532737	0.0458279682020901	0.38
0.0287432519106559	0.0286184548013188	0.0312439961610647	0.00309527211949216	0.0287432519106559	0.39
0.00792644735730837	0.00779613793280606	0.0111632293196773	-0.0107936969325337	0.00792644735730837	0.4
-0.0148778787189113	-0.0150160438693631	-0.0109122794130383	-0.0252980428695788	-0.0148778787189113	0.41
-0.0379643391345269	-0.0380960747713647	-0.029577414533508	-0.0423995352411952	-0.0379643391345269	0.42
-0.0594656484094654	-0.0595617327830386	-0.0403480191793924	-0.0648339338229744	-0.0594656484094654	0.43
-0.0772107843071314	-0.0772483980580749	-0.0470284961895103	-0.0833553496986465	-0.0772107843071314	0.44
-0.0890345735066743	-0.0890182339871412	-0.049073644506278	-0.0956516368683444	-0.0890345735066743	0.45
-0.0933831184868929	-0.0933188472072616	-0.046508551984726	-0.0999429416418651	-0.0933831184868929	0.46
-0.0898335363946192	-0.0896938988487158	-0.0378720501283763	-0.095680050847472	-0.0898335363946192	0.47
-0.0790768670397949	-0.078844696882569	-0.025220252852733	-0.0836666016275668	-0.0790768670397949	0.48
-0.0625653039254499	-0.0622710437633608	-0.00982696209754497	-0.0666557845345798	-0.0625653039254499	0.49
-0.0421669781250484	-0.0418521705176714	0.00661580438243441	-0.0475780333748948	-0.0421669781250484	0.5
-0.019870378856943	-0.0195650852274159	0.0217018364919592	-0.0262053927405689	-0.019870378856943	0.51
0.00229111545973745	0.00257541079508373	0.034509201058249	-0.00429566856274843	0.00229111545973745	0.52
0.0222431583209069	0.0224845818144997	0.0429857825798146	0.015391240418602	0.0222431583209069	0.53
0.0379028050443268	0.0380797247193987	0.0469039069391638	0.0307304670735736	0.0379028050443268	0.54
0.0474661922267362	0.0475703229489806	0.0520014890135793	0.0314618979108797	0.0474661922267362	0.55
0.0498916255682636	0.0499165002608385	0.0526306283382614	0.0266032660390111	0.0498916255682636	0.56
0.0452131673274266	0.0451373163489086	0.0479099424625715	0.0166210376065698	0.0452131673274266	0.57
0.0344728811749217	0.0342816129000009	0.0378461853079585	0.00299174097757356	0.0344728811749217	0.58
0.0193983780516495	0.0191134049439049	0.0247596217122735	-0.0131363985421797	0.0193983780516495	0.59
0.00204274589438221	0.00171012617387626	0.00896397299348035	-0.0291648147006675	0.00204274589438221	0.6
-0.015468211790542	-0.015802128037615	-0.0076498058356418	-0.0422270730752641	-0.015468211790542	0.61
-0.031055953192297	-0.031357736582609	-0.0224957347534899	-0.0512796435904431	-0.031055953192297	0.62
-0.0427631613243899	-0.0429999803780214	-0.0331597441298419	-0.0552182286155199	-0.0427631613243899	0.63
-0.0488572171063617	-0.0489959614344697	-0.0332917498557771	-0.0563633347261568	-0.0488572171063617	0.64
-0.0480851515738321	-0.0481072617971615	-0.0274618079725784	-0.0530123575744138	-0.0480851515738321	0.65
-0.0400325360967504	-0.0399324103458238	-0.0175975373093337	-0.0432695725832493	-0.0400325360967504	0.66
-0.0253265020830527	-0.0251024702764667	-0.00299386413094203	-0.0280473471274984	-0.0253265020830527	0.67
-0.00553565315424268	-0.00519721918182845	0.0153259582945553	-0.00994423600004387	-0.00553565315424268	0.68
0.0171567576116655	0.0175809021342168	0.0358036512625437	0.0104888579834235	0.0171567576116655	0.69
0.0403233197484297	0.0407857236963502	0.0538528658860053	0.0320401063974194	0.0403233197484297	0.7
0.0615441926282846	0.0619943775257787	0.072313528250175	0.0454867556862662	0.0615441926282846	0.71
0.0785797114518098	0.0789768681529807	0.0891204776299843	0.0502001873310323	0.0785797114518098	0.72
0.0894924961577676	0.0898008399401201	0.0984978149464948	0.0499886583140823	0.0894924961577676	0.73
0.0927825466935933	0.0929721233803243	0.0998792188573044	0.0448331156829915	0.0927825466935933	0.74
0.087609278981372	0.0876591086859776	0.0936858750022356	0.0353466756321307	0.087609278981372	0.75
0.0740075145061398	0.073903453707975	0.0785100854190341	0.0217361661763026	0.0740075145061398	0.76
0.0529670248066861	0.0527101173759098	0.0562838970085817	0.00405020556693684	0.0529670248066861	0.77
0.0263081062134442	0.0259167729277683	0.0323889223044938	-0.0182314568716941	0.0263081062134442	0.78
-0.00360827463145106	-0.00409335327759088	0.00472154542520327	-0.0402099127907506	-0.00360827463145106	0.79
-0.0341967514264766	-0.0347167641560767	-0.0244194118358889	-0.0588661936159526	-0.0341967514264766	0.8
-0.0628945983466843	-0.0633871513648213	-0.0451721618161679	-0.0756213257275208	-0.0628945983466843	0.81
-0.0873184516997687	-0.0877260925346463	-0.0504574089927457	-0.0987019383391357	-0.0873184516997687	0.82
-0.105406529666767	-0.105683174980102	-0.0510360196719064	-0.114430397182642	-0.105406529666767	0.83
-0.115594454502351	-0.115705802007926	-0.0472240986275139	-0.124894353037354	-0.115594454502351	0.84
-0.117000811812796	-0.116926557585752	-0.0395215344503133	-0.125897344877306	-0.117000811812796	0.85
-0.109562412865708	-0.109299917255561	-0.0270237743084613	-0.117398971906438	-0.109562412865708	0.86
-0.0940747164930761	-0.0936371846162728	-0.0105532956527978	-0.100297876883736	-0.0940747164930761	0.87
-0.0721098448144925	-0.0715292795424984	0.0107899039728527	-0.0796212178628247	-0.0721098448144925	0.88
-0.0458107823528654	-0.0451365960158289	0.0298755063252317	-0.0557044942153796	-0.0458107823528654	0.89
-0.0176173874007528	-0.0169140259875735	0.04481523551276	-0.02928265942332	-0.0176173874007528	0.9
0.00997850444988968	0.0106420892469118	0.0540447382376048	-0.00482796173679651	0.00997850444988968	0.91
0.0346049906051945	0.0351659966756631	0.0584383168270398	0.0181345497884599	0.0346049906051945	0.92
0.0541441208601079	0.0545507007174752	0.0648940940270338	0.0267911252510868	0.0541441208601079	0.93
0.0668991789394214	0.0671126183954927	0.0752710603784608	0.0227150268659592	0.0668991789394214	0.94
0.0717946780967977	0.0717910121713829	0.0775661235544761	0.0156502524902362	0.0717946780967977	0.95
0.0685355052204728	0.0683094352515328	0.0733234119719522	0.00492474423600747	0.0685355052204728	0.96
0.057640510727764	0.0572084588849373	0.0620033831382311	-0.0101220643779216	0.057640510727764	0.97
0.0403402537302508	0.0397408561261938	0.0479345653396176	-0.0285663992566862	0.0403402537302508	0.98
0.0183981618914689	0.017692376160186	0.0285373586491127	-0.0443585569440051	0.0183981618914689	0.99
-0.00607274254580234	-0.00680894025369339	0.00756708651581022	-0.0558643913668515	-0.00607274254580234	1
-0.0307848972021014	-0.0314721402795767	-0.0140395045215335	-0.0636905850410538	-0.0307848972021014	1.01
-0.0534511531795195	-0.0540179926392268	-0.0316550862247977	-0.0676190943460632	-0.0534511531795195	1.02
-0.0719737231315122	-0.0723618585632829	-0.029649427395152	-0.0845283957469889	-0.0719737231315122	1.03
-0.0846412148263222	-0.0848082065620478	-0.025111041176345	-0.0943642823116367	-0.0846412148263222	1.04
-0.0903082899453105	-0.0902297625208463	-0.0184985703250358	-0.0978450823317507	-0.0903082899453105	1.05
-0.0885217638472889	-0.0881963369097829	-0.00882579251689971	-0.0952623424392576	-0.0885217638472889	1.06
-0.0795768821358551	-0.0790280724674528	0.00448565089420322	-0.0849866062630704	-0.0795768821358551	1.07
-0.064481107391172	-0.0637546862069614	0.0213360513656565	-0.0715753296865184	-0.064481107391172	1.08
-0.0448322646359965	-0.0439923108248485	0.0353081408476928	-0.0549056896242276	-0.0448322646359965	1.09
-0.0226447578873019	-0.0217682582244059	0.0468104166444057	-0.037295671912574	-0.0226447578873019	1.1
-0.000160384188844471	0.000669744153918274	0.0535598221258905	-0.0179535216513436	-0.000160384188844471	1.11
0.020339650504895	0.0210436144114554	0.0559216304376566	0.00116161079802961	0.020339650504895	1.12
0.0367320053498464	0.0372435576921811	0.0521394470573544	0.0135706283033799	0.0367320053498464	1.13
0.0472660514468474	0.0475377432957036	0.0592855425615957	0.00757248802415532	0.0472660514468474	1.14
0.0507682043180621	0.0507738204167055	0.0584084486337938	-0.000185194688722317	0.0507682043180621	1.15
0.0467957569501896	0.0465319598130425	0.0508125432448658	-0.0105886976391546	0.0467957569501896	1.16
0.0357034968194757	0.0351933199810598	0.0401214856432701	-0.0213211715789879	0.0357034968194757	1.17
0.0186130909592104	0.0179073069525047	0.0245282955304677	-0.0387130380572743	0.0186130909592104	1.18
-0.00270636221328396	-0.00353482975465691	0.00769937459546461	-0.055200298218888	-0.00270636221328396	1.19
-0.026018982522293	-0.0268847350831253	-0.0109649490183946	-0.0682626338418725	-0.026018982522293	1.2
-0.0488446365507281	-0.0496573432426669	-0.0305652060290348	-0.0756109051556234	-0.0488446365507281	1.21
-0.0686906321512344	-0.0693646238813657	-0.0342467566350779	-0.0857282814566682	-0.0686906321512344	1.22
-0.0832801934497236	-0.0837434208078568	-0.0290198518494004	-0.0983670881257312	-0.0832801934497236	1.23
-0.090800596617184	-0.0910023359668842	-0.0212501850988097	-0.102392024439649	-0.090800596617184	1.24
-0.0901299231358396	-0.0900417239809902	-0.0115764281767725	-0.0974546171783313	-0.0901299231358396	1.25
-0.0809691073616817	-0.0805892020791756	0.000590405607645233	-0.086869414869425	-0.0809691073616817	1.26
-0.0638786529721678	-0.0632362504604981	0.0132861303344771	-0.0681300130181871	-0.0638786529721678	1.27
-0.0402292713269625	-0.0393806288412665	0.0337332708769486	-0.0453120391443813	-0.0402292713269625	1.28
-0.0120813999473034	-0.0111044934187019	0.0520573706276397	-0.0222301273808743	-0.0120813999473034	1.29
0.0180106772152713	0.0190243274515913	0.0668208558286331	0.00297680180678893	0.0180106772152713	1.3
0.0472568406185767	0.0482089139887799	0.0765944840202874	0.0287583028171501	0.0472568406185767	1.31
0.0729238032011286	0.073719492301459	0.0907167453560953	0.0342789574907374	0.0729238032011286	1.32
0.0926112383514176	0.0931713983767641	0.108101931183884	0.0298181205964854	0.0926112383514176	1.33
0.104474201489203	0.104741959281614	0.116054995081714	0.0226659678919295	0.104474201489203	1.34
0.107425433811196	0.107373361505921	0.116240849435021	0.013606222547962	0.107425433811196	1.35
0.101292299289321	0.100921770150504	0.108980659871986	0.00220824446279026	0.101292299289321	1.36
0.0868507753212013	0.0861949798983127	0.0929529930869715	-0.00939811860282927	0.0868507753212013	1.37
0.0657306334909998	0.0648545314840622	0.0698335830471678	-0.0286266806622753	0.0657306334909998	1.38
0.0402161664697499	0.0392074886460249	0.0497400746944845	-0.0449419422340375	0.0402161664697499	1.39
0.0129970930466457	0.011958780993193	0.027679168606554	-0.0562936095143435	0.0129970930466457	1.4
-0.0131024592503331	-0.0140636994107515	0.00535387086084252	-0.0632935809387193	-0.0131024592503331	1.41
-0.0354164008490089	-0.0362008915035404	-0.0149442220744309	-0.0627799282629351	-0.0354164008490089	1.42
-0.051727202402516	-0.0522528790852857	-0.00904172305523075	-0.0703025811565561	-0.051727202402516	1.43
-0.0605204729465255	-0.0607322897093905	0.000788781480431631	-0.0766423120536988	-0.0605204729465255	1.44
-0.0611522779227392	-0.061022361325133	0.0115647115449515	-0.0731519701359542	-0.0611522779227392	1.45
-0.0538909123656683	-0.0534223231832563	0.0236813785276841	-0.0604443942485758	-0.0538909123656683	1.46
-0.0398582450822063	-0.0390894335000777	0.0343222041486147	-0.043887896623605	-0.0398582450822063	1.47
-0.0208972105485805	-0.0198996374820105	0.0486152013521881	-0.0256845341466047	-0.0208972105485805	1.48
0.000621487487603798	0.00175221432214463	0.0623122531514383	-0.00838850216313297	0.000621487487603798	1.49
0.0220587187816822	0.0232144390231159	0.0713911010699684	0.00761372571740237	0.0220587187816822	1.5
0.0408274898443476	0.0418958719491376	0.0745357320032995	0.0223006729896723	0.0408274898443476	1.51
0.054710118999341	0.0555830570101582	0.076414201923577	0.0192113285414678	0.054710118999341	1.52
0.0620984850446325	0.0626866146033409	0.0828603868011004	0.00601299359865894	0.0620984850446325	1.53
0.0621490478143608	0.0623942283193028	0.0797949044273818	-0.00867978277899221	0.0621490478143608	1.54
0.0548726052560788	0.0547529011968606	0.0674935563333362	-0.0233942251160215	0.0548726052560788	1.55
0.041159664682635	0.040688109994027	0.0473400702829221	-0.0381658580245802	0.041159664682635	1.56
0.0226957045199085	0.0219189572165794	0.0270636424762438	-0.0492195465106041	0.0226957045199085	1.57
0.00172736682560834	0.000724257266782123	0.00650653250842485	-0.0601810601851715	0.00172736682560834	1.58
-0.0192377936745883	-0.0203606765115307	-0.0108121337102329	-0.0737078703827824	-0.0192377936745883	1.59
-0.0376951916004758	-0.0388176712182174	-0.0236962241021898	-0.0806622357948933	-0.0376951916004758	1.6
-0.0514006285732063	-0.0524059734291685	-0.0301422835132579	-0.0785499482047046	-0.0514006285732063	1.61
-0.0586094369524465	-0.0593920455164571	-0.0142271272402588	-0.0817854644844824	-0.0586094369524465	1.62
-0.0582781620593538	-0.0587546894865638	0.00421717514550921	-0.0796344604779425	-0.0582781620593538	1.63
-0.0502223133123948	-0.0503405166005981	0.0233146848183461	-0.0675234191478833	-0.0502223133123948	1.64
-0.0351467847303423	-0.0348873754672594	0.0419870429084521	-0.0466060113487893	-0.0351467847303423	1.65
-0.0145540168547772	-0.013938248425289	0.0582683341237662	-0.0206116044344601	-0.0145540168547772	1.66
0.00943024524655496	0.0103450385357879	0.0694339553287912	0.00576617242368315	0.00943024524655496	1.67
0.0342975718590065	0.0354225240473379	0.0819389353935753	0.0300271291995428	0.0342975718590065	1.68
0.0574311202301315	0.0586537163493635	0.0935390840067194	0.0492379015925628	0.0574311202301315	1.69
0.0763952006840985	0.0775941441948756	0.0966209074876003	0.054932002942065	0.0763952006840985	1.7
0.089185892662705	0.0902398541548944	0.110827324900324	0.0396972109404429	0.089185892662705	1.71
0.0944353459088748	0.0952375840007843	0.115570002597994	0.0206114646917301	0.0944353459088748	1.72
0.0915496179471159	0.0920170247465902	0.109904509060419	-0.000335695068433964	0.0915496179471159	1.73
0.0807375171636512	0.0808211192939753	0.0943745745040249	-0.0209585090853209	0.0807375171636512	1.74
0.06295845948823	0.0626530789181525	0.0719656999681244	-0.0407919442422813	0.06295845948823	1.75
0.0398228824684767	0.0391619625288896	0.0466450005141607	-0.0560693260621395	0.0398228824684767	1.76
0.013443652352542	0.0124943681959186	0.0173279811619209	-0.0654230733068083	0.013443652352542	1.77
-0.013784655451536	-0.0149271502891139	-0.00981589499920873	-0.0778750005389899	-0.013784655451536	1.78
-0.039470822830324	-0.040688369559819	-0.0315639451492747	-0.0867022298619858	-0.039470822830324	1.79
-0.061493238537728	-0.062655409030888	-0.0455396054483736	-0.0869102831847076	-0.061493238537728	1.8
-0.0781830661929219	-0.0791666725654684	-0.0296428924747771	-0.0984929389297934	-0.0781830661929219	1.81
-0.0884386856632147	-0.0891421836251803	-0.0110908566247101	-0.107250818425808	-0.0884386856632147	1.82
-0.091793224072872	-0.0921435215084445	0.00788795638621524	-0.107999262053724	-0.091793224072872	1.83
-0.0884339093780769	-0.088390547901679	0.0259358762364565	-0.101632388258845	-0.0884339093780769	1.84
-0.0791715277841347	-0.0787331942265641	0.040609922627863	-0.0888817721659174	-0.0791715277841347	1.85
-0.0653201869966041	-0.0645258542834437	0.0495456116612615	-0.0735334450675518	-0.0653201869966041	1.86
-0.0484915692959914	-0.0474167721624953	0.051948811857926	-0.0554047996294329	-0.0484915692959914	1.87
-0.0303984453695615	-0.0291467046094214	0.0581183469044236	-0.0355518905278595	-0.0303984453695615	1.88
-0.0126984529099773	-0.0113879452675036	0.0595029194318507	-0.0198836887719376	-0.0126984529099773	1.89
0.00313416995927351	0.00437747136094214	0.0541755779547063	-0.0089273630870726	0.00313416995927351	1.9
0.0159023837288113	0.0169567747438299	0.042674999643166	-0.00122686993486284	0.0159023837288113	1.91
0.0247769128460417	0.0255409875465982	0.0445723872757853	-0.0199470923871993	0.0247769128460417	1.92
0.0293632388673672	0.0297642349658611	0.0478895815712778	-0.0377013659407363	0.0293632388673672	1.93
0.0297000613490904	0.0297008429849934	0.0451844919002157	-0.0524635918561392	0.0297000613490904	1.94
0.0262122790446264	0.0258173952564909	0.0371847729320268	-0.0618673193157554	0.0262122790446264	1.95
0.0196276219642861	0.018882314966739	0.0254669863401836	-0.0649390405048896	0.0196276219642861	1.96
0.0108657742409399	0.00985091415667595	0.0147562201324941	-0.0619274232344983	0.0108657742409399	1.97
0.000924182708656593	-0.000255998845186087	0.00358683229057705	-0.0614408375050368	0.000924182708656593	1.98
-0.00923004686409311	-0.0104579034651929	-0.00339075246026509	-0.0580102030283175	-0.00923004686409311	1.99
-0.0187405348887897	-0.0198918206840892	-0.00847556717695336	-0.0510090814706954	-0.0187405348887897	2
-0.026912878298851	-0.0278699240997447	0.00385137798695156	-0.0460658727082932	-0.026912878298851	2.01
-0.0332424777691316	-0.0339080160373801	0.0224641208741654	-0.0532453476418884	-0.0332424777691316	2.02
-0.0374205687357265	-0.0377291129695791	0.0382060454991085	-0.0563171052683432	-0.0374205687357265	2.03
-0.0393325593887959	-0.0392554677288674	0.0489183119033675	-0.0552627167990467	-0.0393325593887959	2.04
-0.0390568508835314	-0.038600974719331	0.0534650728190579	-0.0504551860087612	-0.0390568508835314	2.05
-0.0368418624332753	-0.0360497574183358	0.0514092287296204	-0.0436955809396553	-0.0368418624332753	2.06
-0.0330445282955897	-0.0319928456730126	0.043769809141033	-0.0392681588346997	-0.0330445282955897	2.07
-0.0280429154123536	-0.0268344567972876	0.0377284603281133	-0.0331405223391613	-0.0280429154123536	2.08
-0.0221778848737468	-0.0209291269007119	0.0336874173840504	-0.0264371168499063	-0.0221778848737468	2.09
-0.0157668768523382	-0.0145956641373145	0.0256517557655589	-0.0236922002284766	-0.0157668768523382	2.1
-0.00913653199038469	-0.00815148204207302	0.0147849430811653	-0.0262664714073648	-0.00913653199038469	2.11
-0.00260549136749262	-0.00189708606918528	0.0181154247632642	-0.0420669048754008	-0.00260549136749262	2.12
0.00355293694634425	0.00391986978652161	0.0233444889130667	-0.0533416370859569	0.00355293694634425	2.13
0.00913909712884379	0.00913532929554487	0.0261342076826783	-0.0587925095795806	0.00913909712884379	2.14
0.0140381733741799	0.0136720402833166	0.0266181545364822	-0.0577060405212631	0.0140381733741799	2.15
0.0181986002076371	0.0175136431412275	0.0258437081372719	-0.0510737567887627	0.0181986002076371	2.16
0.0216157027178267	0.020687959767819	0.0277889179988487	-0.040809704371739	0.0216157027178267	2.17
0.024312716794505	0.0232395580076086	0.0291795872914779	-0.027539535431484	0.024312716794505	2.18
0.0263165342173576	0.0252073678797461	0.0303628792783283	-0.0193860558506592	0.0263165342173576	2.19
0.0276716305394619	0.026638146388258	0.0335072798860878	-0.00841484290187952	0.0276716305394619	2.2
0.0284522658386447	0.0275958067465037	0.0419295255377554	0.00413664572916904	0.0284522658386447	2.21
0.0287429133895568	0.0281484046358903	0.0576539022055092	0.00804529566843963	0.0287429133895568	2.22
0.0286101087500185	0.0283359367282495	0.068713729358465	0.00840076006446442	0.0286101087500185	2.23
0.0280862587242136	0.0281562236740725	0.0737490705934746	0.0101946667124472	0.0280862587242136	2.24
0.027171636284079	0.0275749709237382	0.0732304024251793	0.0116819982731204	0.027171636284079	2.25
0.02583095729837	0.0265248395595357	0.0675561425178001	0.0132416920383749	0.02583095729837	2.26
0.0239985913244403	0.02491577404007	0.0565855780303307	0.0154368586308331	0.0239985913244403	2.27
0.0216006431518087	0.02265130576563	0.0405452150833582	0.0162362027338181	0.0216006431518087	2.28
0.0185778170599136	0.0196573035617732	0.0267602583038183	0.000529718968352956	0.0185778170599136	2.29
0.0148979189673302	0.0159007584049849	0.0276714749880581	-0.0176839110682161	0.0148979189673302	2.3
0.0105503095222641	0.0113813761156099	0.0266022751571183	-0.033492077946055	0.0105503095222641	2.31
0.00555107371471638	0.00613429503491707	0.023295918633854	-0.0491346200021759	0.00555107371471638	2.32
-3.10246769614445e-05	0.00025115503523454	0.0183381999899349	-0.0606435476518437	-3.10246769614445e-05	2.33
-0.00604001279650277	-0.00608238507970532	0.012900306767427	-0.0662779955632966	-0.00604001279650277	2.34
-0.0122066488574759	-0.012562179758425	0.00544915069807122	-0.0668454503804614	-0.0122066488574759	2.35
-0.0181543296152398	-0.0187799025650496	-0.00354672942675629	-0.0629198961425635	-0.0181543296152398	2.36
-0.0234528425130137	-0.0242800193753224	-0.0133818803752978	-0.0536308796815764	-0.0234528425130137	2.37
-0.0276922446365567	-0.0286339354338315	-0.012751233409295	-0.0402259411316478	-0.0276922446365567	2.38
-0.0305211523316081	-0.0314784666346171	0.00298397310734246	-0.0374327662030317	-0.0305211523316081	2.39
-0.0316447992614278	-0.0325177680169128	0.0177660402373227	-0.0416389016875625	-0.0316447992614278	2.4
-0.0308407351353289	-0.0315399755912457	0.0312197233658668	-0.0439574305939344	-0.0308407351353289	2.41
-0.028028880631699	-0.0284831809184143	0.0440066508662324	-0.0450335101260604	-0.028028880631699	2.42
-0.0233486807672715	-0.0235101571620986	0.0544772494187594	-0.0425949073690511	-0.0233486807672715	2.43
-0.017171923823151	-0.0170210670772532	0.0592074307426333	-0.0366787558469811	-0.017171923823151	2.44
-0.0100619469611067	-0.00961336100382363	0.0587275984173547	-0.0278110056957058	-0.0100619469611067	2.45
-0.00271701221915594	-0.00201603461255038	0.054540533732793	-0.016854843695329	-0.00271701221915594	2.46
0.00409588933992834	0.00498035026483357	0.0459528067253712	-0.00494147054345023	0.00409588933992834	2.47
0.00961156990144586	0.0105938478553183	0.0331889947122211	0.00218521570141473	0.00961156990144586	2.48
0.0131447629952824	0.0141301837446822	0.0228921675551842	-0.0109010593926584	0.0131447629952824	2.49
0.0141609893762641	0.0150531267851038	0.0234750516340636	-0.0256962521205555	0.0141609893762641	2.5
0.0123402769007318	0.0130524740683671	0.0266331497587456	-0.0401593000651792	0.0123402769007318	2.51
0.00763813078888538	0.00810258063776285	0.0254219414492267	-0.0527341004441287	0.00763813078888538	2.52
0.000332161559541211	0.000506624061077866	0.0197709775349982	-0.0640345825697523	0.000332161559541211	2.53
-0.0089742769478676	-0.00910215077581958	0.0101335853815892	-0.0708917584981553	-0.0089742769478676	2.54
-0.01941026353028	-0.019822537989461	-0.00255502566475303	-0.0729996757291839	-0.01941026353028	2.55
-0.0299202421069431	-0.030570725452354	-0.0169695801504351	-0.0704889110823035	-0.0299202421069431	2.56
-0.0393552584518243	-0.0401752134172966	-0.028994982743083	-0.0640857478595315	-0.0393552584518243	2.57
-0.0465975901678902	-0.0475004912120936	-0.0182282621691554	-0.0605963815622281	-0.0465975901678902	2.58
-0.0507043089493316	-0.0515930703486278	-0.00625560870216633	-0.0622148604651204	-0.0507043089493316	2.59
-0.0510111313604492	-0.051790338956083	0.00856837973937711	-0.0599528341119705	-0.0510111313604492	2.6
-0.0471897543837452	-0.0477782793588887	0.0236214556167479	-0.060256792915897	-0.0471897543837452	2.61
-0.0392821665776602	-0.0396190147065902	0.0368255439432033	-0.0549793401481607	-0.0392821665776602	2.62
-0.0277249110182189	-0.0277728162603158	0.0498099941588827	-0.0443327954465331	-0.0277249110182189	2.63
-0.0133515859848649	-0.0131020497227697	0.0589660237409257	-0.029121459903003	-0.0133515859848649	2.64
0.00267255522817455	0.00319720650043647	0.0644848436325294	-0.0106786532532796	0.00267255522817455	2.65
0.0189782423764018	0.0197260492937487	0.0666350643108597	0.00929362267865219	0.0189782423764018	2.66
0.0341423392653958	0.0350401510189323	0.0633488755637474	0.0261002732169444	0.0341423392653958	2.67
0.0468280005120449	0.0477890495242502	0.0613926780712392	0.0204589928805014	0.0468280005120449	2.68
0.0559011665769308	0.0568311134388324	0.0681554790878973	0.0100754316623001	0.0559011665769308	2.69
0.0605321873959503	0.0613394364689295	0.0693428398298411	-0.00114154539862136	0.0605321873959503	2.7
0.060275173341236	0.0608804175978594	0.0711297123689777	-0.0132023478019013	0.060275173341236	2.71
0.0551224001456652	0.0554679030070214	0.067527353850573	-0.0244230712453119	0.0551224001456652	2.72
0.0455382359394217	0.0455922744637664	0.0581294725385713	-0.0355924841541249	0.0455382359394217	2.73
0.0324315777323225	0.0321903042203045	0.0439131255425135	-0.0444441624569363	0.0324315777323225	2.74
0.0170442133047605	0.0165354379704228	0.0272016391299008	-0.0517486712329613	0.0170442133047605	2.75
0.000806791398142926	8.76549431558377e-05	0.0096853121962946	-0.0551356506286045	0.000806791398142926	2.76
-0.014791396333347	-0.0156435814805538	-0.00687545496422906	-0.0529642431188163	-0.014791396333347	2.77
-0.028322957166165	-0.0292201622928755	-0.01280108838195	-0.0455763564774251	-0.028322957166165	2.78
-0.0385579399610373	-0.0394077977623851	-0.00500822695050413	-0.0507415431364656	-0.0385579399610373	2.79
-0.0445971582528502	-0.045309527898943	0.00383927254070724	-0.053568420075055	-0.0445971582528502	2.8
-0.0459455255384552	-0.0464433149808558	0.0137001576131293	-0.0545092276206829	-0.0459455255384552	2.81
-0.0425215296856744	-0.042752039352449	0.0237843231936727	-0.0519767354818873	-0.0425215296856744	2.82
-0.0346546718204731	-0.0345935555546441	0.0317749499156757	-0.0441077835587559	-0.0346546718204731	2.83
-0.0230797622647661	-0.0227295765159411	0.040663439340255	-0.0333328243905989	-0.0230797622647661	2.84
-0.00887834785333819	-0.00826928944312869	0.0482389343543239	-0.0189373208372342	-0.00887834785333819	2.85
0.00665553261925676	0.0074652955416386	0.0515154048049335	-0.00223051115943464	0.00665553261925676	2.86
0.0221750862339647	0.023104813599747	0.050135307971739	0.0151679884400468	0.0221750862339647	2.87
0.0363947476908503	0.0373522030570723	0.0495252269972377	0.0134218137924289	0.0363947476908503	2.88
0.0481628899822683	0.0490555717077762	0.0594694325489725	0.00779409979622215	0.0481628899822683	2.89
0.0565431677064368	0.0572851836624942	0.0650043382560387	0.00207650367372643	0.0565431677064368	2.9
0.0609004585404374	0.0614196530118581	0.0662835700023467	-0.00494361930709274	0.0609004585404374	2.91
0.0609510332625349	0.0611984518158349	0.0679571213965063	-0.0108252093095874	0.0609510332625349	2.92
0.0567569651815706	0.056711950295694	0.0652834468248154	-0.0152309781125433	0.0567569651815706	2.93
0.0486886758765027	0.0483587927213562	0.0578271371290599	-0.0198270865859011	0.0486886758765027	2.94
0.0373923858184016	0.0368122271856382	0.0461861993632655	-0.0248753703347851	0.0373923858184016	2.95
0.0237422503088143	0.0229717500566619	0.0312537784052466	-0.0270051453248201	0.0237422503088143	2.96
0.00875065497494751	0.00787006880756116	0.0142675327438329	-0.0260470414194466	0.00875065497494751	2.97
-0.00652094546307335	-0.00742035668102437	0.00512732023437968	-0.0224716165071255	-0.00652094546307335	2.98
-0.0210385725238217	-0.0218667978818496	0.00676425959868544	-0.0312986368623767	-0.0210385725238217	2.99
-0.0338691573816327	-0.0345421339482158	0.00815308832738304	-0.041605652211498	-0.0338691573816327	3
-0.0442273003221451	-0.0446726415377892	0.00969834776449454	-0.0499339546169099	-0.0442273003221451	3.01
-0.0515135964486314	-0.0516839050788565	0.00917615405457046	-0.0591980194739631	-0.0515135964486314	3.02
-0.0553443881478787	-0.0552227165188265	0.00804025600908142	-0.0641627535603779	-0.0553443881478787	3.03
-0.0555600055890946	-0.0551583880302299	0.00685677090263639	-0.0645127744383138	-0.0555600055890946	3.04
-0.0522263946281164	-0.0515811633614838	0.00609872861418924	-0.0603082664423482	-0.0522263946281164	3.05
-0.045611728559454	-0.0447802107002843	0.00406959507550624	-0.0524472143984544	-0.045611728559454	3.06
-0.0361500290458713	-0.0352107384916484	0.000855961037091495	-0.0424491171571561	-0.0361500290458713	3.07
-0.0244504027021129	-0.0234949041813354	-0.00283861238978385	-0.0297135808070307	-0.0244504027021129	3.08
-0.0113026489337472	-0.0104195839516671	-0.00203839537602484	-0.0273958973560401	-0.0113026489337472	3.09
0.00237570886511603	0.00310660971863524	0.00944149002702756	-0.0246696689631676	0.00237570886511603	3.1
0.0156149891964349	0.0161258116490632	0.023096730992188	-0.0205090569121746	0.0156149891964349	3.11
0.0274616766618511	0.0277041184156209	0.0365624408976275	-0.0156204859756891	0.0274616766618511	3.12
0.0370166870257438	0.0369690251467807	0.0468046725561373	-0.00997160343805951	0.0370166870257438	3.13
0.0434766493145991	0.043149198649728	0.0529479318889343	-0.00269464033758988	0.0434766493145991	3.14
0.0462056370345359	0.0456356399895101	0.0543598692941947	0.00343263341046282	0.0462056370345359	3.15
0.0448009308440032	0.0440452906129834	0.0507553555004186	0.00901591004064837	0.0448009308440032	3.16
0.0391435041744759	0.0382762554116149	0.0449501432386094	0.013950617184424	0.0391435041744759	3.17
0.0294405147602281	0.0285464681506035	0.0413613923470555	0.0173318750202619	0.0294405147602281	3.18
0.0162451126373079	0.0154111802780578	0.0380395743050407	0.00772935003452224	0.0162451126373079	3.19
0.000452099471911231	-0.000240322253718402	0.0328406744396123	-0.00596191909784334	0.000452099471911231	3.2
-0.0167488409159567	-0.017232221337165	0.0239938132028891	-0.0252409679966011	-0.0167488409159567	3.21
-0.0339614533966712	-0.03418709499237	0.0123927083630749	-0.0438245225686688	-0.0339614533966712	3.22
-0.0496760562662456	-0.0496191197216595	-0.000502436645638591	-0.0598651528333558	-0.0496760562662456	3.23
-0.062393428885399	-0.06205895393886	-0.0143769113140057	-0.071817772663886	-0.062393428885399	3.24
-0.0707486658885622	-0.0701666539892633	-0.0245165350183345	-0.0789397775730732	-0.0707486658885622	3.25
-0.0736205063702018	-0.0728420866749777	-0.0332051112127519	-0.0815486511953585	-0.0736205063702018	3.26
-0.070287688076404	-0.0693832386634412	-0.0391891022262621	-0.0777863273850742	-0.070287688076404	3.27
-0.0605739753065708	-0.0596228899048345	-0.0414483773379108	-0.0670652158532034	-0.0605739753065708	3.28
-0.0449208535798997	-0.0440073616203349	-0.0366334563885823	-0.0578331050444493	-0.0449208535798997	3.29
-0.0243722188428636	-0.0235764625230553	-0.0165068893463712	-0.0477609388614862	-0.0243722188428636	3.3
-0.000460524758573155	0.000147437248343946	0.00952465840216684	-0.0327973287705937	-0.000460524758573155	3.31
0.0249206063131299	0.0252824326231901	0.0360261865852182	-0.014136936144283	0.0249206063131299	3.32
0.0496276534461437	0.0497100456104973	0.0607257902077719	0.00517217358822749	0.0496276534461437	3.33
0.0714152595536557	0.0712144122799989	0.0826722174105089	0.0243542602973858	0.0714152595536557	3.34
0.088128786813271	0.0876683918232664	0.0985080664603418	0.0396798429467145	0.088128786813271	3.35
0.0979352050082821	0.0972613732713304	0.107644213417357	0.0520025179912289	0.0979352050082821	3.36
0.0995760282523914	0.0987491065637802	0.108901578587429	0.0597974752031015	0.0995760282523914	3.37
0.0925775586279048	0.0916698350440166	0.101158563212233	0.0620095087917254	0.0925775586279048	3.38
0.0773518582116071	0.0764446665057835	0.0844330672248861	0.0582116020382966	0.0773518582116071	3.39
0.0551704203087163	0.0543481477409809	0.0620551394085808	0.0431350219835517	0.0551704203087163	3.4
0.0280336685565241	0.0273740545887267	0.043912304056816	0.016237052806737	0.0280336685565241	3.41
-0.00150985713314408	-0.00194340791619438	0.0224458913912351	-0.0148223375985056	-0.00150985713314408	3.42
-0.0305615146685273	-0.0307248543255404	-0.0012750758858792	-0.0454308239770607	-0.0305615146685273	3.43
-0.0561114244484814	-0.0559855366754648	-0.022363728459062	-0.0710952251690563	-0.0561114244484814	3.44
-0.07532482096705	-0.0749171740303123	-0.0389107842913724	-0.0889111965467828	-0.07532482096705	3.45
-0.0858488534384366	-0.0851931241960178	-0.0509010837963597	-0.0966845295482185	-0.0858488534384366	3.46
-0.086098414015308	-0.0852498382390225	-0.056810469145578	-0.0952947049754653	-0.086098414015308	3.47
-0.0754787100172725	-0.0745083203913742	-0.0557352762654581	-0.0832957830643159	-0.0754787100172725	3.48
-0.0545210419679529	-0.0535118315168715	-0.0457464620201868	-0.0638843103370319	-0.0545210419679529	3.49
-0.0248705590083587	-0.0239097008200427	-0.0157478761824835	-0.0451467704032756	-0.0248705590083587	3.5
0.0108723079301456	0.0116976050676709	0.0232809613907054	-0.0213937317656921	0.0108723079301456	3.51
0.0493719362321284	0.0499846443103234	0.0648306786454048	0.0063496945131037	0.0493719362321284	3.52
0.0868101090461319	0.0871546996539004	0.103777456785797	0.0327441972772321	0.0868101090461319	3.53
0.119211855221237	0.119255746598901	0.135934794252624	0.0553337776500781	0.119211855221237	3.54
0.1429030801427	0.142638830474827	0.157584058947022	0.0724115179604474	0.1429030801427	3.55
0.154988021919842	0.154431774229079	0.168211047160157	0.0828690478539364	0.154988021919842	3.56
0.15368434434445	0.152878794223181	0.166662959293286	0.0840784417946074	0.15368434434445	3.57
0.138521939242045	0.137536810836481	0.150067192596815	0.0760442695072346	0.138521939242045	3.58
0.110409076810327	0.109329620904014	0.119418388722899	0.0594998196818629	0.110409076810327	3.59
0.0715478832795363	0.0704708642060971	0.0801905447880451	0.0302265416204596	0.0715478832795363	3.6
0.0252448650427787	0.0242725677737212	0.0336761792518243	-0.00643909756211226	0.0252448650427787	3.61
-0.0243661252291482	-0.0251397386231038	-0.00393976129429223	-0.0445291986781203	-0.0243661252291482	3.62
-0.0726646967133751	-0.0731648439958171	-0.0338248734686869	-0.0942160399800521	-0.0726646967133751	3.63
-0.114922140704937	-0.115099149648028	-0.0589387024920312	-0.135712677127932	-0.114922140704937	3.64
-0.146800638496761	-0.146633101924003	-0.0769547207506931	-0.164665917460089	-0.146800638496761	3.65
-0.164908436574296	-0.164398788850596	-0.0861749129563698	-0.179037397707806	-0.164908436574296	3.66
-0.167197845724176	-0.166376692343725	-0.0839067413322373	-0.181347998838816	-0.167197845724176	3.67
-0.153174950850735	-0.152108642814849	-0.0725092922504464	-0.165922147498783	-0.153174950850735	3.68
-0.123935154312021	-0.122713063810145	-0.0507308821461676	-0.133930436714938	-0.123935154312021	3.69
-0.082054863493064	-0.0807825685885826	-0.0161846291001833	-0.0907067639972004	-0.082054863493064	3.7
-0.0313710961159558	-0.0301636775265831	0.0246521085752508	-0.0421862442989163	-0.0313710961159558	3.71
0.0233812486568675	0.0244094497496067	0.0636350034101942	0.00852342599642144	0.0233812486568675	3.72
0.0770056812989504	0.0777514684810826	0.102787995453304	0.045094804101304	0.0770056812989504	3.73
0.124307282318132	0.124698347292386	0.148886847767016	0.0687371717196068	0.124307282318132	3.74
0.16062501861227	0.160625040112301	0.181462242117097	0.0848713144218279	0.16062501861227	3.75
0.182353338549893	0.181954600278211	0.198207516381567	0.089696427944201	0.182353338549893	3.76
0.187335236297595	0.186563415164957	0.203303537499249	0.0838765810075475	0.187335236297595	3.77
0.175101417482452	0.174020824604426	0.189694217321803	0.0694232338277309	0.175101417482452	3.78
0.146912821588791	0.14561764779706	0.158773945480035	0.0435876926455565	0.146912821588791	3.79
0.105613629912246	0.10422034951638	0.114187654246342	0.00508066241373949	0.105613629912246	3.8
0.0553350373919095	0.0539702732118784	0.069657027504612	-0.0374440408517914	0.0553350373919095	3.81
0.00106717673553854	-0.000139828954436941	0.019863233724141	-0.0760795523803706	0.00106717673553854	3.82
-0.0518196738397548	-0.0527435187008718	-0.0298817362219982	-0.106481891791491	-0.0518196738397548	3.83
-0.0980613711060025	-0.0986046788582512	-0.0624930304772774	-0.127363087727969	-0.0980613711060025	3.84
-0.133017520337955	-0.133123020344519	-0.0740324105270741	-0.157824259035293	-0.133017520337955	3.85
-0.15318402793649	-0.152833777484588	-0.0739292607967341	-0.170933078828547	-0.15318402793649	3.86
-0.156593955662909	-0.155808502066991	-0.0635061785787285	-0.171290634285295	-0.156593955662909	3.87
-0.143003887722311	-0.141843702995504	-0.0448044775166456	-0.155200151461949	-0.143003887722311	3.88
-0.113863702218885	-0.112431295165762	-0.0168077697547081	-0.123043139464323	-0.113863702218885	3.89
-0.0721381683499787	-0.0705655661755514	0.0248152818579246	-0.0827463901439376	-0.0721381683499787	3.9
-0.0220047271864008	-0.0204372214083227	0.0680460814160434	-0.0389675957576765	-0.0220047271864008	3.91
0.0315647614431445	0.0329794046359651	0.105439144235944	0.00983652768884638	0.0315647614431445	3.92
0.0833044840695219	0.0844263454176381	0.132561483177407	0.0560622123055718	0.0833044840695219	3.93
0.128173619128437	0.128887647023339	0.159620921682063	0.0782629846946206	0.128173619128437	3.94
0.161855250020908	0.162088438543686	0.188178439033802	0.0839446110847832	0.161855250020908	3.95
0.181200117892692	0.180926318820571	0.201091818730601	0.0779702763294567	0.181200117892692	3.96
0.184547793424898	0.183785959552402	0.201242609174569	0.0645336497005002	0.184547793424898	3.97
0.17186761371103	0.17068111874443	0.186891440991189	0.0433733051555833	0.17186761371103	3.98
0.144708079969272	0.14320404494187	0.156773600398222	0.0158082157295359	0.144708079969272	3.99
0.105994785563385	0.10431532430495	0.117775140968174	-0.0266820207328817	0.105994785563385	4
0.0597084165690303	0.0580131569760719	0.0781998176113792	-0.0675542339922309	0.0597084165690303	4.01
0.0104639453425054	0.00891398428366204	0.0339395538344133	-0.100336074810056	0.0104639453425054	4.02
-0.036958603800439	-0.0382114559014699	-0.00583906516715633	-0.122060935441254	-0.036958603800439	4.03
-0.0780731008484044	-0.0788993745252764	-0.0423122340836082	-0.130368957970655	-0.0780731008484044	4.04
-0.109123446911391	-0.109435395479716	-0.0565914899298565	-0.140440280655739	-0.109123446911391	4.05
-0.127475585000951	-0.127237667074176	-0.0475788549772794	-0.152812797107509	-0.127475585000951	4.06
-0.131874111861418	-0.131100873302857	-0.0330685110223352	-0.148668448470545	-0.131874111861418	4.07
-0.122522918354649	-0.121278494240098	-0.0118254452706132	-0.134289830088791	-0.122522918354649	4.08
-0.10100965159476	-0.0994067947851902	0.0116405334754283	-0.109998676292583	-0.10100965159476	4.09
-0.0700946544728505	-0.0682865189260695	0.0490904563149831	-0.0813845658147345	-0.0700946544728505	4.1
-0.0334024934577819	-0.0315647719852101	0.0837146592564874	-0.0516779432654862	-0.0334024934577819	4.11
0.0049606719115763	0.00664937784518822	0.108852933674463	-0.0213375941991297	0.0049606719115763	4.12
0.0408347086749017	0.0422078756153444	0.121843163237946	0.00675175257223853	0.0408347086749017	4.13
0.0704280894058789	0.0713478840729542	0.124595129929373	0.0319204621543144	0.0704280894058789	4.14
0.0906864082455367	0.0910584718452955	0.125737650277932	0.038322809975113	0.0906864082455367	4.15
0.0996086227991965	0.0993936076815513	0.128477494246696	0.0238979554284247	0.0996086227991965	4.16
0.0964689529426176	0.0956850965399798	0.116294832091244	0.00607326148566235	0.0964689529426176	4.17
0.0818513757479242	0.0805718394499147	0.0937203672855703	-0.017039338150287	0.0818513757479242	4.18
0.0575140410800456	0.0558621094231642	0.0652583490639979	-0.0388413410383224	0.0575140410800456	4.19
0.0261441423006236	0.0242789921675086	0.0355191045853738	-0.0710940811725089	0.0261441423006236	4.2
-0.00892142371311706	-0.0108179085279713	0.00829261436648064	-0.100961314201963	-0.00892142371311706	4.21
-0.0439994833862958	-0.0457404391188923	-0.0165071450818654	-0.120714862540411	-0.0439994833862958	4.22
-0.075426549677457	-0.0768390661077643	-0.040386135996195	-0.131042094641351	-0.075426549677457	4.23
-0.0999357851522606	-0.100875362033921	-0.0483835683352438	-0.139509453169764	-0.0999357851522606	4.24
-0.114989663270429	-0.115358483154653	-0.0346187160715653	-0.151654042248042	-0.114989663270429	4.25
-0.11903662286393	-0.118792679583778	-0.0172448969579626	-0.149115375358489	-0.11903662286393	4.26
-0.111657638771957	-0.110818555364589	0.0023581744499371	-0.132121170773383	-0.111657638771957	4.27
-0.0935859562148198	-0.0922293349864809	0.0249230860620639	-0.104994282145348	-0.0935859562148198	4.28
-0.066600630965309	-0.0648559389682436	0.0443977468427538	-0.0746659804019529	-0.066600630965309	4.29
-0.0333265320011068	-0.0313633133885793	0.0715936251575832	-0.0427315862146585	-0.0333265320011068	4.3
0.00302434128467047	0.0050151587727734	0.0984080803023246	-0.0143305031696711	0.00302434128467047	4.31
0.0389628900444335	0.040787034351499	0.11646177359525	0.011512692791449	0.0389628900444335	4.32
0.0710583065455581	0.0725344198643406	0.1239317029824	0.0362534485276294	0.0710583065455581	4.33
0.0962578424489686	0.0972369219873873	0.137011814146697	0.0358128632465321	0.0962578424489686	4.34
0.112171541029078	0.112553923682814	0.149736804601772	0.020129918855661	0.112171541029078	4.35
0.117312922058262	0.117058828225875	0.147965190150644	0.00219911941302579	0.117312922058262	4.36
0.111260999829377	0.110391743034881	0.131935984048097	-0.0169500241852533	0.111260999829377	4.37
0.0946886631598155	0.0932840148107361	0.105592037990591	-0.0367542529270128	0.0946886631598155	4.38
0.0692553513228022	0.0674489835628368	0.0771734870673844	-0.052349692063455	0.0692553513228022	4.39
0.0374223764672947	0.0353902845071759	0.0459696869755019	-0.0741274378844132	0.0374223764672947	4.4
0.00223784322095624	0.000179177150726449	0.0183529533544954	-0.0980994618261603	0.00223784322095624	4.41
-0.0329260640101101	-0.0348103622249018	-0.0071512317366132	-0.111607143647014	-0.0329260640101101	4.42
-0.064697235732196	-0.0662221890766683	-0.0318235178036475	-0.11671881398068	-0.064697235732196	4.43
-0.0900391771077469	-0.0910520655240079	-0.0249503390425119	-0.131577679907306	-0.0900391771077469	4.44
-0.106536839767075	-0.106933988040992	-0.00738420589950668	-0.144661323613168	-0.106536839767075	4.45
-0.112617062419537	-0.112355849094982	0.0112535527028279	-0.143597069759795	-0.112617062419537	4.46
-0.107706040179842	-0.106808224342055	0.0302026568422222	-0.128524847304163	-0.107706040179842	4.47
-0.0922923044560708	-0.0908411109663485	0.0480575358716903	-0.103831076338768	-0.0922923044560708	4.48
-0.0678661028479016	-0.0659995410544425	0.0609246559284882	-0.075862801437641	-0.0678661028479016	4.49
-0.0367616888787618	-0.0346602233283213	0.0788855289070208	-0.0436837500936929	-0.0367616888787618	4.5
-0.00194516357787751	0.000187173308144516	0.0991946729246303	-0.0158806469098434	-0.00194516357787751	4.51
0.0332470862863073	0.0352029513479992	0.110126791271325	0.00987282455343077	0.0332470862863073	4.52
0.0654244682859448	0.0670119174854084	0.113745668012412	0.0349144167521168	0.0654244682859448	4.53
0.0914791750657085	0.0925407353098145	0.132346994669097	0.0202633525878793	0.0914791750657085	4.54
0.108886755130459	0.109316801806193	0.146396131408753	0.00102667215842221	0.108886755130459	4.55
0.115945148755058	0.115700680416564	0.146449084978041	-0.0185505418978944	0.115945148755058	4.56
0.111951380715177	0.11105377257652	0.133977150896885	-0.0374342353950954	0.111951380715177	4.57
0.0972851649007986	0.0958170601726966	0.111444587557419	-0.0542954976498368	0.0972851649007986	4.58
0.0733672757372506	0.0714680036997111	0.0824449596558022	-0.0657711619186503	0.0733672757372506	4.59
0.0425157354252049	0.0403701194425441	0.0489652575203891	-0.0801731402731488	0.0425157354252049	4.6
0.00773722681167101	0.00555489562656284	0.0184017489123023	-0.098196199475057	0.00773722681167101	4.61
-0.0275421812933837	-0.0295491465985522	-0.00761229111675511	-0.107675290816399	-0.0275421812933837	4.62
-0.0598080772184739	-0.0614441123939612	-0.0325257731181661	-0.10963201101524	-0.0598080772184739	4.63
-0.0858168793157708	-0.0869199187615761	-0.0163196158258642	-0.126108500129823	-0.0858168793157708	4.64
-0.10292016541819	-0.103378737458833	0.00473324824528394	-0.140281228390415	-0.10292016541819	4.65
-0.109318882276832	-0.109085436218592	0.025857198261589	-0.142648292962872	-0.109318882276832	4.66
-0.104245824460755	-0.10334050671301	0.0456439710062916	-0.13029536010531	-0.104245824460755	4.67
-0.0880636957924721	-0.0865715716176685	0.0629153164117521	-0.104298802477116	-0.0880636957924721	4.68
-0.0622407533501216	-0.0603048987200933	0.0747713966618051	-0.0722175766892084	-0.0622407533501216	4.69
-0.029201007406198	-0.0270106540249854	0.0853178729283224	-0.036522513040365	-0.029201007406198	4.7
0.00790653612619415	0.0101354463746699	0.102818289896806	-0.00283677837616535	0.00790653612619415	4.71
0.0454957383003251	0.0475446313987759	0.113812551678205	0.0288935183587795	0.0454957383003251	4.72
0.0798790218622379	0.0815500219851051	0.117101552001048	0.0438803636285413	0.0798790218622379	4.73
0.107627314110415	0.108758307395338	0.147582645749271	0.0242531770630384	0.107627314110415	4.74
0.125918002309282	0.126393387687165	0.165714377619107	0.00244289419915658	0.125918002309282	4.75
0.132839600424088	0.132608072030643	0.168538298920108	-0.0194443228864331	0.132839600424088	4.76
0.127602042612784	0.126683264253036	0.155608131154266	-0.0393503403107446	0.127602042612784	4.77
0.110606504061725	0.109086088174084	0.128033677018682	-0.0568302146115897	0.110606504061725	4.78
0.0833995451911458	0.0814215842129196	0.095292709579857	-0.06841402435899	0.0833995451911458	4.79
0.0485169475989883	0.0462723183756119	0.0573122183968892	-0.0751436998785328	0.0485169475989883	4.8
0.00924010258159246	0.00695137001294368	0.0198311721413678	-0.0934092418770346	0.00924010258159246	4.81
-0.0306905878639709	-0.0327974493646553	-0.0175470862805488	-0.105960215181597	-0.0306905878639709	4.82
-0.0674247351113305	-0.0691464275849514	-0.039343319212516	-0.112115652645899	-0.0674247351113305	4.83
-0.0973910744279889	-0.0985609238761486	-0.0197889168052632	-0.140447700520255	-0.0973910744279889	4.84
-0.11766088838351	-0.118161438894886	0.001790878812353	-0.160360578334385	-0.11766088838351	4.85
-0.126232569857251	-0.126008856718241	0.0232523251971536	-0.164328462880563	-0.126232569857251	4.86
-0.122223301701123	-0.121293606933035	0.0424608705041488	-0.151883678742555	-0.122223301701123	4.87
-0.105957091688846	-0.104410604627193	0.0586038742534207	-0.124158276317926	-0.105957091688846	4.88
-0.0789247531094397	-0.0769091245367695	0.0692766214603511	-0.0915385994085702	-0.0789247531094397	4.89
-0.0436310369764634	-0.0413398392838618	0.0735780738106837	-0.0529965246167157	-0.0436310369764634	4.9
-0.00334991186945476	-0.0010084484907301	0.0916744217396788	-0.0129030276059927	-0.00334991186945476	4.91
0.0381843771199929	0.0403423328544428	0.107923528073222	0.025042219841544	0.0381843771199929	4.92
0.0771271132437475	0.0788877859169511	0.117671834561575	0.0378673544147763	0.0771271132437475	4.93
0.109891001275973	0.111081909811785	0.154041365316677	0.0197527511234703	0.109891001275973	4.94
0.133485266678083	0.133987693894291	0.176832718496313	0.000639169074260273	0.133485266678083	4.95
0.145785340661341	0.145545204082896	0.183979720052461	-0.0174843029527652	0.145785340661341	4.96
0.145718680143259	0.144756277549122	0.174907994412371	-0.0340439296840775	0.145718680143259	4.97
0.133361266731821	0.13176776443526	0.152382373743198	-0.0462389992027926	0.133361266731821	4.98
0.109927358133153	0.107851382666075	0.125947359506703	-0.0538405993979105	0.109927358133153	4.99
0.0776413132535195	0.0752796758194268	0.0904527412084751	-0.0550778439810404	0.0776413132535195	5
0.0395068084100884	0.0370888427440758	0.0490847373359081	-0.0713827169866586	0.0395068084100884	5.01
-0.000984802571437925	-0.00322215332470799	0.0128637265820677	-0.0877749981338516	-0.000984802571437925	5.02
-0.0401682293948587	-0.0420075451781658	-0.0150997291798328	-0.0952224279737707	-0.0401682293948587	5.03
-0.0745454489685771	-0.0758100401438187	0.00105949250915184	-0.120226525465575	-0.0745454489685771	5.04
-0.101124959894535	-0.101690113773511	0.0169160624455377	-0.145678537233229	-0.101124959894535	5.05
-0.117683633464993	-0.117491126011735	0.030601866566777	-0.156758797326048	-0.117683633464993	5.06
-0.122932557753032	-0.122000788891187	0.0429580114876929	-0.152737149494254	-0.122932557753032	5.07
-0.116602835187618	-0.115023640630437	0.0503457699364218	-0.137145048263744	-0.116602835187618	5.08
-0.0994531137428223	-0.0973794917743421	0.0520081626770855	-0.115405852562355	-0.0994531137428223	5.09
-0.0731824322873725	-0.0708131965708641	0.0497946804055071	-0.0860775407079404	-0.0731824322873725	5.1
-0.0402595820097902	-0.0378244255137138	0.0617170920215172	-0.0490725637096163	-0.0402595820097902	5.11
-0.00369017071803544	-0.0014273094360881	0.0757898980410959	-0.0177416536892172	-0.00369017071803544	5.12
0.033270752962115	0.0351407742094882	0.082447533316262	0.00125773142244015	0.033270752962115	5.13
0.0674241870556008	0.068719546984793	0.112210717139348	-0.0132853867967547	0.0674241870556008	5.14
0.0959160875359748	0.0965090397278498	0.139769120877883	-0.0256990470709042	0.0959160875359748	5.15
0.116473663040007	0.11630277342457	0.155369933489082	-0.0352291164717034	0.116473663040007	5.16
0.127575301132437	0.126654352725429	0.159733984110153	-0.0424112732349692	0.127575301132437	5.17
0.128564131925202	0.126981458134262	0.150827621488727	-0.0438456889059795	0.128564131925202	5.18
0.119682258510452	0.117588435365533	0.137781464146475	-0.0392548916062172	0.119682258510452	5.19
0.102014270907818	0.0996079165430242	0.117504712584608	-0.0309839114176378	0.102014270907818	5.2
0.0773528340666987	0.0748635868719475	0.0888927132797083	-0.0334211472651598	0.0773528340666987	5.21
0.0480093536002699	0.0456751387466337	0.0612029649416555	-0.0436364509905082	0.0480093536002699	5.22
0.0166302352404812	0.0146738411293505	0.0398158296382109	-0.0485089995906215	0.0166302352404812	5.23
-0.0140030148416796	-0.0153987785203405	0.0441006754346982	-0.0587681010475036	-0.0140030148416796	5.24
-0.0412329565474401	-0.0419390367658466	0.0542639439689478	-0.0873179170815201	-0.0412329565474401	5.25
-0.062782775137343	-0.0627322674517045	0.060568816415767	-0.106541213394031	-0.062782775137343	5.26
-0.0769664081887558	-0.0761664728193715	0.0633405442419184	-0.114253168613728	-0.0769664081887558	5.27
-0.0828185071609532	-0.0813502473749534	0.0596032965031522	-0.110040958851551	-0.0828185071609532	5.28
-0.0801293001966646	-0.078139542795252	0.0505025191990481	-0.0952348050419378	-0.0801293001966646	5.29
-0.0694195216047222	-0.0671049023298314	0.0389908558814467	-0.0822142292200942	-0.0694195216047222	5.3
-0.0518784509031216	-0.0494642216304574	0.0292171543223971	-0.061114274197962	-0.0518784509031216	5.31
-0.0292686925978963	-0.0269892181811328	0.0358481512100685	-0.0401668091830811	-0.0292686925978963	5.32
-0.00377554283087431	-0.00185076366497147	0.0393533598274593	-0.0355987153787266	-0.00377554283087431	5.33
0.0222127480048755	0.0235976442632395	0.0669182837838323	-0.0502674462929333	0.0222127480048755	5.34
0.0463431737809679	0.047054134242914	0.0939258238607637	-0.0596081495038121	0.0463431737809679	5.35
0.0664989379330633	0.0664671412010695	0.112409758221956	-0.0648415584860249	0.0664989379330633	5.36
0.0809669227616463	0.0801956416314773	0.120805249343068	-0.0649524728108529	0.0809669227616463	5.37
0.0885926682752125	0.0871573551922202	0.11852751355028	-0.0579366107149551	0.0885926682752125	5.38
0.0889013733385897	0.0869406292664792	0.106007515090056	-0.0454977072134638	0.0889013733385897	5.39
0.082127724255662	0.0798287828917096	0.0959744157702728	-0.0308361227036839	0.082127724255662	5.4
0.0691478435631888	0.0667299048185382	0.0798856594091271	-0.0126771935620556	0.0691478435631888	5.41
0.0513667193604025	0.0490606223908121	0.0606955073518955	-0.0144978468429827	0.0513667193604025	5.42
0.0306003182650071	0.0286251465310242	0.0525404541818009	-0.0182009449998248	0.0306003182650071	5.43
0.00893367751286353	0.00747401936921891	0.0681545836141815	-0.0369812306008236	0.00893367751286353	5.44
-0.0114776573107895	-0.012289603094254	0.0780215016084611	-0.0610812952907844	-0.0114776573107895	5.45
-0.0286432694798111	-0.0287372979232362	0.0839070526707943	-0.0772751859771011	-0.0286432694798111	5.46
-0.0409510908596122	-0.0403230540740359	0.0836503644387508	-0.0840071183552026	-0.0409510908596122	5.47
-0.0473180335861974	-0.0460331636711262	0.0766797306350988	-0.0807181936513044	-0.0473180335861974	5.48
-0.0472754868017077	-0.0454642186038759	0.0646977148636497	-0.0678816837002628	-0.0472754868017077	5.49
-0.0409954686315249	-0.0388396027489932	0.0490260518833876	-0.0528218716648075	-0.0409954686315249	5.5
-0.0292748978214593	-0.0269880468977881	0.0293479954507569	-0.0369822376406314	-0.0292748978214593	5.51
-0.0134818041952929	-0.0112875474065826	0.0229309927478118	-0.0242148895542051	-0.0134818041952929	5.52
0.00456647155738952	0.00645519566515581	0.039978348452627	-0.0397253965782325	0.00456647155738952	5.53
0.0228020336654295	0.0242019056271856	0.066741590637609	-0.0562920203355012	0.0228020336654295	5.54
0.0391408636012128	0.0399149708677169	0.087381187275566	-0.067507352526722	0.0391408636012128	5.55
0.051692639857315	0.0517647020641904	0.0996189073549065	-0.0761243683081923	0.051692639857315	5.56
0.0589314803986069	0.0582946163322891	0.10198839758356	-0.0781103109083248	0.0589314803986069	5.57
0.0598518369559776	0.0585691196365444	0.0939742114398487	-0.0741647843884681	0.0598518369559776	5.58
0.0540973313220054	0.0522924157749731	0.0771275506509357	-0.065323321310382	0.0540973313220054	5.59
0.0420264224994786	0.0398709087259444	0.0553510434400128	-0.0521754794980855	0.0420264224994786	5.6
0.0246814891208548	0.0223810241504474	0.0323339095313666	-0.0350470290686166	0.0246814891208548	5.61
0.00366193794923998	0.00143684431893696	0.0192428442408776	-0.0247449501493324	0.00366193794923998	5.62
-0.0190092837807822	-0.0209443697681442	0.0300084891123003	-0.0521724271615741	-0.0190092837807822	5.63
-0.0410307740000611	-0.0424938715603094	0.0432681539039411	-0.0829531534669299	-0.0410307740000611	5.64
-0.0600560743217992	-0.0609134801370752	0.053307490145126	-0.106674581722454	-0.0600560743217992	5.65
-0.0739719093368814	-0.0741444277478585	0.0624151271195435	-0.120801765074515	-0.0739719093368814	5.66
-0.0811502609475418	-0.0806243468535985	0.0658400045969153	-0.12431319172225	-0.0811502609475418	5.67
-0.08060821483819	-0.0794371117179365	0.0647315488583706	-0.116650633875921	-0.08060821483819	5.68
-0.0720782301466089	-0.0703798305747509	0.0593610331983046	-0.0975267162591562	-0.0720782301466089	5.69
-0.056032552103239	-0.0539764550977277	0.0496023068020685	-0.070965543397611	-0.056032552103239	5.7
-0.0336614189609451	-0.0314498349832522	0.0361956456068277	-0.0427946820682667	-0.0336614189609451	5.71
-0.00679636392556084	-0.00464687099424845	0.0241913607561093	-0.0163009766260971	-0.00679636392556084	5.72
0.0222505788461355	0.0241279037020756	0.0529416133673116	-0.02324051179921	0.0222505788461355	5.73
0.0509213817913842	0.0523427492485493	0.0903899853299482	-0.0297592225765621	0.0509213817913842	5.74
0.0766593999973961	0.0774834983287473	0.121277662413402	-0.0373637581380948	0.0766593999973961	5.75
0.0971427603324327	0.0972857959605573	0.14357641933543	-0.0443886972240647	0.0971427603324327	5.76
0.110491008454207	0.10993442073309	0.154221343804567	-0.0471003794552022	0.110491008454207	5.77
0.115441604289483	0.114237242252662	0.152182297276862	-0.0460828355526898	0.115441604289483	5.78
0.111491070455741	0.109753107309278	0.137615739032468	-0.0415880498086572	0.111491070455741	5.79
0.0989629891797361	0.0968526299894772	0.115886359472974	-0.0330719336183813	0.0989629891797361	5.8
0.0789719500832616	0.0766849087007026	0.0926277628989865	-0.0210381362204169	0.0789719500832616	5.81
0.0532825695331176	0.0510336172886876	0.0634351184412914	-0.00662128047094227	0.0532825695331176	5.82
0.0241402647584664	0.0221449254566372	0.0354870248056428	-0.0166904909492176	0.0241402647584664	5.83
-0.00591187154113041	-0.00746568379549947	0.0356817020335337	-0.0454062459990618	-0.00591187154113041	5.84
-0.034276055615675	-0.0352474615969649	0.0415789206296509	-0.0802802914329924	-0.034276055615675	5.85
-0.0585751737066412	-0.0588779085340364	0.0475619238704527	-0.106666765254917	-0.0585751737066412	5.86
-0.0768907603839528	-0.076499743271927	0.0510395454256951	-0.122443850872723	-0.0768907603839528	5.87
-0.0879081747558421	-0.0868638253191206	0.0507949604023935	-0.126544547511657	-0.0879081747558421	5.88
-0.0910066257552962	-0.0894170180712953	0.0461644262592982	-0.119008707521522	-0.0910066257552962	5.89
-0.0863161776042618	-0.0843431562450953	0.0370100464060399	-0.104890962504437	-0.0863161776042618	5.9
-0.074698243374963	-0.0725364654673236	0.0241049473352337	-0.0894620979976692	-0.074698243374963	5.91
-0.0576417031325881	-0.0555030436623339	0.0085618345752961	-0.0697685287038039	-0.0576417031325881	5.92
-0.0370796543160934	-0.0351723873244588	0.0128998154644631	-0.0469557045674052	-0.0370796543160934	5.93
-0.0151630240861429	-0.0136736754409336	0.023475058811611	-0.0345040098261306	-0.0151630240861429	5.94
0.00595831059389471	0.00688501044645701	0.0515420273889537	-0.0430116547139262	0.00595831059389471	5.95
0.0243373425915294	0.0246130466793985	0.0725614917256502	-0.0520708422301392	0.0243373425915294	5.96
0.0383952185543504	0.0379918901974645	0.0847117121087056	-0.0587786942767142	0.0383952185543504	5.97
0.0470583671299741	0.0460141664799273	0.0871145740694308	-0.0612053425570083	0.0470583671299741	5.98
0.0498623769718468	0.0482770715338289	0.0799254909766161	-0.0583742377575482	0.0498623769718468	5.99
0.0469858236950537	0.0450100964535839	0.0664386244311283	-0.0504986313599409	0.0469858236950537	6
0.0392093626922177	0.0370307536160917	0.0536532113842406	-0.0382428306726432	0.0392093626922177	6.01
0.0278091437071517	0.0256349792838928	0.0384873037958649	-0.0226371783216796	0.0278091437071517	6.02
0.0143940510904865	0.0124328684511956	0.0230232260847945	-0.0200794696873825	0.0143940510904865	6.03
0.000709849978027767	-0.000851551801872919	0.0227081376569467	-0.0351864360924113	0.000709849978027767	6.04
-0.0115556254290165	-0.01257359156177	0.0331606349653878	-0.0549762357812224	-0.0115556254290165	6.05
-0.020943337397033	-0.021329388567964	0.0449660601219464	-0.0677724793686487	-0.020943337397033	6.06
-0.0263744033020299	-0.026100281994737	0.0556017301369812	-0.0722173251019282	-0.0263744033020299	6.07
-0.0272708280014684	-0.0263707633257994	0.0616751354429891	-0.0678698151384393	-0.0272708280014684	6.08
-0.0236022600650343	-0.0221719104257807	0.0625292843033262	-0.0558952967475415	-0.0236022600650343	6.09
-0.0158783320904166	-0.0140678998402402	0.0580867116243252	-0.0372309799903049	-0.0158783320904166	6.1
-0.0050831515621668	-0.00307707581827159	0.048757647808092	-0.0203468442305044	-0.0050831515621668	6.11
0.00745342725196217	0.0094551532006636	0.0354279615149696	-0.0109443246527509	0.00745342725196217	6.12
0.0202099781900243	0.0220069983052671	0.0408787652295792	-0.00927919457042034	0.0202099781900243	6.13
0.0316599157366455	0.0330723671966857	0.0632730128052655	-0.00997130332731687	0.0316599157366455	6.14
0.0404537561427164	0.0413385427890748	0.0799358858454992	-0.018125434958433	0.0404537561427164	6.15
0.0455554092716358	0.0458234473353258	0.0891390163400707	-0.0305005309098297	0.0455554092716358	6.16
0.0463399873053001	0.0459645664576816	0.0899229129381631	-0.0424823306928925	0.0463399873053001	6.17
0.0426545075647811	0.0416701449836565	0.0831101061185735	-0.0500870747773495	0.0426545075647811	6.18
0.034841536467092	0.0333427433323242	0.0684351943559229	-0.052672260821502	0.034841536467092	6.19
0.0237111867275755	0.0218423695506102	0.0473430941309001	-0.0500380979131057	0.0237111867275755	6.2
0.0104487740153823	0.00839045414264134	0.025604990399152	-0.0424374660915515	0.0104487740153823	6.21
-0.0035270765057769	-0.00557639191229177	0.0179062448980698	-0.0310867917843059	-0.0035270765057769	6.22
-0.0167425023766533	-0.0185864106428373	0.014201444002494	-0.0339065018498757	-0.0167425023766533	6.23
-0.0278503380439068	-0.0293118579245457	0.0145652030590834	-0.0559913082327117	-0.0278503380439068	6.24
-0.0357711249112465	-0.0367120387407681	0.0208675613867431	-0.0721738147005058	-0.0357711249112465	6.25
-0.0397855049111783	-0.040121381628375	0.0322001749901751	-0.0811950353691637	-0.0397855049111783	6.26
-0.0395947782086668	-0.0393018421882368	0.0436510082336223	-0.0828982498537606	-0.0395947782086668	6.27
-0.0353663080543796	-0.034481594310737	0.0509130475242764	-0.0764900186946996	-0.0353663080543796	6.28
-0.0277360278855365	-0.026352865374745	0.0530322530051975	-0.0628063574569309	-0.0277360278855365	6.29
-0.0177280678018762	-0.0159893293353079	0.049702465541275	-0.0434481930992285	-0.0177280678018762	6.3
-0.00660800576399891	-0.00469299619713353	0.0411372227864789	-0.0219890954018141	-0.00660800576399891	6.31
0.00427750584210355	0.00617305673855611	0.0328356439643363	-0.0203471599371478	0.00427750584210355	6.32
0.0136427734347751	0.015327784608364	0.0307980013940024	-0.0197763800277159	0.0136427734347751	6.33
0.0203981730304735	0.0217037703530461	0.0449961953289474	-0.0210043254912625	0.0203981730304735	6.34
0.0237860020425954	0.0245802173411189	0.0573238988944212	-0.0285065302640046	0.0237860020425954	6.35
0.0234863546296133	0.0236872697706681	0.0634640889591003	-0.0413856715678585	0.0234863546296133	6.36
0.0196540532302269	0.0192398029275077	0.062291896766727	-0.0538478447233356	0.0196540532302269	6.37
0.0128809548286997	0.011891828513025	0.0541629680157703	-0.0619586548760877	0.0128809548286997	6.38
0.00411076934780871	0.0026437072374671	0.0401829396588287	-0.0643023296590332	0.00411076934780871	6.39
-0.00546538881810813	-0.00726688986620612	0.0220599095509267	-0.0605198921118579	-0.00546538881810813	6.4
-0.0145349141334379	-0.0164953091349317	0.012784482924482	-0.051741393187491	-0.0145349141334379	6.41
-0.0218121224195266	-0.0237408981980709	0.0117826271749451	-0.0515143184273892	-0.0218121224195266	6.42
-0.0261904204047744	-0.0279015904146678	0.014307299946249	-0.0457868898804298	-0.0261904204047744	6.43
-0.0268844809503663	-0.0282146778782139	0.020300776496231	-0.0479417937310187	-0.0268844809503663	6.44
-0.0235326769608509	-0.0243561329994281	0.0308159385858456	-0.0545417755822812	-0.0235326769608509	6.45
-0.0162293231772869	-0.0164719103837219	0.0452487640416684	-0.0542097567963235	-0.0162293231772869	6.46
-0.00551220758660323	-0.00516055097376368	0.0605888065650873	-0.0468602909443474	-0.00551220758660323	6.47
0.00767626974518764	0.0085758518728352	0.0715338927971776	-0.0331546021096091	0.00767626974518764	6.48
0.0220825842483235	0.0234325336711082	0.0766256353532679	-0.0144311675473983	0.0220825842483235	6.49
0.0362664163583868	0.0379247975876206	0.0751644811849625	-0.00326205968238771	0.0362664163583868	6.5
0.0487592755373237	0.0505545839991384	0.0845580017730893	0.00318904610780159	0.0487592755373237	6.51
0.0582521024611433	0.059998760634983	0.0881685645180582	0.00631557838136858	0.0582521024611433	6.52
0.0637435949048457	0.065259677637733	0.0851760963120671	0.0035393549341705	0.0637435949048457	6.53
0.0646451418065546	0.0657758791113747	0.0818048782008664	-0.00458796006946538	0.0646451418065546	6.54
0.0608317921171173	0.0614611114510152	0.0877183197010491	-0.0150732487714487	0.0608317921171173	6.55
0.0526544781797655	0.0527174968850174	0.0865678305351508	-0.0283623437663735	0.0526544781797655	6.56
0.0409143596775206	0.0404019588294233	0.0785266663933932	-0.044318260915489	0.0409143596775206	6.57
0.0267750567588254	0.025735015127249	0.064443777520154	-0.0562985174111566	0.0267750567588254	6.58
0.0116434675422934	0.0101791933148016	0.0457574782442946	-0.0623814709196784	0.0116434675422934	6.59
-0.00297895943919073	-0.00472417547968538	0.024355398758841	-0.0618752494149491	-0.00297895943919073	6.6
-0.0156613220192574	-0.0175177194309331	0.00412676188987628	-0.0548603024097112	-0.0156613220192574	6.61
-0.0251927752976365	-0.0269808078979065	0.00409643174117881	-0.0557495379418744	-0.0251927752976365	6.62
-0.0307027984668988	-0.0322506352921892	0.00825888656652317	-0.0544348874789972	-0.0307027984668988	6.63
-0.031748430662389	-0.0329075573440701	0.0167098097095256	-0.0470721797641775	-0.031748430662389	6.64
-0.0283672231277047	-0.0290298237197438	0.0290447049454631	-0.0531084031837923	-0.0283672231277047	6.65
-0.021074355496536	-0.0211827827521017	0.0417538559492519	-0.052772262870044	-0.021074355496536	6.66
-0.010782456322065	-0.010335509625315	0.054040784837004	-0.0463443801902602	-0.010782456322065	6.67
0.00132120629422182	0.00226798951641923	0.0648410632516847	-0.034713409024227	0.00132120629422182	6.68
0.0138954778259802	0.0152376222889524	0.0705975867500493	-0.0192501878907025	0.0138954778259802	6.69
0.0255617856563544	0.0271571559039395	0.0701199513333675	-0.00164987216441658	0.0255617856563544	6.7
0.0350446995479893	0.036728191788276	0.0678117094860057	0.00521858332366913	0.0350446995479893	6.71
0.0413331146849118	0.042930813724862	0.0717221591507044	0.00405687650824341	0.0413331146849118	6.72
0.04380403200231	0.0451505747416546	0.0691736985519314	-0.00213653023693245	0.04380403200231	6.73
0.0422725837177071	0.0432293645472615	0.0604554914718236	-0.0107220519683917	0.0422725837177071	6.74
0.0369797896628404	0.0374494841503266	0.0579578055243796	-0.0231142104225633	0.0369797896628404	6.75
0.0285532095524849	0.0284885218115342	0.0563080719527056	-0.0359235740070947	0.0285532095524849	6.76
0.0179461001114499	0.0173526783391135	0.0497660669650952	-0.0454709809532503	0.0179461001114499	6.77
0.0063418583485173	0.0052777850679974	0.0391599283800578	-0.0566747977589366	0.0063418583485173	6.78
-0.00497590539233362	-0.0064057589749109	0.0257309982625807	-0.0620386236750528	-0.00497590539233362	6.79
-0.0147707859288438	-0.016425650480553	0.0114015364416909	-0.0611186328240118	-0.0147707859288438	6.8
-0.0219896095140247	-0.0237072740438543	0.00101236444075061	-0.055308532484933	-0.0219896095140247	6.81
-0.0258649632195244	-0.0274783177814542	0.00332961540661425	-0.0567094423656272	-0.0258649632195244	6.82
-0.0259782183330797	-0.0273325876410116	0.0101494819452909	-0.053517853541027	-0.0259782183330797	6.83
-0.0222946212630425	-0.0232633352189274	0.0185826347160237	-0.0441571903505023	-0.0222946212630425	6.84
-0.0151712065072681	-0.0156670666021718	0.0290790110057752	-0.0331159345943981	-0.0151712065072681	6.85
-0.00531621057895489	-0.00529887256417017	0.0411068974777419	-0.0299441525732686	-0.00531621057895489	6.86
0.00630915495724279	0.00682828198393712	0.0493312383164423	-0.0226348998069778	0.00630915495724279	6.87
0.0186140138716795	0.0195716169932352	0.0589392600537121	-0.0119438460719477	0.0186140138716795	6.88
0.0304840873420111	0.0317727822174939	0.0650375577160941	0.0006104260819167	0.0304840873420111	6.89
0.0408722131847135	0.0423542267652543	0.0686331516527619	0.00246421993808817	0.0408722131847135	6.9
0.048900098597311	0.0504213335100579	0.0786175106128565	0.00304790525559195	0.048900098597311	6.91
0.0539623810154215	0.0553651737177129	0.0845389492297442	0.00279431478739776	0.0539623810154215	6.92
0.0557858852985283	0.0569236807340449	0.0846673322312557	-0.000187487934885216	0.0557858852985283	6.93
0.0544220365184002	0.0551761881674273	0.0790613775310236	-0.00434623201416929	0.0544220365184002	6.94
0.0502034288154695	0.0504965583245828	0.0684229477771417	-0.0117421364601589	0.0502034288154695	6.95
0.0436959507442647	0.043498029889094	0.0633092607165812	-0.0190693250038796	0.0436959507442647	6.96
0.0356370311710078	0.034966062914818	0.0597298599936488	-0.0241884309832247	0.0356370311710078	6.97
0.0268393283991168	0.0257592251827603	0.0538991608557751	-0.0284597297768285	0.0268393283991168	6.98
0.018080013860011	0.0166950409186486	0.0458994768320821	-0.0327757963310856	0.018080013860011	6.99
0.0100293430290228	0.00847406689534071	0.0359762366392411	-0.0327485971820202	0.0100293430290228	7
0.00321042116275801	0.00163476359661326	0.0260145614862653	-0.0286915665633743	0.00321042116275801	7.01
-0.00205011647379524	-0.00349629970794645	0.0258238808063388	-0.0330898296040916	-0.00205011647379524	7.02
-0.00564791799526841	-0.0068278960939655	0.0272465846878873	-0.0364002546303137	-0.00564791799526841	7.03
-0.00769825644965484	-0.00850472328676407	0.029557203095788	-0.0353873121819799	-0.00769825644965484	7.04
-0.00850996236264814	-0.00887384343771795	0.030443821501139	-0.0306209920222368	-0.00850996236264814	7.05
-0.00850850649413889	-0.00840344382221856	0.0306204392267683	-0.0256579632661647	-0.00850850649413889	7.06
-0.00814623943388003	-0.00759394563159505	0.0290842671065927	-0.0309476385062258	-0.00814623943388003	7.07
-0.00783870252630289	-0.00690562892091563	0.0263447126670389	-0.0343607012195489	-0.00783870252630289	7.08
-0.00792272146960658	-0.00671310965086295	0.02547238731516	-0.0356386784186595	-0.00792272146960658	7.09
-0.00860669872443655	-0.00724872400570769	0.0211928500371271	-0.0364076708148346	-0.00860669872443655	7.1
-0.00992766860123948	-0.00856156979051863	0.017889028365581	-0.0404213038246705	-0.00992766860123948	7.11
-0.011735081628124	-0.0105022498398006	0.0191746451374195	-0.0427843235357202	-0.011735081628124	7.12
-0.0137015107514198	-0.0127279117574233	0.0180768010984871	-0.0453198105615608	-0.0137015107514198	7.13
-0.0154034163589824	-0.0147866983563258	0.0143316987476752	-0.0472496809241445	-0.0154034163589824	7.14
-0.0164238975979466	-0.0162232034119898	0.00850775041800816	-0.0461834080391713	-0.0164238975979466	7.15
-0.016406137754811	-0.0166401008828572	0.00136667905290962	-0.0406318487329557	-0.016406137754811	7.16
-0.0150903763595322	-0.0157377680105222	0.0069849375202511	-0.0347205381157881	-0.0150903763595322	7.17
-0.01236820544762	-0.0133662645256284	0.0185318132264424	-0.0268697010312234	-0.01236820544762	7.18
-0.00832618432468	-0.00957719862078183	0.0314628883311475	-0.0259204682728368	-0.00832618432468	7.19
-0.00324715029126705	-0.00462983127104917	0.0419116880212315	-0.0268122930140007	-0.00324715029126705	7.2
0.00241505634446285	0.00103278653690171	0.0487418021873916	-0.0248964186193255	0.00241505634446285	7.21
0.00806744666427086	0.00681534008095595	0.0521564818378542	-0.0233567574795579	0.00806744666427086	7.22
0.0130278587980402	0.0120206950510604	0.0541882643084917	-0.0201886503345332	0.0130278587980402	7.23
0.016609840877058	0.0159350479136906	0.0538510817663107	-0.0152868452061062	0.016609840877058	7.24
0.0182292240326045	0.0179399713435734	0.0500166368445405	-0.00933671548022407	0.0182292240326045	7.25
0.0174994434429512	0.0176108760714121	0.0407089609225618	-0.00311045139981945	0.0174994434429512	7.26
0.0142895989076372	0.0147776061248141	0.0309851633928236	-0.00656692729644309	0.0142895989076372	7.27
0.00874783443273425	0.00955154822316665	0.01941757903492	-0.0231667320197575	0.00874783443273425	7.28
0.00129193782292338	0.0023200710126309	0.0173707148452308	-0.0396286588390951	0.00129193782292338	7.29
-0.00742684414581886	-0.00628412740246114	0.0148000170011255	-0.0536232556918213	-0.00742684414581886	7.3
-0.0165610623937332	-0.0154223305439615	0.00966084397726019	-0.0635641690531714	-0.0165610623937332	7.31
-0.0251219244007369	-0.0241052041726915	0.00642373243854722	-0.0691711616082911	-0.0251219244007369	7.32
-0.0320891368726144	-0.0312985104036794	0.00192284154128097	-0.0710902901102338	-0.0320891368726144	7.33
-0.0365663588487648	-0.0360794961443312	-0.00331936586102585	-0.0709532196569233	-0.0365663588487648	7.34
-0.0379119798866734	-0.0377729569685479	-0.00860917948759604	-0.064694829224187	-0.0379119798866734	7.35
-0.0358030887476583	-0.0360228057101735	-0.0130601836366432	-0.0522086186579344	-0.0358030887476583	7.36
-0.0302551548192741	-0.0308120465419968	-0.00173846175518088	-0.0371183015444731	-0.0302551548192741	7.37
-0.0216272725641963	-0.0224672086246297	0.0194600779336634	-0.0309671820649687	-0.0216272725641963	7.38
-0.0106122678670434	-0.0116531900003304	0.0392148070983379	-0.0255270571994989	-0.0106122678670434	7.39
0.00181580795927308	0.000675013138694326	0.055625023398987	-0.0193978630014261	0.00181580795927308	7.4
0.0144954319490141	0.0133625360738498	0.0681637791247896	-0.0115542895844089	0.0144954319490141	7.41
0.0261911696330436	0.0251697739362176	0.0752374102843007	-0.00587541059582501	0.0261911696330436	7.42
0.0357213921071821	0.0349017698620769	0.0776110033676861	0.000686797684391512	0.0357213921071821	7.43
0.0420961520731349	0.0415460597013785	0.076557324783837	0.00745466843328389	0.0420961520731349	7.44
0.0446371728191577	0.0443962990550742	0.0697803274710993	0.0137265515054025	0.0446371728191577	7.45
0.0430481402607162	0.0431254566104229	0.0562176152668142	0.0151391594454514	0.0430481402607162	7.46
0.0374326575891553	0.0378066753854146	0.0441086012165902	0.00566538588780194	0.0374326575891553	7.47
0.0282787836252802	0.0288996213059858	0.0372827335773911	-0.0169511808088698	0.0282787836252802	7.48
0.016410356123462	0.0172048397882705	0.0298014403877239	-0.037958857998624	0.016410356123462	7.49
0.00289743849548397	0.00377830281069803	0.0226744100955404	-0.0553979081758919	0.00289743849548397	7.5
-0.0110579373420763	-0.0101832750967502	0.0145008963286782	-0.0688714714195072	-0.0110579373420763	7.51
-0.0242379592902093	-0.0234600124555247	0.00765829553789004	-0.0774316208169444	-0.0242379592902093	7.52
-0.0355261185268807	-0.0349253306917168	-0.000355313243678115	-0.0790323302520998	-0.0355261185268807	7.53
-0.0440348552214302	-0.0436718559529823	-0.00898991185192703	-0.077304022367634	-0.0440348552214302	7.54
-0.0492157056742935	-0.0491241966050463	-0.0176877624961149	-0.0711555410178081	-0.0492157056742935	7.55
-0.0509045812653302	-0.0510909169956757	-0.0153290024306732	-0.0597541882316981	-0.0509045812653302	7.56
-0.0492959708853742	-0.0497419032577744	-0.00984582538317636	-0.0567279890248555	-0.0492959708853742	7.57
-0.0448857690129959	-0.0455496696903041	0.0105664956053513	-0.0539137575863114	-0.0448857690129959	7.58
-0.0384079137367039	-0.0392262316365004	0.0287746892770292	-0.0501071407495202	-0.0384079137367039	7.59
-0.0307484597409385	-0.0316423872436377	0.0430220502368317	-0.0489501532413335	-0.0307484597409385	7.6
-0.0228270977899552	-0.0237131638347975	0.0533996780665348	-0.0478283540734234	-0.0228270977899552	7.61
-0.0154708136372622	-0.0162693085131024	0.0579295912870992	-0.0469866099494782	-0.0154708136372622	7.62
-0.00931238389373835	-0.00995301192804728	0.0563253793572593	-0.0442862525583597	-0.00931238389373835	7.63
-0.00473415538025457	-0.00516307650696525	0.0486545287865479	-0.0397806726214834	-0.00473415538025457	7.64
-0.0018537593887966	-0.00203963483806348	0.0409232858924582	-0.0335884434647275	-0.0018537593887966	7.65
-0.000535114452725818	-0.000470787079492641	0.0285429150612992	-0.0259163761867311	-0.000535114452725818	7.66
-0.000433536675078056	-0.000135744501211518	0.0163645751413039	-0.017060573442269	-0.000433536675078056	7.67
-0.00106168974739409	-0.000568450878751057	0.0086506039958552	-0.0287853291395223	-0.00106168974739409	7.68
-0.00184952677506552	-0.00121756128384431	0.00970451734118992	-0.0422807215766749	-0.00184952677506552	7.69
-0.00222347861885186	-0.00152301959598598	0.0130629220967843	-0.0524690335376659	-0.00222347861885186	7.7
-0.00171480996393347	-0.00101952562796657	0.0217796286511095	-0.0576393081881884	-0.00171480996393347	7.71
-6.04835187193217e-05	0.000558794943472285	0.0298336029637095	-0.0567676420717287	-6.04835187193217e-05	7.72
0.00275008779180774	0.00322934443492079	0.0361127984462757	-0.0496834599548465	0.00275008779180774	7.73
0.00649442721912293	0.00678185465791545	0.0400895901939323	-0.0369576186487369	0.00649442721912293	7.74
0.0107578406729249	0.0108203819109198	0.0413500073093323	-0.0255492278977871	0.0107578406729249	7.75
0.0149756514060757	0.014804469960343	0.0396564295965371	-0.0117479612396504	0.0149756514060757	7.76
0.0185166609316207	0.0181260703628301	0.0349972339631132	-0.000645896462262734	0.0185166609316207	7.77
0.0207934523105395	0.0202154742508468	0.0396044691629858	0.0070388206513733	0.0207934523105395	7.78
0.021344384277713	0.0206277454273098	0.049132085342623	0.0102748343841914	0.021344384277713	7.79
0.0198969695356931	0.019106107701087	0.0551134183035983	0.00671814813942195	0.0198969695356931	7.8
0.0164268354096566	0.0156330061553375	0.0556171367094743	-0.00512753332223188	0.0164268354096566	7.81
0.0111947996804504	0.0104669373692411	0.0503940153342331	-0.0165356659858684	0.0111947996804504	7.82
0.00473085537403617	0.00412999492422655	0.039598735837826	-0.0264298831252278	0.00473085537403617	7.83
-0.00224187320308485	-0.00266574502740123	0.0245626816236512	-0.0338168963747537	-0.00224187320308485	7.84
-0.00889744832896349	-0.00910966357758995	0.011419273295371	-0.0378833476559199	-0.00889744832896349	7.85
-0.0143920108533942	-0.0143800828210899	-0.00158946415424941	-0.0413505691366955	-0.0143920108533942	7.86
-0.0179646639298719	-0.017738411087411	-0.00998694649788828	-0.0407104060126382	-0.0179646639298719	7.87
-0.0190480859649408	-0.0186353154642174	-0.0103869624442349	-0.045281789559192	-0.0190480859649408	7.88
-0.017353358259414	-0.0167987119167895	-0.00781421652500563	-0.049323536830366	-0.017353358259414	7.89
-0.0128985161939157	-0.0122613028452616	-0.0012561349291361	-0.0490770148001878	-0.0128985161939157	7.9
-0.0059971074206012	-0.00534594809459466	0.0123626266328833	-0.0446236369704756	-0.0059971074206012	7.91
0.00275664077034727	0.00335326520126629	0.0268427683318265	-0.034624278806288	0.00275664077034727	7.92
0.012527201624718	0.0130085424363869	0.0399279328950774	-0.0201331280577005	0.012527201624718	7.93
0.0223330788059014	0.022647909229958	0.0504087774488708	-0.00279006838983451	0.0223330788059014	7.94
0.0311840303434141	0.031294959232352	0.0572981548574342	0.0124950349701558	0.0311840303434141	7.95
0.0382095043347593	0.0380991819989906	0.0612731777202185	0.0250815645134592	0.0382095043347593	7.96
0.0427420691552922	0.0424161273626757	0.0601238456095692	0.031473242113241	0.0427420691552922	7.97
0.044372936781968	0.043857631766799	0.0602487553369545	0.0337507890319149	0.044372936781968	7.98
0.0429973996949743	0.0423349769818249	0.0624958078764097	0.031979393550362	0.0429973996949743	7.99
0.038832095650013	0.0380789268394301	0.0606078910411847	0.0225159276131968	0.038832095650013	8
0.032379292172635	0.0316023621422025	0.0545605602024312	0.00740514747494094	0.032379292172635	8.01
0.0243479637984037	0.0236163362330474	0.0447292198064323	-0.0104976287598466	0.0243479637984037	8.02
0.015562930253227	0.0149384819747402	0.0321746578699648	-0.0270376131223389	0.015562930253227	8.03
0.00687083736307708	0.00640408144365093	0.0181531766404536	-0.0406057701503141	0.00687083736307708	8.04
-0.000956404098181868	-0.00122692114332977	0.00789646673088612	-0.050162601573294	-0.000956404098181868	8.05
-0.00730524469984291	-0.00735875768780354	-0.000646625729319665	-0.0547717680856325	-0.00730524469984291	8.06
-0.0117768999992441	-0.0116163483613238	-0.00661994583603472	-0.0537995200549538	-0.0117768999992441	8.07
-0.0142112824380525	-0.0138614202236947	-0.00822212779168862	-0.0525442152103429	-0.0142112824380525	8.08
-0.0146894374158468	-0.0141910984025258	-0.00765170819033552	-0.0532380680439423	-0.0146894374158468	8.09
-0.0135070467756076	-0.0129134096004637	-0.00483852768827858	-0.0493193660049245	-0.0135070467756076	8.1
-0.011102079925363	-0.0104778468609939	1.33724259441057e-05	-0.0414459987813973	-0.011102079925363	8.11
-0.00796637615789414	-0.00738146994415415	0.0128767201712814	-0.0298655441732568	-0.00796637615789414	8.12
-0.00458005867179617	-0.00409793594799794	0.0278781224164843	-0.0205148474820349	-0.00458005867179617	8.13
-0.00136991307932521	-0.00104068911617651	0.0399589787356942	-0.012290077417375	-0.00136991307932521	8.14
0.00134168710145964	0.00148308108252086	0.0480436557807988	-0.00775393786730604	0.00134168710145964	8.15
0.00339605771417633	0.00332962159608059	0.0514853124178858	-0.00397266398156649	0.00339605771417633	8.16
0.00480271227473701	0.00452661559630831	0.0506821145784132	-0.00134065949265292	0.00480271227473701	8.17
0.00567844703591626	0.00521662805701511	0.0478487828861149	0.000203310880019882	0.00567844703591626	8.18
0.00618455550945718	0.00558215924834098	0.0494521219054298	0.000890906005217207	0.00618455550945718	8.19
0.00648997793662605	0.00580176681062368	0.0468135716138218	-0.000624551036563306	0.00648997793662605	8.2
0.00673712287147494	0.0060226547302379	0.040860272801902	-0.00250183078104997	0.00673712287147494	8.21
0.00699254712670849	0.00631522133143399	0.0315080699803504	-0.00676987041011154	0.00699254712670849	8.22
0.00720606680676842	0.00662770726985976	0.0222397510025689	-0.0190481331466739	0.00720606680676842	8.23
0.0072124276617788	0.00678174703426124	0.0191174665935806	-0.0301718738321924	0.0072124276617788	8.24
0.00676695855789457	0.00651481323743987	0.0180218297490855	-0.0382168145657906	0.00676695855789457	8.25
0.00558952545443236	0.00553096658837013	0.0151088770799006	-0.0426430279432102	0.00558952545443236	8.26
0.00341941391407165	0.00355318295307163	0.0102182187258338	-0.0434639116805107	0.00341941391407165	8.27
8.59784910411565e-05	0.000389869943855476	0.00519978174227812	-0.0418606368064335	8.59784910411565e-05	8.28
-0.0044359343258003	-0.00400406208457257	0.00171494210831385	-0.0457745782556938	-0.0044359343258003	8.29
-0.00998728647347753	-0.00947949561707644	-0.00323939021322915	-0.0481675014561586	-0.00998728647347753	8.3
-0.0162002925471314	-0.0156728443979662	-0.00817202634430513	-0.0471308297390998	-0.0162002925471314	8.31
-0.0225082585747506	-0.0220204243373614	-0.00686059267628782	-0.0427968602391568	-0.0225082585747506	8.32
-0.0281719536630948	-0.0277788035257577	0.00255145588096333	-0.0430697949953704	-0.0281719536630948	8.33
-0.0323739963699111	-0.0321194369679804	0.0108494177628928	-0.046847326609209	-0.0323739963699111	8.34
-0.0343753296988977	-0.0342840935618274	0.0174985481921869	-0.0482153774530029	-0.0343753296988977	8.35
-0.0336194816162242	-0.0336984614752576	0.0221489688199837	-0.0454018892406715	-0.0336194816162242	8.36
-0.0298010719474067	-0.0300470266352243	0.02509830354165	-0.0386248652447845	-0.0298010719474067	8.37
-0.022934751988895	-0.0233273733992126	0.0283330398201392	-0.0294924171992049	-0.022934751988895	8.38
-0.013406918892608	-0.0139081128717676	0.0340444498401587	-0.020429718757925	-0.013406918892608	8.39
-0.00197467897209003	-0.0025358692324016	0.0419158441184344	-0.00981275515346131	-0.00197467897209003	8.4
0.0103097208309511	0.00973887371423252	0.0465788550258999	0.00153292832466471	0.0103097208309511	8.41
0.0221981958709062	0.0216640403123046	0.0492181985184679	0.0107877603801433	0.0221981958709062	8.42
0.0323505233066397	0.031897825370096	0.0500483721670778	0.00601351729766615	0.0323505233066397	8.43
0.039485744085724	0.0391514713130998	0.0558490240476427	0.000473896061050205	0.039485744085724	8.44
0.0425784450875206	0.0423829646805224	0.0577644346808963	-0.00491537718437078	0.0425784450875206	8.45
0.0410243753082128	0.0409713339611156	0.0534859022342243	-0.00991763608714785	0.0410243753082128	8.46
0.034728784491624	0.0348099919884762	0.0433557892597436	-0.0170665317637047	0.034728784491624	8.47
0.0241309399971875	0.0243288635253582	0.0312754491278249	-0.0246063033654274	0.0241309399971875	8.48
0.0101875818306961	0.0104726572556761	0.0174368422118358	-0.0311836741251954	0.0101875818306961	8.49
-0.00569212487342892	-0.00535902237612857	0.00238183856848379	-0.0441544729553593	-0.00569212487342892	8.5
-0.0217814452692124	-0.0214414964673378	-0.0132924171000037	-0.0556846563595329	-0.0217814452692124	8.51
-0.0362211774032658	-0.035911034091796	-0.0197349726425022	-0.0623493390527431	-0.0362211774032658	8.52
-0.0472176298888082	-0.0469695493230152	-0.0166154846825769	-0.0679802381898019	-0.0472176298888082	8.53
-0.0532579466449942	-0.0530989797034201	-0.0120384106166727	-0.0718703268699553	-0.0532579466449942	8.54
-0.053338612841074	-0.0532832216252787	-0.00620335433749734	-0.0688934304706697	-0.053338612841074	8.55
-0.0471289326475414	-0.0471773186014756	0.00180837060537761	-0.0590175100684216	-0.0471289326475414	8.56
-0.0350002768246196	-0.0351455854360603	0.0132993262490195	-0.0442129552107613	-0.0350002768246196	8.57
-0.0179745367378288	-0.0182081342869375	0.0248370574396317	-0.0253892162025238	-0.0179745367378288	8.58
0.00233212683596876	0.00202704667702569	0.0355389359584393	-0.00455318795286774	0.00233212683596876	8.59
0.0238178851467147	0.0234703107215632	0.0542439735444367	0.0159736039852988	0.0238178851467147	8.6
0.0441112552937626	0.0437517035229726	0.0687162010538187	0.0266163390143445	0.0441112552937626	8.61
0.0608562378178008	0.0605078791922733	0.0844766140219711	0.0285183815774791	0.0608562378178008	8.62
0.0720002628333233	0.0716821674185019	0.0946173277450245	0.0265521753866307	0.0720002628333233	8.63
0.0760300125570556	0.0757596355247769	0.095220033401236	0.0220192477113831	0.0760300125570556	8.64
0.072157592189735	0.0719475634069046	0.0866720498730732	0.0144261940563748	0.072157592189735	8.65
0.0604414737086558	0.0602946120912335	0.0717643287767471	0.00239753203494575	0.0604414737086558	8.66
0.0417799191570346	0.0416936205002861	0.0503532274768664	-0.0111902604946097	0.0417799191570346	8.67
0.0178134330230693	0.0177872341931825	0.0252382147959911	-0.0256807106005775	0.0178134330230693	8.68
-0.0091978405166533	-0.0091672366602667	-0.00192703870161203	-0.0422535190834826	-0.0091978405166533	8.69
-0.0365541163148833	-0.036479521683649	-0.0234585436423679	-0.0636930390461044	-0.0365541163148833	8.7
-0.0613832958716651	-0.0612805090241096	-0.0322455420352568	-0.0863513410471874	-0.0613832958716651	8.71
-0.0809697613583967	-0.0808492998820878	-0.0346799417158961	-0.106434744876103	-0.0809697613583967	8.72
-0.0930911497241034	-0.0929607291983967	-0.0327597233452152	-0.116313673706267	-0.0930911497241034	8.73
-0.0962633296794178	-0.0961316012352312	-0.0274170034481513	-0.114708561458177	-0.0962633296794178	8.74
-0.0898866114679991	-0.0897646953688604	-0.0155434529596452	-0.104310560713507	-0.0898866114679991	8.75
-0.0743200852119358	-0.0742149790368882	-0.00195993779402581	-0.0865764451359713	-0.0743200852119358	8.76
-0.0508431268283336	-0.050759023265576	0.0119676499684023	-0.060711447343494	-0.0508431268283336	8.77
-0.0215182269585339	-0.021466194448319	0.0268404585310056	-0.0303604741648033	-0.0215182269585339	8.78
0.0110058733506874	0.0110130720573548	0.049504508085529	0.00256054974401541	0.0110058733506874	8.79
0.0437196115899902	0.0436745097245571	0.0709261384361753	0.0282447792424096	0.0437196115899902	8.8
0.0735281056635323	0.0734306054073025	0.100006861091604	0.0368705542142041	0.0735281056635323	8.81
0.0975836729154154	0.097433929814743	0.123245856986453	0.0391573764040953	0.0975836729154154	8.82
0.113595877029947	0.113390286063126	0.135669686787842	0.0374250602391859	0.113595877029947	8.83
0.12007772648704	0.119819071516436	0.136660254552271	0.0290031337948374	0.12007772648704	8.84
0.116496009201701	0.116193795250417	0.131698968798579	0.0173399947222102	0.116496009201701	8.85
0.103300199694385	0.102967088975495	0.116738734026271	0.00456827956586823	0.103300199694385	8.86
0.0818600748339744	0.081511692095187	0.0928856598191434	-0.00798868069967219	0.0818600748339744	8.87
0.0543208476949884	0.0539767407039412	0.0632247620096616	-0.0208137273269166	0.0543208476949884	8.88
0.0233985779304416	0.0230847730833491	0.0314177732329503	-0.0427928822575983	0.0233985779304416	8.89
-0.0078596352408379	-0.00811839495374158	0.00235900989132634	-0.0605562181111572	-0.0078596352408379	8.9
-0.0363761086308191	-0.0365622301879644	-0.0235268338835736	-0.0708971722998057	-0.0363761086308191	8.91
-0.0593761280807792	-0.0594755197878251	-0.0234550709828496	-0.0853635043063227	-0.0593761280807792	8.92
-0.0746769878274312	-0.0746782962864126	-0.0178817299362325	-0.0962980775459848	-0.0746769878274312	8.93
-0.0808881353854293	-0.0807876151194235	-0.00706049796216163	-0.0992127167751847	-0.0808881353854293	8.94
-0.0775228216153769	-0.077328624657535	0.00535017484760378	-0.09270852331672	-0.0775228216153769	8.95
-0.0650372488722329	-0.0647680485785987	0.0185331637010556	-0.0779086442459982	-0.0650372488722329	8.96
-0.0447855552021176	-0.0444662823785493	0.0307395793174978	-0.0561124142196766	-0.0447855552021176	8.97
-0.0188776365456354	-0.0185392875652585	0.044336208023322	-0.0273763596737704	-0.0188776365456354	8.98
0.0100336282226835	0.0103534387187736	0.0631556326033578	0.00181738727409698	0.0100336282226835	8.99
0.0390028292367678	0.0392649220762426	0.0765928117295242	0.0281031464834605	0.0390028292367678	9
0.0650728781258356	0.0652432339538436	0.0907581504364362	0.0348706813737194	0.0650728781258356	9.01
0.0855753191682055	0.0856277887233641	0.110360934003084	0.0325207866803036	0.0855753191682055	9.02
0.0984031063296766	0.0983195216162782	0.121806083734693	0.0229185432213814	0.0984031063296766	9.03
0.10220884323121	0.101981459939867	0.121815339304068	0.0105063285565192	0.10220884323121	9.04
0.0965216212396502	0.0961569746353546	0.111049706463252	-0.00328504512530346	0.0965216212396502	9.05
0.0817950005933135	0.0813144877695599	0.0944336223644509	-0.0179575126731938	0.0817950005933135	9.06
0.0593736424839856	0.0588110600421132	0.0695653604309941	-0.0308299341928551	0.0593736424839856	9.07
0.0313606880271522	0.0307595804822271	0.0395765767085487	-0.0454405209573291	0.0313606880271522	9.08
0.000407656969738667	-0.000181641206767596	0.00937302108547666	-0.0636476754084492	0.000407656969738667	9.09
-0.0305288973816657	-0.0310545950500013	-0.0181655474216397	-0.0761311724710416	-0.0305288973816657	9.1
-0.0584488262300864	-0.0588646354026971	-0.0349145776342943	-0.0851451417567438	-0.0584488262300864	9.11
-0.0805941597794351	-0.0808633349221555	-0.0310834259657463	-0.108124711056384	-0.0805941597794351	9.12
-0.0947350109881221	-0.0948319628932674	-0.0205691941243857	-0.120346546278448	-0.0947350109881221	9.13
-0.0994052207245495	-0.0993183559125326	-0.00783253027546685	-0.120467694145778	-0.0994052207245495	9.14
-0.0940401869627638	-0.093775685359465	0.00665093679869231	-0.108314107261152	-0.0940401869627638	9.15
-0.0790144507129567	-0.0785971276002223	0.0211088628131396	-0.0908888121867319	-0.0790144507129567	9.16
-0.0556123942706597	-0.0550832715653268	0.0343895486434014	-0.0640265824335691	-0.0556123942706597	9.17
-0.0259297300657827	-0.0253424056087718	0.0499892136543641	-0.0346973028470276	-0.0259297300657827	9.18
0.00730944173921496	0.00789232489974961	0.0698796831178492	-0.00321699168143005	0.00730944173921496	9.19
0.0410043615297887	0.041517392114734	0.0860609234968212	0.0276260906078893	0.0410043615297887	9.2
0.0719746470972099	0.0723584683197997	0.100628081095192	0.0428696442685016	0.0719746470972099	9.21
0.0972721840077991	0.0974788985097924	0.126274458089319	0.038020885331397	0.0972721840077991	9.22
0.114465468127263	0.114463015286608	0.140824023869892	0.0284051959194107	0.114465468127263	9.23
0.121867635767339	0.121642960283112	0.142849368284633	0.0164885176322614	0.121867635767339	9.24
0.118708563062362	0.118268377747714	0.132980573612025	0.0024740384861032	0.118708563062362	9.25
0.105242326599004	0.104613600363093	0.116908552813947	-0.0118099284584969	0.105242326599004	9.26
0.0827540845719722	0.0819826278416158	0.0921169930465288	-0.0245552646947371	0.0827540845719722	9.27
0.0534464899341995	0.0525950080302435	0.062730427936204	-0.0412561912176017	0.0534464899341995	9.28
0.0202116158539098	0.0193541821655288	0.0306964923173173	-0.0641036597344576	0.0202116158539098	9.29
-0.0136661159665923	-0.0144497642265813	-0.00110968484733273	-0.0803023421017491	-0.0136661159665923	9.3
-0.0448146943734792	-0.0454497386002583	-0.0303845432669941	-0.087987071068673	-0.0448146943734792	9.31
-0.0700774121409447	-0.0705071727489032	-0.0290916484481176	-0.10128314497339	-0.0700774121409447	9.32
-0.0868146631223151	-0.0870008327640383	-0.0192527868343833	-0.114805374746215	-0.0868146631223151	9.33
-0.0931940555484676	-0.0931180057634101	-0.00681860282834019	-0.115185432372793	-0.0931940555484676	9.34
-0.0884225207570441	-0.0880885962252037	0.00828410700232331	-0.102212745483184	-0.0884225207570441	9.35
-0.0728389492326488	-0.0722774547075935	0.0238928159084822	-0.0823724202231083	-0.0728389492326488	9.36
-0.0478759999956465	-0.0471441194602337	0.0392970534883292	-0.0555089064955803	-0.0478759999956465	9.37
-0.0159324988616055	-0.0151049884383442	0.0602874901808572	-0.0242538724997098	-0.0159324988616055	9.38
0.0198380270932657	0.0206759868574662	0.0845511594736744	0.00889235731245782	0.0198380270932657	9.39
0.0558099821774246	0.0565694049100969	0.101443699925874	0.04338744809821	0.0558099821774246	9.4
0.0882447698777676	0.0888417427680695	0.119241907399876	0.0527563617674656	0.0882447698777676	9.41
0.113691358783584	0.114054733998848	0.144175942531927	0.0464220246564099	0.113691358783584	9.42
0.129350231771775	0.129429892211863	0.156229489165982	0.0360235399801924	0.129350231771775	9.43
0.133357475883683	0.133129992198735	0.153886873689687	0.0224894946804371	0.133357475883683	9.44
0.124969352504831	0.124439898062075	0.139460020445373	0.00586299480356976	0.124969352504831	9.45
0.10463780121216	0.103841603149134	0.11560373190054	-0.0118117182838297	0.10463780121216	9.46
0.0739868898974485	0.0729879469502325	0.0821499934312837	-0.0289051963132279	0.0739868898974485	9.47
0.0356891724762539	0.0345732539158688	0.0432089493297289	-0.0544211750916746	0.0356891724762539	9.48
-0.00678313044227115	-0.00791618334721933	0.0029183499886426	-0.0813647873441867	-0.00678313044227115	9.49
-0.0495031427286221	-0.0505478242262238	-0.0382514709953502	-0.100717900428581	-0.0495031427286221	9.5
-0.0884636923469228	-0.0893194527518807	-0.0520330699289173	-0.120160126469559	-0.0884636923469228	9.51
-0.119963729861524	-0.120548462748916	-0.0479197491662036	-0.150708244161018	-0.119963729861524	9.52
-0.140956289844859	-0.141214681698706	-0.0395749260508687	-0.16908051674468	-0.140956289844859	9.53
-0.149322400593025	-0.149229108664381	-0.0278297884058585	-0.172580548027044	-0.149322400593025	9.54
-0.144122295431684	-0.143683158204916	-0.0125754908474389	-0.160041664630679	-0.144122295431684	9.55
-0.125738330416738	-0.124987895521719	0.00420736039682002	-0.138462125221389	-0.125738330416738	9.56
-0.0958132564229151	-0.094820483788849	0.0201338286479318	-0.106300234899182	-0.0958132564229151	9.57
-0.057060254289079	-0.0559266909500829	0.0457886224208118	-0.0647451675426599	-0.057060254289079	9.58
-0.0129883258371687	-0.0118296965045747	0.0729186228698344	-0.0227389049893459	-0.0129883258371687	9.59
0.0324228289335889	0.0334869971390916	0.092817827541419	0.0201128866842876	0.0324228289335889	9.6
0.0750673733271833	0.0759243697705902	0.108133443904675	0.0430480908947211	0.0750673733271833	9.61
0.111097816391491	0.111653120049	0.144943858189851	0.0403472793785501	0.111097816391491	9.62
0.137301846082524	0.137486936179702	0.168493924786762	0.0339549979374209	0.137301846082524	9.63
0.151415807995333	0.151199689886485	0.17672764160919	0.024678812210848	0.151415807995333	9.64
0.152329478517827	0.151718341481744	0.169083474905464	0.0125405427705734	0.152329478517827	9.65
0.140154859554199	0.139191892974953	0.15462833861777	-0.000744523663215192	0.140154859554199	9.66
0.116181214813343	0.114944999444616	0.128969384810171	-0.0128915042019958	0.116181214813343	9.67
0.0827379690818325	0.0813341984749373	0.0927493387962452	-0.033411432170937	0.0827379690818325	9.68
0.0430012256502727	0.0415556307491296	0.0539057528897246	-0.0578382489069885	0.0430012256502727	9.69
0.000717309885445161	-0.000639196708330412	0.0134295794776452	-0.0776128959323103	0.000717309885445161	9.7
-0.040180378969858	-0.041322335502963	-0.0216660854144912	-0.0891157929505123	-0.040180378969858	9.71
-0.0759618549470288	-0.0767785554123748	-0.0211521304902738	-0.113309495893959	-0.0759618549470288	9.72
-0.10343820342195	-0.103851194970144	-0.0151805342981344	-0.137528000151249	-0.10343820342195	9.73
-0.120229491156805	-0.12020070926916	-0.00756480431513848	-0.147667808007786	-0.120229491156805	9.74
-0.124947132985399	-0.124481543331727	0.00176458679114243	-0.142966968752388	-0.124947132985399	9.75
-0.117314722402715	-0.116458474611448	0.0116884664496809	-0.13094956147154	-0.117314722402715	9.76
-0.0981870269038939	-0.0970205287369776	0.0201281673056996	-0.110534579953447	-0.0981870269038939	9.77
-0.0694439454335842	-0.0680807959832699	0.0351235218047099	-0.0792596236154541	-0.0694439454335842	9.78
-0.0337952576967673	-0.0323722023579146	0.0584221069901002	-0.0439112730050197	-0.0337952576967673	9.79
0.00547385516488864	0.00681274006743591	0.0759126004224661	-0.00753289515803701	0.00547385516488864	9.8
0.0447924507822089	0.0459094123445107	0.0861060103895342	0.0199673246253079	0.0447924507822089	9.81
0.0806221182437465	0.0814002726984475	0.118755769079401	0.015958660383111	0.0806221182437465	9.82
0.109781669221389	0.110135409212863	0.14448690825727	0.0107903389294962	0.109781669221389	9.83
0.129733842329314	0.129617467280795	0.157606001039804	0.00521700850513875	0.129733842329314	9.84
0.138802124541373	0.138215695826173	0.157764023050628	-0.000314556693358156	0.138802124541373	9.85
0.136294537150053	0.135282544094496	0.152653061209242	-0.00627529856510298	0.136294537150053	9.86
0.122515706417185	0.121163331610849	0.137794824660471	-0.0103566944229556	0.122515706417185	9.87
0.0987073144451844	0.0971336683317747	0.111473306283923	-0.0194606136715738	0.0987073144451844	9.88
0.066958902442625	0.0653048262889464	0.0760401836070747	-0.0384265434953982	0.066958902442625	9.89
0.0300656018328419	0.0284794980303735	0.0428991631858052	-0.0541368991356378	0.0300656018328419	9.9
-0.00871228799371913	-0.0100864654673943	0.0105934785975634	-0.0640661207052068	-0.00871228799371913	9.91
-0.0459898398897526	-0.0470239735482474	0.00441619189903831	-0.0853120667387444	-0.0459898398897526	9.92
-0.0786181173393157	-0.0792132901393411	0.00779042514283166	-0.114901810572656	-0.0786181173393157	9.93
-0.103957906080703	-0.104058920171715	0.0101390642899519	-0.133826410122439	-0.103957906080703	9.94
-0.120048252125988	-0.119652665003093	0.011074447760301	-0.141645283478486	-0.120048252125988	9.95
-0.125725178230554	-0.124878975094075	0.011365019745491	-0.142290149281012	-0.125725178230554	9.96
-0.120720959724718	-0.119510274678209	0.00993380655817477	-0.136628909684319	-0.120720959724718	9.97
-0.105704829359696	-0.104248041910834	0.00980854979806292	-0.119557454952184	-0.105704829359696	9.98
-0.082197124424364	-0.0806361896955936	0.0234586719355563	-0.0927487699570689	-0.082197124424364	9.99
-0.0523785083147116	-0.0508676198621645	0.0353083000163817	-0.0659958153910912	-0.0523785083147116	10
-0.0188809221514003	-0.01757108379267	0.0431443860032416	-0.0398630153570672	-0.0188809221514003	10.01
0.0154467441600794	0.0164243075172215	0.055385518430971	-0.0260953709659625	0.0154467441600794	10.02
0.0478268086792553	0.048371324686279	0.086562905358103	-0.0286907086051114	0.0478268086792553	10.03
0.0758341535560784	0.0758835299123194	0.109975679931495	-0.0290239954503495	0.0758341535560784	10.04
0	0	0	0	0	10.05


==> figures_tikz/ParamAmp.txt <==
Actual Est Up Down
0 0 0.253224633337992 -0.11376151008231
0.000590279788945859 0.0058 0.229747994102078 -0.137238149318223
0.00327243806157605 0.033 0.237681994825869 -0.129304148594432
0.00614143357178596 0.071 0.515513256574988 0.148527113154687
0.0061882956657476 0.0846053242447998 0.275438118823357 -0.0915480245969449
0.0191131599217351 0.046927657322418 0.237760451900975 -0.129225691519327
0.0219519137684492 0.0784487975126891 0.269281592091246 -0.0977045513290557
0.0282776146575794 0.0861622649181688 0.276995059496726 -0.0899910839235759
0.0304122418361842 0.0415818946823721 0.232414689260929 -0.134571454159373
0.035121148654418 0.102026698199142 0.292859492777698 -0.0741266506426032
0.0391538634664753 0.110923601375525 0.301756395954082 -0.0652297474662198
0.0449952008440242 0.0843908738139798 0.275223668392537 -0.0917624750277649
0.0465254527670399 0.0730270126248511 0.263859807203408 -0.103126336216894
0.0488386780849027 0.0157217041018719 0.206554498680429 -0.160431644739873
0.0507548847893877 0.032064663590279 0.222897458168836 -0.144088685251466
0.0584383381237062 0.103111752871674 0.293944547450231 -0.0730415959700707
0.0588623974699372 0.158412434578558 0.349245229157115 -0.0177409142631869
0.0662349377013478 0.120068230828951 0.310901025407508 -0.0560851180127934
0.0700368283626792 0.0862555841178212 0.277088378696378 -0.0898977647239236
0.0816656952146536 0.0819543863651601 0.272787180943717 -0.0941989624765847
0.083392102029562 0.132411538166439 0.323244332744996 -0.0437418106753057
0.0835688717908399 0.0446227151811066 0.235455509759663 -0.131530633660638
0.0854846155331163 0.120247185042923 0.31107997962148 -0.055906163798822
0.0859748247413057 0.160883401687219 0.351716196265776 -0.0152699471545254
0.0926036812767889 0.142081007317167 0.332913801895724 -0.0340723415245777
0.0961776748117474 0.106095874552082 0.296928669130638 -0.0700574742896632
0.0965047118602583 0.0490873858567878 0.239920180435345 -0.127065962984957
0.102883476661476 0.155789603223079 0.346622397801636 -0.0203637456186659
0.107106143999764 0.108399136360371 0.299231930938927 -0.0677542124813742
0.109580969840988 0.0871089236618678 0.277941718240425 -0.0890444251798769
0.113476257785951 0.123326926930954 0.314159721509511 -0.0528264219107905
0.116150090760212 0.0470212831197804 0.237854077698337 -0.129132065721964
0.117449165325592 0.203667941293619 0.394500735872176 0.0275145924518743
0.13059736871879 0.0728067908154003 0.263639585393957 -0.103346558026344
0.133066744259332 0.108129786161509 0.298962580740066 -0.0680235626802358
0.1380261815461 0.0671464822567504 0.257979276835307 -0.109006866584994
0.145429314224932 0.118434404674933 0.30926719925349 -0.0577189441668115
0.145585361988822 0.0923811029608393 0.283213897539396 -0.0837722458809054
0.151717457356956 0.179945530426294 0.370778325004851 0.00379218158454922
0.153897644010264 0.16567317475767 0.356505969336227 -0.0104801740840749
0.15599918744002 0.179509184030264 0.370341978608821 0.0033558351885197
0.163802167125666 0.185061589084167 0.375894383662724 0.00890824024242212
0.172073484340938 0.256281256648195 0.447114051226751 0.0801279078064498
0.174996897632507 0.288237625309885 0.479070419888442 0.112084276468141
0.182375277336555 0.222091549677515 0.412924344256072 0.0459382008357701
0.184290767547504 0.210896632979702 0.401729427558258 0.0347432841379569
0.187667485621147 0.0736048586607121 0.264437653239269 -0.102548490181033
0.187743223552848 0.155159906953004 0.345992701531561 -0.0209934418887406
0.190265008579038 0.20290461592994 0.393737410508497 0.0267512670881956
0.202384692476378 0.215791154916374 0.40662394949493 0.0396378060746289
0.203719560018745 0.228259636468413 0.419092431046969 0.0521062876266678
0.209805136507227 0.176611100524131 0.367443895102688 0.000457751682386459
0.211900341165404 0.272270015313792 0.463102809892349 0.0961166664720471
0.225165280334766 0.263749623659536 0.454582418238093 0.0875962748177911
0.22529233158019 0.219806031961928 0.410638826540484 0.0436526831201828
0.225977385851095 0.258503981477846 0.449336776056403 0.0823506326361012
0.227629936812231 0.26685627913761 0.457689073716167 0.0907029302958657
0.233013554279638 0.207761287105941 0.398594081684498 0.0316079382641962
0.24328559843601 0.249603676637318 0.440436471215875 0.0734503277955735
0.243354762597466 0.273568170152 0.464400964730556 0.0974148213102548
0.243582482118122 0.226010194553586 0.416842989132143 0.0498568457118415
0.25138023167628 0.268737758870913 0.45957055344947 0.0925844100291682
0.252988372885113 0.291453270168771 0.482286064747328 0.115299921327026
0.254042272320747 0.347096903096309 0.537929697674865 0.170943554254564
0.261923254285044 0.236587266931301 0.427420061509858 0.0604339180895564
0.266305264687241 0.286675885110965 0.477508679689521 0.11052253626922
0.272572915729628 0.323398801746881 0.514231596325438 0.147245452905137
0.274064600164406 0.306789026237588 0.497621820816145 0.130635677395843
0.279055685477524 0.332527458429906 0.523360253008463 0.156374109588161
0.282144390218106 0.342005453056053 0.53283824763461 0.165852104214308
0.283843316878623 0.30911032661656 0.499943121195116 0.132956977774815
0.289887534564265 0.262121112397182 0.452953906975739 0.0859677635554375
0.294709656188765 0.246504995590739 0.437337790169296 0.0703516467489939
0.297524939951881 0.351950912960651 0.542783707539208 0.175797564118906
0.298370041309264 0.288015727819445 0.478848522398002 0.111862378977701
0.306892975803922 0.314375670727658 0.505208465306215 0.138222321885914
0.309498040140922 0.400570715557408 0.591403510135965 0.224417366715664
0.315006638860782 0.342148731738879 0.532981526317435 0.165995382897134
0.318410016280767 0.279988890047583 0.47082168462614 0.103835541205839
0.318693711007334 0.311228036319635 0.502060830898192 0.135074687477891
0.327521864987071 0.408807642179956 0.599640436758513 0.232654293338212
0.330088305362645 0.364411569519418 0.555244364097975 0.188258220677673
0.336941525038393 0.416666627749682 0.607499422328239 0.240513278907938
0.338040173458927 0.417921274058786 0.608754068637343 0.241767925217042
0.340956036462591 0.389433486822291 0.580266281400848 0.213280137980546
0.347233674170814 0.378196567464081 0.569029362042638 0.202043218622337
0.34833333248359 0.343990706326893 0.53482350090545 0.167837357485149
0.352763988535295 0.334617569996436 0.525450364574993 0.158464221154691
0.356850736070648 0.371031431701502 0.561864226280059 0.194878082859758
0.363638248284271 0.442670419672411 0.633503214250967 0.266517070830666
0.374142851144167 0.35101040292453 0.541843197503087 0.174857054082785
0.376792554923645 0.277538186438411 0.468370981016968 0.101384837596666
0.376875257270089 0.33078632766546 0.521619122244017 0.154632978823715
0.380293326336106 0.354005569784049 0.544838364362606 0.177852220942305
0.385998644796819 0.36821174476427 0.559044539342827 0.192058395922525
0.388897937608609 0.434621710244396 0.625454504822953 0.258468361402652
0.391845520422548 0.356131506455968 0.546964301034524 0.179978157614223
0.393453014005896 0.433695248915071 0.624528043493628 0.257541900073326
0.397811712219026 0.441109016694824 0.631941811273381 0.264955667853079
0.397952805657528 0.439333150385527 0.630165944964084 0.263179801543782
0.41039776549931 0.395777036293426 0.586609830871983 0.219623687451681
0.412681145226229 0.432160832432697 0.622993627011254 0.256007483590953
0.413914724865991 0.428373840692781 0.619206635271337 0.252220491851036
0.419955199870073 0.456780421355254 0.647613215933811 0.28062707251351
0.422055046350407 0.392271942896731 0.583104737475287 0.216118594054986
0.429045615236259 0.434906925106841 0.625739719685398 0.258753576265096
0.430418454210932 0.376295757821389 0.567128552399946 0.200142408979644
0.435838694002711 0.346358511041206 0.537191305619763 0.170205162199461
0.442599384510807 0.343516891259356 0.534349685837913 0.167363542417611
0.44345413393114 0.480060971744508 0.670893766323065 0.303907622902764
0.444885285753451 0.409255500201455 0.600088294780012 0.233102151359711
0.44848559180065 0.444099022092469 0.634931816671026 0.267945673250725
0.452067679504248 0.429379199800448 0.620211994379005 0.253225850958703
0.462278335618668 0.372758871268881 0.563591665847438 0.196605522427137
0.466410139610693 0.422805120693208 0.613637915271764 0.246651771851463
0.472338577533132 0.488900653593293 0.67973344817185 0.312747304751548
0.474316556309504 0.375591267522372 0.566424062100929 0.199437918680628
0.474996350310093 0.444044802253733 0.63487759683229 0.267891453411989
0.480326881678926 0.471642134820734 0.662474929399291 0.295488785978989
0.480668551625577 0.368426402537043 0.5592591971156 0.192273053695299
0.490354427168326 0.338017790793763 0.52885058537232 0.161864441952019
0.491683637514697 0.532893186133205 0.723725980711761 0.35673983729146
0.496506902394758 0.462388779499219 0.653221574077776 0.286235430657474
0.500568189995574 0.369670176093693 0.56050297067225 0.193516827251948
0.501717605144645 0.519738685543072 0.710571480121629 0.343585336701327
0.512928759305018 0.415469960809483 0.60630275538804 0.239316611967738
0.513669836753303 0.37500337748254 0.565836172061097 0.198850028640795
0.515466996247321 0.449416386084488 0.640249180663045 0.273263037242743
0.520689882160427 0.619787524597242 0.810620319175799 0.443634175755497
0.523956953308759 0.48270268616927 0.673535480747827 0.306549337327525
0.536167143714016 0.600161014588019 0.790993809166576 0.424007665746274
0.537400008163086 0.580222132710486 0.771054927289042 0.404068783868741
0.540409352102671 0.503917319073578 0.694750113652135 0.327763970231834
0.540499293368392 0.539994231536406 0.730827026114963 0.363840882694662
0.544739716942702 0.589103741949089 0.779936536527646 0.412950393107345
0.553680469926037 0.576812975567316 0.767645770145873 0.400659626725571
0.557998153702975 0.653223618899463 0.84405641347802 0.477070270057718
0.558426096951772 0.654548964692947 0.845381759271503 0.478395615851202
0.560922369578694 0.643752295263183 0.83458508984174 0.467598946421438
0.565030370112666 0.549613034394821 0.740445828973378 0.373459685553077
0.570638451748551 0.592163837822963 0.78299663240152 0.416010488981219
0.576113966022087 0.539583241450376 0.730416036028932 0.363429892608631
0.586538341808924 0.690246826760224 0.881079621338781 0.514093477918479
0.588067382027663 0.666204913166501 0.857037707745058 0.490051564324756
0.589662322426488 0.582460732537898 0.773293527116455 0.406307383696153
0.595900106910112 0.626150078090208 0.816982872668764 0.449996729248463
0.600754286127652 0.668828350600922 0.859661145179479 0.492675001759177
0.603221505850715 0.590291526686866 0.781124321265423 0.414138177845121
0.606895839114814 0.666678268076116 0.857511062654673 0.490524919234371
0.613399972423062 0.66758663503957 0.858419429618126 0.491433286197825
0.615091023055086 0.542662225305139 0.733495019883696 0.366508876463394
0.618389168139118 0.559187904206847 0.750020698785404 0.383034555365102
0.619623133491479 0.617803102156965 0.808635896735521 0.44164975331522
0.627918651131257 0.637688367604952 0.828521162183509 0.461535018763207
0.634857413673223 0.602195816049218 0.793028610627775 0.426042467207473
0.634911312616212 0.562881789987993 0.75371458456655 0.386728441146248
0.643110195703542 0.609658804999221 0.800491599577778 0.433505456157476
0.64847466233802 0.702280413776294 0.893113208354851 0.526127064934549
0.652569425919752 0.705473617618596 0.896306412197153 0.529320268776851
0.657811405812684 0.67770122435994 0.868534018938496 0.501547875518195
0.658214901274308 0.654791241123422 0.845624035701979 0.478637892281677
0.658823673148253 0.60300113486958 0.793833929448137 0.426847786027835
0.661650661811997 0.629316798022955 0.820149592601512 0.453163449181211
0.675632935108931 0.67985880136989 0.870691595948446 0.503705452528145
0.677969458428926 0.72655016072431 0.917382955302867 0.550396811882566
0.678822879688872 0.652593462286409 0.843426256864966 0.476440113444664
0.68105257695048 0.741469650397605 0.932302444976162 0.56531630155586
0.683421478929467 0.659416912703489 0.850249707282046 0.483263563861744
0.688921622646274 0.720843016984248 0.911675811562805 0.544689668142504
0.689482908792158 0.7070008678821 0.897833662460657 0.530847519040356
0.694774928354734 0.637073866361703 0.82790666094026 0.460920517519958
0.704511946058191 0.654310358568286 0.845143153146842 0.478157009726541
0.704825936210075 0.566758301453884 0.757591096032441 0.390604952612139
0.711191342747017 0.673013439813744 0.863846234392301 0.496860090972
0.713192079217657 0.689048188149696 0.879880982728253 0.512894839307952
0.715783046270973 0.654297652302318 0.845130446880875 0.478144303460573
0.719823229253034 0.660175840005267 0.851008634583823 0.484022491163522
0.727144623839323 0.582370584392209 0.773203378970766 0.406217235550465
0.737487772117908 0.70873954865909 0.899572343237647 0.532586199817345
0.737765123742844 0.676362244829791 0.867195039408348 0.500208895988046
0.737770554581547 0.678424871116551 0.869257665695108 0.502271522274806
0.739799683522945 0.713804937327662 0.904637731906219 0.537651588485917
0.744679528715299 0.612596314092724 0.803429108671281 0.436442965250979
0.749006767662386 0.72590960641724 0.916742400995797 0.549756257575496
0.749713726846262 0.701688984203809 0.892521778782366 0.525535635362064
0.75134508342773 0.767820282941879 0.958653077520435 0.591666934100134
0.754490475286951 0.761928971172609 0.952761765751166 0.585775622330864
0.760260660945448 0.752403655845844 0.943236450424401 0.5762503070041
0.763024141503962 0.730296936547377 0.921129731125934 0.554143587705632
0.76452576747446 0.725559619835986 0.916392414414543 0.549406270994241
0.773318095293949 0.710628707117557 0.901461501696114 0.534475358275812
0.774117375954475 0.791574444134077 0.982407238712633 0.615421095292332
0.78327234157653 0.828793058014955 1.01962585259351 0.65263970917321
0.783312658070401 0.813877540767083 1.00471033534564 0.637724191925338
0.785122767097019 0.789881250975514 0.98071404555407 0.613727902133769
0.798458632495442 0.846533781283188 1.03736657586174 0.670380432441443
0.798861528592519 0.703222946823507 0.894055741402064 0.527069597981762
0.799764624951271 0.875127168148634 1.06595996272719 0.698973819306889
0.803071536040291 0.807394627510832 0.998227422089389 0.631241278669087
0.803838410375702 0.759647259702073 0.95048005428063 0.583493910860328
0.809810543590324 0.818920527872453 1.00975332245101 0.642767179030708
0.813668340970316 0.823011737716784 1.01384453229534 0.64685838887504
0.816066183465108 0.856797611928248 1.0476304065068 0.680644263086503
0.825006223923231 0.838415645880344 1.0292484404589 0.662262297038599
0.828624461680553 0.847902496064198 1.03873529064275 0.671749147222453
0.833187759129848 0.85488976215504 1.0457225567336 0.678736413313296
0.836547387971716 0.8664 0.869318073002352 0.502331929582051
0.837960892754526 0.885477176074464 1.07630997065302 0.709323827232719
0.840456883368583 0.870388630162436 1.06122142474099 0.694235281320691
0.841707524652591 0.883538742243926 1.07437153682248 0.707385393402181
0.852200428460113 0.833525182143803 1.02435797672236 0.657371833302059
0.852261544095933 0.897715494256479 1.08854828883504 0.721562145414734
0.864235008970859 0.842099633395819 1.03293242797438 0.665946284554075
0.864766771883888 0.896271497985852 1.08710429256441 0.720118149144107
0.8733885957702 0.85238934500053 1.04322213957909 0.676235996158785
0.877275474555632 0.902010995232187 1.09284378981074 0.725857646390442
0.877329696322595 0.846947546580587 1.03778034115914 0.670794197738842
0.88121820651826 0.837414969442861 1.02824776402142 0.661261620601116
0.885230272124354 0.934657972799813 1.12549076737837 0.758504623958068
0.887970485626597 0.903348470727666 1.09418126530622 0.727195121885922
0.892702321138514 0.899736527881313 1.09056932245987 0.723583179039568
0.895948219459928 0.824280375083605 1.01511316966216 0.64812702624186
0.896787215449465 0.955945640371576 1.14677843495013 0.779792291529832
0.90424384714839 0.867834145309197 1.05866693988775 0.691680796467452
0.904795322640453 0.893084712482837 1.08391750706139 0.716931363641093
0.905305213971012 0.904402897131953 1.09523569171051 0.728249548290208
0.915483024007603 0.964434703952574 1.15526749853113 0.788281355110829
0.919164982887249 0.919548020291287 1.11038081486984 0.743394671449543
0.919274291350378 0.918677788326622 1.10951058290518 0.742524439484878
0.921726482892667 0.850704770612014 1.04153756519057 0.674551421770269
0.924779341026562 0.828612886590055 1.01944568116861 0.652459537748311
0.927641100888307 0.938643777576579 1.12947657215514 0.762490428734835
0.930656391740936 0.964006643873537 1.15483943845209 0.787853295031793
0.939954993610802 0.930589841804352 1.12142263638291 0.754436492962607
0.942311952069946 0.887537820506087 1.07837061508464 0.711384471664342
0.944702056832999 0.902953702805428 1.09378649738399 0.726800353963684
0.953516214394223 0.954454983118946 1.1452877776975 0.778301634277201
0.954053957706156 0.924423750651746 1.1152565452303 0.748270401810001
0.958276771210141 0.923904453401028 1.11473724797958 0.747751104559283
0.963809963236332 0.969603990635355 1.16043678521391 0.79345064179361
0.965480310585727 0.90783820218848 1.09867099676704 0.731684853346735
0.967600513128365 0.90082161358728 1.09165440816584 0.724668264745535
0.976250969616822 0.993224196436222 1.18405699101478 0.817070847594478
0.979692270229917 0.928376389730737 1.11920918430929 0.752223040888992
0.983532345775743 0.992633613951844 1.1834664085304 0.8164802651101
0.987124930916229 0.912420068334716 1.10325286291327 0.736266719492971
0.988337601119032 0.914585422581559 1.10541821716012 0.738432073739814
0.991061493177717 0.811173918161824 1.00200671274038 0.63502056932008
0.995153888307611 0.952533761176613 1.14336655575517 0.776380412334869
1 0.847513696665245 1.0383464912438 0.6713603478235


==> figures_tikz/ParamYield.txt <==
Actual Est Up Down
0 0.0257875541568556 0.095296491836048 -0.0437213835223368
0.00105353355754681 0.0109195959952788 0.0804285336744712 -0.0585893416839136
0.00291921778402011 0.029112497997378 0.0986214356765704 -0.0403964396818144
0.0171356007651629 0.0252000792008434 0.0947090168800358 -0.044308858478349
0.0184001966311591 0.0256989327310941 0.0952078704102865 -0.0438100049480983
0.0186058151178512 0.0436052493254411 0.113114187004634 -0.0259036883537513
0.0198991356862392 0.0213299844913563 0.0908389221705487 -0.0481789531878361
0.0272231793439036 0.0493647589725263 0.118873696651719 -0.0201441787066661
0.0274050323998331 0.0382812466339316 0.107790184313124 -0.0312276910452608
0.034111993694916 0.0468444462334809 0.116353383912673 -0.0226644914457115
0.0379257917290048 0.0387146533027473 0.10822359098194 -0.0307942843764451
0.0405335998238575 0.0309252520272699 0.100434189706462 -0.0385836856519225
0.0454959385068707 0.0364426090847899 0.105951546763982 -0.0330663285944025
0.0496247564108946 0.0783231610216075 0.1478320987008 0.00881422334241506
0.0537607291023187 0.0539121498381059 0.123421087517298 -0.0155967878410865
0.0568671069042661 0.0654095583735142 0.134918496052707 -0.00409937930567823
0.0678815881042886 0.0555985421741509 0.125107479853343 -0.0139103955050415
0.0686960176789897 0.0660198823315422 0.135528820010735 -0.00348905534765023
0.0731060334093764 0.0617398136065067 0.131248751285699 -0.00776912407268573
0.0783767015979809 0.0793603405182338 0.148869278197426 0.00985140283904137
0.0814516969978608 0.126571397368603 0.196080335047795 0.0570624596894106
0.0836838556883031 0.0991742500674482 0.168683187746641 0.0296653123882558
0.0849553933864502 0.0790577642352408 0.148566701914433 0.00954882655604837
0.0915067531296346 0.0926204425837993 0.162129380262992 0.0231115049046069
0.0988643077413727 0.0967881934201759 0.166297131099368 0.0272792557409835
0.100771979725623 0.105324255706289 0.174833193385481 0.0358153180270966
0.102500851041752 0.167847903893296 0.237356841572488 0.0983389662141036
0.10934493231304 0.117204699851603 0.186713637530795 0.0476957621724106
0.113328163346654 0.100880955177373 0.170389892856565 0.0313720174981806
0.116056431573863 0.126960287087631 0.196469224766823 0.0574513494084386
0.126701403468295 0.134929012677046 0.204437950356238 0.0654200749978536
0.128239360665337 0.140356234810936 0.209865172490128 0.0708472971317436
0.1320727123435 0.14381655317995 0.213325490859142 0.0743076155007576
0.13221262424005 0.133947381357414 0.203456319036606 0.0644384436782216
0.138236290652661 0.123557682042772 0.193066619721964 0.0540487443635796
0.142558222674205 0.12390104785638 0.193409985535572 0.0543921101771876
0.146674875997218 0.148318284689246 0.217827222368438 0.0788093470100536
0.154607719860031 0.150441556599426 0.219950494278618 0.0809326189202336
0.158969075191946 0.136856993299065 0.206365930978257 0.0673480556198726
0.159670916047587 0.175816972268626 0.245325909947818 0.106308034589434
0.166784826230807 0.158699852482259 0.228208790161451 0.0891909148030666
0.167731624165919 0.168600840272476 0.238109777951668 0.0990919025932836
0.17068188451013 0.128182417603538 0.19769135528273 0.0586734799243456
0.172103380895733 0.183513201090243 0.253022138769435 0.114004263411051
0.176538580430941 0.161698281723796 0.231207219402988 0.0921893440446036
0.184259003867612 0.194491906255713 0.264000843934905 0.124982968576521
0.188884934615081 0.172268331750785 0.241777269429977 0.102759394071593
0.189535848838744 0.139093824201663 0.208602761880855 0.0695848865224706
0.189561344627548 0.184624715867246 0.254133653546438 0.115115778188054
0.197412274244815 0.153429800869177 0.222938738548369 0.0839208631899846
0.201245527424379 0.205602847970221 0.275111785649413 0.136093910291029
0.204100841144146 0.183938757429287 0.253447695108479 0.114429819750095
0.212194161582099 0.234109964175329 0.303618901854521 0.164601026496137
0.212385578063495 0.207791899782548 0.27730083746174 0.138282962103356
0.225696458993034 0.225213555114719 0.294722492793911 0.155704617435527
0.229170320488046 0.21667214379769 0.286181081476882 0.147163206118498
0.22918453813815 0.241274525813077 0.310783463492269 0.171765588133885
0.231377677368077 0.231241374534344 0.300750312213536 0.161732436855152
0.235130936239998 0.216787802759794 0.286296740438986 0.147278865080602
0.236710742555766 0.2079760825368 0.277485020215992 0.138467144857608
0.244136735968759 0.246822776345479 0.316331714024671 0.177313838666287
0.24775775892455 0.24875795631163 0.318266893990822 0.179249018632438
0.248437846319413 0.231085363597342 0.300594301276534 0.16157642591815
0.253210801777292 0.267272801857292 0.336781739536484 0.1977638641781
0.255060670810665 0.222785560404794 0.292294498083986 0.153276622725602
0.257442822500417 0.25632602812026 0.325834965799452 0.186817090441068
0.26207712771335 0.266219573633268 0.33572851131246 0.196710635954076
0.263655134791456 0.268762002310801 0.338270939989993 0.199253064631609
0.268981437143282 0.262563702368309 0.332072640047501 0.193054764689117
0.276225413872488 0.288232828623378 0.35774176630257 0.218723890944186
0.276400465891438 0.284444892992959 0.353953830672151 0.214935955313767
0.276875311065227 0.270114396564922 0.339623334244114 0.20060545888573
0.282874038459913 0.287550138056821 0.357059075736013 0.218041200377629
0.28458827544874 0.277390777221008 0.3468997149002 0.207881839541816
0.285129183153523 0.299379691866147 0.368888629545339 0.229870754186955
0.295207184029049 0.301289898531123 0.370798836210315 0.231780960851931
0.297897958324969 0.27921404083292 0.348722978512112 0.209705103153728
0.301740934201561 0.322973542242829 0.392482479922021 0.253464604563637
0.30411181910077 0.304658932092844 0.374167869772036 0.235149994413652
0.312094132734604 0.340068264946996 0.409577202626188 0.270559327267804
0.315993170247238 0.320409642974326 0.389918580653518 0.250900705295134
0.316386706329588 0.314977171029289 0.384486108708481 0.245468233350097
0.323969999882337 0.323377580812488 0.39288651849168 0.253868643133296
0.324295866111785 0.338386758600379 0.407895696279571 0.268877820921187
0.329300845722885 0.361708009586664 0.431216947265856 0.292199071907472
0.330166000086933 0.332689752639572 0.402198690318764 0.26318081496038
0.337029300473843 0.32505009268835 0.394559030367542 0.255541155009158
0.344703351448946 0.333940075374413 0.403449013053605 0.264431137695221
0.348138070557339 0.343566845558384 0.413075783237576 0.274057907879192
0.352597225211387 0.377405998228358 0.44691493590755 0.307897060549166
0.354829283055053 0.345109333918644 0.414618271597836 0.275600396239452
0.354873819133258 0.36303587254543 0.432544810224622 0.293526934866238
0.362149925425808 0.353171739209377 0.422680676888569 0.283662801530185
0.365071706924991 0.374251423102916 0.443760360782108 0.304742485423724
0.367610367197059 0.377085444017729 0.446594381696921 0.307576506338537
0.370310762665222 0.389080307574035 0.458589245253227 0.319571369894843
0.370590482301203 0.352354269340855 0.421863207020047 0.282845331661663
0.381087871188586 0.391471132535267 0.460980070214459 0.321962194856075
0.383301094045803 0.395616043940504 0.465124981619696 0.326107106261312
0.388652683279592 0.379906943689265 0.449415881368457 0.310398006010073
0.394719814223474 0.398974448150151 0.468483385829343 0.329465510470959
0.399080963420743 0.410939411315874 0.480448348995066 0.341430473636682
0.402565265231416 0.389314771459244 0.458823709138436 0.319805833780052
0.404973660626879 0.413109222133305 0.482618159812497 0.343600284454113
0.407562835036066 0.396903977418606 0.466412915097798 0.327395039739414
0.415046622874813 0.412427377358894 0.481936315038086 0.342918439679702
0.415066378786415 0.418270625366722 0.487779563045914 0.34876168768753
0.424359406921182 0.434080600401993 0.503589538081185 0.364571662722801
0.426070983587205 0.409307443873943 0.478816381553135 0.339798506194751
0.42630341804705 0.430174455150668 0.49968339282986 0.360665517471476
0.431718698127771 0.430440453199603 0.499949390878795 0.360931515520411
0.434122360399516 0.416526897840749 0.486035835519941 0.347017960161557
0.43762523904864 0.424390401766239 0.493899339445431 0.354881464087047
0.441655690826625 0.434442320245559 0.503951257924751 0.364933382566367
0.446301891066656 0.467368307014359 0.536877244693551 0.397859369335167
0.450782690667901 0.460267841495454 0.529776779174646 0.390758903816262
0.454193185757894 0.435989880644696 0.505498818323888 0.366480942965504
0.455431721971446 0.427759185767416 0.497268123446608 0.358250248088224
0.460500967760063 0.441656153606414 0.511165091285606 0.372147215927222
0.461476811829858 0.454438522504786 0.523947460183978 0.384929584825594
0.470807271783998 0.459354788618973 0.528863726298165 0.389845850939781
0.472698976338862 0.464126067801046 0.533635005480238 0.394617130121854
0.480118739331542 0.494067153153524 0.563576090832716 0.424558215474332
0.489212364487205 0.482044235884495 0.551553173563687 0.412535298205303
0.492064429952178 0.491131931469389 0.560640869148581 0.421622993790197
0.497453209760786 0.538817707472031 0.608326645151223 0.469308769792839
0.498559978677308 0.497149523219291 0.566658460898483 0.427640585540099
0.505949295119492 0.500447215884668 0.56995615356386 0.430938278205476
0.50837499572327 0.502889133263988 0.57239807094318 0.433380195584796
0.510587269829712 0.509586067161374 0.579095004840566 0.440077129482182
0.513957243738577 0.51708301122267 0.586591948901862 0.447574073543478
0.524709888796566 0.519868889806045 0.589377827485237 0.450359952126853
0.526673116491781 0.530937319537845 0.600446257217037 0.461428381858653
0.535961222355948 0.531840945808564 0.601349883487756 0.462332008129372
0.536430235860477 0.519456087630465 0.588965025309657 0.449947149951273
0.542194007716835 0.527789612077655 0.597298549756847 0.458280674398463
0.549539336725445 0.550996381958579 0.620505319637771 0.481487444279387
0.552178576076044 0.56524131397982 0.634750251659012 0.495732376300628
0.558551927929707 0.553699885355896 0.623208823035088 0.484190947676704
0.559701581370971 0.582139903373153 0.651648841052345 0.512630965693961
0.566103847089077 0.566382677118515 0.635891614797707 0.496873739439323
0.569548400747468 0.54984788123477 0.619356818913962 0.480338943555578
0.573561532239182 0.590367840981684 0.659876778660876 0.520858903302492
0.574885166362421 0.58133789879051 0.650846836469702 0.511828961111318
0.584283209701711 0.632949069940421 0.702458007619613 0.563440132261229
0.586810481607593 0.596585760109851 0.666094697789043 0.527076822430659
0.594796552195056 0.608744041873367 0.678252979552559 0.539235104194175
0.5970828424602 0.595451058697482 0.664959996376674 0.52594212101829
0.604351615389595 0.5983075614236 0.667816499102792 0.528798623744408
0.606203821027912 0.618321280525498 0.68783021820469 0.548812342846306
0.609937843452907 0.629113203293566 0.698622140972758 0.559604265614374
0.61359566948015 0.611327135657114 0.680836073336306 0.541818197977922
0.617662530185404 0.626428367290727 0.695937304969919 0.556919429611535
0.623458502854405 0.633151024570732 0.702659962249924 0.56364208689154
0.62880600596559 0.633578144622848 0.70308708230204 0.564069206943656
0.629186563863398 0.626325109722638 0.69583404740183 0.556816172043446
0.637811227929772 0.63964643696493 0.709155374644122 0.570137499285738
0.639331006186854 0.647114664133089 0.716623601812281 0.577605726453897
0.643581445054451 0.64113705129367 0.710645988972862 0.571628113614478
0.64397001901316 0.646524636719907 0.716033574399099 0.577015699040715
0.645837391625359 0.627034298471972 0.696543236151164 0.55752536079278
0.651614532855757 0.642931900411491 0.712440838090683 0.573422962732299
0.657973374599023 0.655358084310357 0.724867021989549 0.585849146631165
0.661061386591854 0.655078074158966 0.724587011838158 0.585569136479774
0.663762321639488 0.665891955886427 0.735400893565619 0.596383018207235
0.668512293498202 0.659353843907391 0.728862781586583 0.589844906228199
0.67094209605173 0.676090453644046 0.745599391323238 0.606581515964854
0.672399673807999 0.686791601768828 0.75630053944802 0.617282664089636
0.675119278220523 0.650797600122407 0.720306537801599 0.581288662443215
0.686527916757645 0.691491149897502 0.761000087576694 0.62198221221831
0.688010990279649 0.657110879760078 0.72661981743927 0.587601942080886
0.688857642930398 0.703264518796949 0.772773456476141 0.633755581117757
0.690726114751626 0.674492581537545 0.744001519216737 0.604983643858353
0.693576180566893 0.699120414504216 0.768629352183408 0.629611476825024
0.702336713237208 0.682453837761548 0.75196277544074 0.612944900082356
0.708213887607642 0.6948992084824 0.764408146161592 0.625390270803208
0.712163491124081 0.695662118561306 0.765171056240498 0.626153180882114
0.716141833306724 0.706585672727894 0.776094610407086 0.637076735048702
0.716585096919136 0.711578078950165 0.781087016629357 0.642069141270973
0.724382519745713 0.715832356472494 0.785341294151686 0.646323418793302
0.727811334776815 0.719958291294335 0.789467228973527 0.650449353615143
0.729859846838321 0.720833317245541 0.790342254924733 0.651324379566349
0.730838744193091 0.713407716480384 0.782916654159576 0.643898778801192
0.731552462754875 0.734008151076082 0.803517088755274 0.66449921339689
0.733954814321059 0.752597134166656 0.822106071845848 0.683088196487464
0.743893814536216 0.7338479001329 0.803356837812092 0.664338962453708
0.744725832879468 0.737565201683909 0.807074139363101 0.668056264004717
0.755869757186986 0.744352178517787 0.813861116196979 0.674843240838595
0.757799367689224 0.757482842791715 0.826991780470907 0.687973905112523
0.765783521829611 0.796089157027522 0.865598094706714 0.72658021934833
0.769487645827747 0.776588050971485 0.846096988650677 0.707079113292293
0.771089303691565 0.772146466179426 0.841655403858618 0.702637528500234
0.780269725487184 0.771622394652655 0.841131332331847 0.702113456973463
0.780784765803086 0.792015447757719 0.861524385436911 0.722506510078527
0.781014544847173 0.799806126787462 0.869315064466654 0.73029718910827
0.789021137774255 0.785953515066378 0.85546245274557 0.716444577387186
0.791788240302412 0.808356711885192 0.877865649564384 0.738847774206
0.794245902193833 0.780130890317497 0.849639827996689 0.710621952638305
0.800699786837947 0.821157523286403 0.890666460965595 0.751648585607211
0.809949499764173 0.834695205453975 0.904204143133167 0.765186267774783
0.810470510831997 0.81951123946201 0.889020177141202 0.750002301782818
0.814851261980991 0.856661432647123 0.926170370326315 0.787152494967931
0.817870249419049 0.813592879901182 0.883101817580374 0.74408394222199
0.820983212024345 0.822013227780712 0.891522165459904 0.75250429010152
0.821952079382647 0.823096062799304 0.892605000478496 0.753587125120112
0.829517015369109 0.820035880179596 0.889544817858788 0.750526942500404
0.83174293426767 0.835903852706647 0.905412790385839 0.766394915027455
0.836558818502292 0.852286067685778 0.92179500536497 0.782777130006586
0.841455268273785 0.86707038866052 0.936579326339712 0.797561450981328
0.84474474227074 0.835014773033143 0.904523710712335 0.765505835353951
0.846183314581974 0.838871513802455 0.908380451481647 0.769362576123263
0.854946884636957 0.850588221671349 0.920097159350541 0.781079283992157
0.85815916110094 0.855553134418925 0.925062072098117 0.786044196739733
0.860475109823348 0.870918172153282 0.940427109832474 0.80140923447409
0.863063869641206 0.877815117852484 0.947324055531676 0.808306180173292
0.868805905542085 0.838189123177573 0.907698060856765 0.768680185498381
0.869493467119514 0.85135914197614 0.920868079655332 0.781850204296948
0.873701698464619 0.866514915382203 0.936023853061395 0.797005977703011
0.874686109799745 0.865329810940148 0.93483874861934 0.795820873260956
0.881498458557045 0.861814853491674 0.931323791170866 0.792305915812482
0.882259962232628 0.878987430859751 0.948496368538943 0.809478493180559
0.885780173099882 0.886909732378575 0.956418670057767 0.817400794699383
0.894152989225297 0.88206605167742 0.951574989356612 0.812557113998228
0.898188037924416 0.906619655555929 0.976128593235121 0.837110717876737
0.89839957046583 0.896511237284039 0.966020174963231 0.827002299604847
0.906428334541616 0.898080689328328 0.96758962700752 0.828571751649136
0.908781267230085 0.92281826686298 0.992327204542172 0.853309329183788
0.913280958968085 0.904170273223018 0.97367921090221 0.834661335543826
0.913346627232938 0.925018684044144 0.994527621723336 0.855509746364952
0.913458844314279 0.903778605744804 0.973287543423996 0.834269668065612
0.92429336282583 0.907419755715765 0.976928693394957 0.837910818036573
0.930571561699828 0.937599390809867 1.00710832848906 0.868090453130675
0.93150145671739 0.93351339380101 1.0030223314802 0.864004456121818
0.931527746290425 0.922607255549893 0.992116193229085 0.853098317870701
0.937849212567302 0.920082797711511 0.989591735390703 0.850573860032319
0.943596165690576 0.95398143338521 1.0234903710644 0.884472495706018
0.944058961142845 0.938681267165344 1.00819020484454 0.869172329486152
0.949279761809964 0.96541787895051 1.0349268166297 0.895908941271318
0.953116212581098 0.951441016513155 1.02094995419235 0.881932078833963
0.956108878482521 0.939902294510581 1.00941123218977 0.870393356831389
0.958992830948598 0.961852509031226 1.03136144671042 0.892343571352034
0.967809047270492 0.988269911670183 1.05777884934938 0.918760973990991
0.969805430908999 0.959566641815239 1.02907557949443 0.890057704136047
0.973124772551089 0.946154976059726 1.01566391373892 0.876646038380534
0.9731290373191 0.974894222529287 1.04440316020848 0.905385284850095
0.974656774710874 0.956435462774926 1.02594440045412 0.886926525095734
0.982014898496552 0.982686356967188 1.05219529464638 0.913177419287996
0.989090204074264 0.929548842302543 0.999057779981735 0.860039904623351
0.995665426603544 0.99476689907271 1.0642758367519 0.925257961393518
1 0.988819703738591 1.05832864141778 0.919310766059399


==> figures_tikz/ResultsParamEstim_Upd.txt <==
Actual Est Up Down
180.641874 181.177693275 178.23085275 184.1245338
180.941814 181.36722465 178.489431 184.2450183
181.241754 182.3579754 179.6892018 185.026749
181.541694 180.5424777375 177.8211666375 183.2637888375
181.841634 181.2588381 178.2554895 184.2621867
182.141574 183.9419556 181.2817986 186.6021126
182.441514 183.4672473 180.7189299 186.2155647
182.741454 183.6092955 180.5880531 186.6305379
183.041394 182.7343317 179.6677221 185.8009413
183.341334 183.9647742 181.4367129 186.4928355
183.641274 182.979837 180.4078701 185.5518039
183.941214 183.5121267 180.5684985 186.4557549
184.241154 182.51047245 179.7912993 185.2296456
184.541094 185.1858948 182.507664 187.8641256
184.841034 183.7084233 181.0836858 186.3331608
185.140974 185.2090002 182.5615494 187.856451
185.440914 185.2686408 182.7142824 187.8229992
185.740854 185.7660864 183.3504936 188.1816792
186.040794 186.8389992 184.538727 189.1392714
186.340734 186.8089698 184.581387 189.0365526
186.640674 187.1130762 185.0229738 189.2031786
186.940614 186.6130158 184.1311434 189.0948882
187.240554 187.1112912 184.7448366 189.4777458
187.540494 187.1881998 185.0830386 189.293361
187.840434 187.8594072 185.6876856 190.0311288
188.140374 188.3796342 185.9717922 190.7874762
188.440314 189.4727574 187.3039572 191.6415576
188.740254 188.7360114 186.6907758 190.781247
189.040194 188.7721956 186.0905484 191.4538428
189.340134 189.3122634 187.0456224 191.5789044
189.640074 189.7478976 187.876488 191.6193072
189.940014 190.5111372 188.2954344 192.72684
190.239954 190.6007424 188.5137864 192.6876984
190.539894 191.910642 190.033944 193.78734
190.839834 190.9029444 188.7648396 193.0410492
191.139774 191.4046896 189.2515656 193.5578136
191.439714 192.4203924 190.8624852 193.9782996
191.739654 191.1470988 189.20424 193.0899576
192.039594 192.6425616 190.4423532 194.84277
192.339534 192.73698 190.7001828 194.7737772
192.639474 192.7952628 190.9594968 194.6310288
192.939414 193.3078656 191.3108448 195.3048864
193.239354 193.9193256 191.7326352 196.106016
193.539294 193.2746472 191.3280732 195.2212212
193.839234 194.4967536 192.5530128 196.4404944
194.139174 193.6657188 191.3157864 196.0156512
194.439114 194.4022956 192.5529576 196.2516336
194.739054 194.1194352 191.8914708 196.3473996
195.038994 195.540372 193.710546 197.370198
195.338934 194.9193036 193.321728 196.5168792
195.638874 196.012296 194.5627632 197.4618288
195.938814 196.5412548 195.0926292 197.9898804
196.238754 196.8298884 194.9913864 198.6683904
196.538694 196.5554496 194.941116 198.1697832
196.838634 197.7255276 196.016064 199.4349912
197.138574 197.7251268 196.1207328 199.3295208
197.438514 198.3199236 196.5843348 200.0555124
197.738454 198.2286504 196.8009624 199.6563384
198.038394 197.5430844 195.6790224 199.4071464
198.338334 198.278532 196.8464952 199.7105688
198.638274 198.5231856 196.9039164 200.1424548
198.938214 198.47088 197.0660124 199.8757476
199.238154 199.4270688 197.7553692 201.0987684
199.538094 199.566642 197.9485572 201.1847268
199.838034 199.7414592 198.1124232 201.3704952
200.1379728 199.64661 197.9943288 201.2988912
200.4379152 200.3944296 198.7911336 201.9977256
200.7378528 200.6967672 198.9021384 202.491396
201.0377952 201.4236384 199.8568824 202.9903944
201.3377328 201.1102608 199.5329784 202.6875432
201.6376752 201.4358688 200.0861496 202.785588
201.9376128 202.0155624 200.455164 203.5759608
202.2375552 202.1083752 200.7724296 203.4443208
202.5374928 203.247264 201.7841088 204.7104192
202.8374352 202.9287096 201.5860104 204.2714088
203.1373728 203.61786 201.8447592 205.3909608
203.4373152 203.355816 202.0287696 204.6828624
203.7372528 203.7453864 202.3903896 205.1003832
204.0371952 204.176952 202.5222552 205.8316488
204.3371328 204.4692432 202.961916 205.9765704
204.6370752 205.0697832 203.547912 206.5916544
204.9370128 206.6939256 202.0430664 208.3447848
205.2369552 204.8037792 203.3403288 206.2672296
205.5368928 204.2990784 202.7470248 205.851132
205.8368352 205.9074072 204.509376 207.3054384
206.1367728 207.0843744 205.6617336 208.5070152
206.4367152 207.4836504 206.2294464 208.7378544
206.7366528 206.891976 205.5232848 208.2606672
207.0365952 205.6357344 203.90754 207.3639288
207.3365328 206.8105248 204.9815592 208.6394904
207.6364752 207.2965104 205.3836936 209.2093272
207.9364128 207.9306864 206.5417056 209.3196672
208.2363552 207.3766608 205.4086416 209.34468
208.5362928 209.6699904 207.3084696 212.0315112
208.8362352 210.7213488 208.3378464 213.1048512
209.1361728 207.8144592 205.9254816 209.7034368
209.4361152 209.935308 207.6678552 212.2027608
209.7360528 209.4424992 207.0927648 211.7922336
210.0359928 208.89438 206.660328 211.128432
210.3359352 208.7654352 206.771964 210.7589064
210.6358728 210.439668 208.2096552 212.6696808
210.9358152 211.262772 208.7310216 213.7945224
211.2357528 210.9235872 208.612884 213.2342904
211.5356952 211.3388016 208.774248 213.9033552
211.8356352 212.1562536 209.5989216 214.7135856
212.1355752 212.7528432 210.2236776 215.2820088
212.4355152 212.0986992 209.4167496 214.7806488
212.7354552 213.4243416 211.0710144 215.7776688
213.0353952 212.972364 210.694428 215.2503
213.3353352 212.0994912 209.6877288 214.5112536
213.6352752 213.9247392 211.472304 216.3771744
213.9352152 212.9083104 210.4877928 215.328828
214.2351552 214.565736 212.2513896 216.8800824
214.5350952 215.11272 212.8922328 217.3332072
214.8350352 213.9400944 211.3740072 216.5061816
215.1349728 215.6747904 213.8248368 217.524744
215.4349152 214.7411136 212.1641976 217.3180296
215.7348528 215.8617312 213.9420312 217.7814312
216.0347952 214.3588536 211.930488 216.7872192
216.3347328 214.2575736 211.7677128 216.7474344
216.6346752 215.3559312 213.2485776 217.4632848
216.9346128 216.4500528 214.6245144 218.2755912
217.2345552 216.7468416 214.5100968 218.9835864
217.5344928 215.2829832 212.4237408 218.1422256
217.8344352 216.1731984 214.2193488 218.127048
218.1343728 217.5106896 215.9016048 219.1197744
218.4343152 219.34656 218.0377152 220.6554048
218.7342528 218.0759496 215.8079064 220.3439928
219.0341952 218.0955096 216.1271232 220.063896
219.3341328 219.4403064 217.1723784 221.7082344
219.6340752 221.2236096 218.8460832 223.601136
219.9340128 220.4316096 218.8592016 222.0040176
220.2339552 219.1688496 217.1100456 221.2276536
220.5338928 220.8167184 219.098712 222.5347248
220.8338352 220.0236192 218.304432 221.7428064
221.1337728 221.5386864 219.418632 223.6587408
221.4337152 221.137008 219.2994528 222.9745632
221.7336528 219.7057464 217.4241456 221.9873472
222.0335952 222.3849696 219.4876608 225.2822784
222.3335328 221.7801888 219.6338112 223.9265664
222.6334752 222.1839408 220.2945888 224.0732928
222.9334128 223.4665488 220.674432 226.2586656
223.2333552 221.6073792 219.6892848 223.5254736
223.5332928 224.6306064 221.3063376 227.9548752
223.8332352 225.0165408 221.6801472 228.3529344
224.1331728 222.9675456 220.3420224 225.5930688
224.4331152 226.6232736 223.3330032 229.913544
224.7330528 224.476128 222.0394032 226.9128528
225.0329952 227.4072192 223.954992 230.8594464
225.3329328 224.4380928 221.5849344 227.2912512
225.6328752 226.7806992 222.9444384 230.61696
225.9328128 223.375632 219.7498272 227.0014368
226.2327552 227.0506272 223.2564 230.8448544
226.5326928 227.1315936 223.3518384 230.9113488
226.8326352 227.62236 223.9653792 231.2793408
227.1325728 226.6387296 223.0934928 230.1839664
227.4325152 229.1316384 225.0889248 233.174352
227.7324528 231.9443712 227.7198864 236.168856
228.0323952 229.012488 225.062784 232.962192
228.3323328 226.307808 222.6236688 229.9919472
228.6322752 227.2876704 223.1946864 231.3806544
228.9322128 228.8955504 224.7109824 233.0801184
229.2321552 227.992848 224.3772096 231.6084864
229.5320928 231.7816512 227.5576128 236.0056896
229.8320352 230.9569344 226.913256 235.0006128
230.1319728 228.188232 224.749584 231.62688
230.4319152 229.4138736 225.3664944 233.4612528
230.7318528 230.1977568 226.0644384 234.3310752
231.0317952 228.6194784 224.7204192 232.5185376
231.3317328 229.6085184 225.8485632 233.3684736
231.6316752 231.2346576 227.1874512 235.281864
231.9316128 229.798896 225.8238048 233.7739872
232.2315552 231.665352 227.4063792 235.9243248
232.5314928 234.890112 231.3250176 238.4552064
232.8314352 233.5770096 229.496856 237.6571632
233.1313728 232.91748 229.0328496 236.8021104
233.4313152 234.6649776 231.201 238.1289552
233.7312528 235.2860496 231.1971552 239.374944
234.0311952 235.0952928 231.78996 238.4006256
234.3311328 236.1647088 232.1646336 240.164784
234.6310752 235.3288416 231.8767872 238.780896
234.9310128 233.945184 229.7696304 238.1207376
235.2309552 234.865152 231.114744 238.61556
235.5308928 237.2125104 233.3210688 241.103952
235.8308352 234.3066528 230.80872 237.8045856
236.1307728 236.5669248 232.1984544 240.9353952
236.4307152 237.4516032 234.2846256 240.6185808
236.7306528 236.0110368 231.729456 240.2926176
237.0305952 236.7722112 233.2912272 240.2531952
237.3305328 237.5706192 234.4327584 240.70848
237.6304752 234.8689344 231.109872 238.6279968
237.9304128 235.909536 232.1175552 239.7015168
238.2303552 237.4625424 234.0925248 240.83256
238.5302928 233.8479696 229.8751104 239.8208288
238.8302352 238.3060224 234.911424 241.7006208
239.1301728 237.248064 233.57088 240.925248


==> figures_tikz/UQ_Basis_Params_Median.txt <==
FOM BasisUp BasisInf ParamUp ParamInf ROM ParamUp2 ParamInf2 Time
0.0613316116097331 0.0805252072356242 0.0348380831682249 0.181753701756043 -0.00805256731294421 0.0578380831682249 0.180552191465512 -0.00798605109019235 2.99850074962519
0.0552706241544624 0.0747433061911932 0.0290626192430136 0.174902877206921 -0.0108137117012881 0.0520626192430136 0.17360600802394 -0.0107298712722522 3.00349825087456
0.0491350453979356 0.0691082034521872 0.0234583150614385 0.167904684998312 -0.0130814158464326 0.0464583150614386 0.166521742952662 -0.0129963545402613 3.00849575212394
0.0429378369475315 0.0637653659147161 0.0181724943977865 0.160926581761222 -0.0146770074296489 0.0411724943977865 0.159467957568547 -0.0146127891205455 3.01349325337331
0.0367659385905568 0.0583760719538956 0.0128824893494649 0.153643570209161 -0.0161804752422563 0.0358824893494649 0.152141269020732 -0.0161439754354824 3.01849075462269
0.0306948247745284 0.0524397494210696 0.00709829030801584 0.145538644097092 -0.018371804049017 0.0300982903080158 0.144047284799766 -0.0183475834939006 3.02348825587206
0.0246294925894032 0.045874376051522 0.000723475782275464 0.136488347502355 -0.0213197757628374 0.0237234757822755 0.135059718689371 -0.0212876465427808 3.02848575712144
0.0183386981272684 0.0390706722147595 -0.00588133197230039 0.126846797526628 -0.0243590782468592 0.0171186680276996 0.125507288754323 -0.0243141122124013 3.03348325837081
0.0116861851990062 0.032435264149391 -0.0123298859335614 0.117011208072231 -0.0269409279824775 0.0106701140664386 0.115764905149245 -0.0268138408942523 3.03848075962019
0.00477445935560293 0.0260291635325284 -0.0185602400170733 0.107055826914432 -0.0300360738889937 0.00443975998292668 0.105904096441967 -0.0299885179092859 3.04347826086957
-0.00216212239084831 0.0196110065708104 -0.0248010903858728 0.0967544737589754 -0.0342801964176756 -0.00180109038587283 0.0957101708536268 -0.0342517655493038 3.04847576211894
-0.00897042986961826 0.0129301611999177 -0.0312951994789392 0.0858588170401779 -0.0397538304941158 -0.00829519947893922 0.0849443737535281 -0.03967140520667 3.05347326336832
-0.0156757898447737 0.00599911320361228 -0.038055702192974 0.0743739277252726 -0.0455959987667346 -0.0150359892025865 0.0736074259310402 -0.0452925271837635 3.05847076461769
-0.0224004054582887 -0.000734382700596309 -0.0448782827554151 0.0626029088892235 -0.0512344763838914 -0.0217343827005963 0.0619858447822439 -0.0507301895353028 3.06346826586707
-0.029201787595024 -0.00707162877534608 -0.0513739948958903 0.0508921712224748 -0.05624908585326 -0.0280716287753461 0.0504119188870565 -0.0555724227723456 3.06846576711644
-0.0359834432188475 -0.0129807456142685 -0.057426051857669 0.0393363092061448 -0.0605861748401924 -0.0339807456142685 0.0389811232879845 -0.0597557855305126 3.07346326836582
-0.0425626975789503 -0.0186467038715423 -0.0632320263017196 0.0277676159828662 -0.0645352697646021 -0.0396467038715424 0.0275380265994717 -0.0635534829198176 3.07846076961519
-0.0488243768363346 -0.0243041220163135 -0.0690341247395075 0.0159583012949269 -0.068431459496641 -0.0453041220163135 0.015865903536673 -0.0672940297574304 3.08345827086457
-0.0548010132182568 -0.0301295697707817 -0.0750073900954197 0.00385205035536343 -0.0725061398823256 -0.0511295697707817 0.00379140476941597 -0.0712156307554782 3.08845577211394
-0.0606232451907597 -0.03622413745141 -0.0812445572983167 -0.00635506656973124 -0.0768727768685513 -0.05722413745141 -0.00638479341088092 -0.0754470337958463 3.09345327336332
-0.0664279937663223 -0.0425030732191947 -0.0876460986994127 -0.0158403456786063 -0.0820294913199675 -0.0635030732191947 -0.0158403456786063 -0.0806019752110728 3.09845077461269
-0.0722921303154045 -0.0486379226604782 -0.0938663137949839 -0.0253769190899846 -0.0875639864027017 -0.0696379226604782 -0.0253769190899846 -0.0860872433057486 3.10344827586207
-0.0781750697322832 -0.0543086346696758 -0.0995787044315255 -0.028961145551574 -0.0924280689829698 -0.0753086346696758 -0.0289812871100486 -0.090950810302993 3.10844577711144
-0.0838975932709269 -0.0595132392865368 -0.10479350737404 -0.0292150712139952 -0.0966555552133975 -0.0805132392865368 -0.0292307222229229 -0.0952090284779217 3.11344327836082
-0.0892369844267705 -0.0644543313049573 -0.109731478803972 -0.0293381533563224 -0.100533602702761 -0.0854543313049573 -0.0293502488476098 -0.0991298207855844 3.1184407796102
-0.0940844203924419 -0.0691477362520394 -0.114414325973128 -0.0293726451061607 -0.107414685677546 -0.0901477362520394 -0.0293813226377737 -0.105903803044071 3.12343828085957
-0.0984753441696058 -0.0733579165799851 -0.118601567406836 -0.0291158130296399 -0.114115273594215 -0.0943579165799851 -0.0291258661558237 -0.112607754877753 3.12843578210895
-0.102451857405706 -0.076907574395927 -0.122115167365281 -0.0284341957929008 -0.120036064392218 -0.0979075743959271 -0.0284531470945073 -0.118548861037172 3.13343328335832
-0.105955501084815 -0.0798076657233465 -0.124972339316902 -0.0273817668096624 -0.125188091495123 -0.100807665723347 -0.0274149302249927 -0.123730820918723 3.1384307846077
-0.108883037896553 -0.0820813816271985 -0.12719998564028 -0.0260181548271739 -0.131102544361334 -0.103081381627198 -0.0260680813206804 -0.1300767821558 3.14342828585707
-0.111181029683521 -0.0837640543765146 -0.128834471496136 -0.0244068216066118 -0.140702182731511 -0.104764054376515 -0.024473042601412 -0.139666160433164 3.14842578710645
-0.112848442316412 -0.0851284798534786 -0.130169172644575 -0.0228389918458765 -0.149933527060291 -0.106143000295668 -0.0229124585737539 -0.148881220219929 3.15342328835582
-0.113927585631956 -0.0866199953578488 -0.131629184364795 -0.0217029688953043 -0.15922016414083 -0.107639924440859 -0.0217637490640517 -0.158133166785186 3.1584207896052
-0.114556194538088 -0.0882403610468869 -0.133182637556462 -0.0209414468704639 -0.168542022169031 -0.109240361046887 -0.0209702989326829 -0.167413728632809 3.16341829085457
-0.114936265586693 -0.0893224611695879 -0.134176104992749 -0.0198292443146673 -0.177236003052499 -0.110322461169588 -0.0199286538539205 -0.1760964205058 3.16841579210395
-0.115125481132144 -0.0893408922184637 -0.134053385719173 -0.0178932976987305 -0.184692751463317 -0.110340892218464 -0.0181688385779116 -0.183595100340273 3.17341329335332
-0.114894139525873 -0.0884784325576849 -0.133023441586397 -0.0148126364080695 -0.191047876625408 -0.109478432557685 -0.0156872031157172 -0.190027780379057 3.1784107946027
-0.113917672457618 -0.0872881456914442 -0.131672437412653 -0.0114806735440134 -0.196835369755183 -0.108288145691444 -0.0125519845668564 -0.195895558836766 3.18340829585207
-0.112116376898724 -0.0858332460549745 -0.130067028842367 -0.00845420917998737 -0.202097287400348 -0.106833246054975 -0.00968452368170685 -0.201235651815094 3.18840579710145
-0.109690092501278 -0.0836065132737166 -0.127695266482865 -0.00501668065354622 -0.206280700795345 -0.104606513273717 -0.00639100387987661 -0.205516808998194 3.19340329835082
-0.1068015705309 -0.0802331633003203 -0.124391127985325 -0.000843694018804426 -0.209054161172435 -0.101326094378497 -0.00233942094963367 -0.208414507516455 3.1984007996002
-0.103366433469662 -0.0761419660546938 -0.120419697721027 0.00402160098085811 -0.210794904701627 -0.0973903613710161 0.00218665491483501 -0.210281266523318 3.20339830084958
-0.0992390280089906 -0.0719706252108689 -0.116351663707767 0.00830263899761052 -0.212052569261041 -0.0933451768652236 0.0064374236530138 -0.211642090198993 3.20839580209895
-0.0944936795618379 -0.0677418533527195 -0.11222558745246 0.0119209453276049 -0.212860118727574 -0.0892255874524598 0.0100434717938892 -0.212535806529592 3.21339330334833
-0.0893830705048851 -0.0631442640900513 -0.10774216703514 0.0154354110131849 -0.212909645564878 -0.08474216703514 0.0135328119251183 -0.212675777281233 3.2183908045977
-0.0840605539759368 -0.0581948908789805 -0.102915016072958 0.0188319323439924 -0.212207054200195 -0.0799150160729582 0.01689505891874 -0.212071735657678 3.22338830584708
-0.0784866441554699 -0.0532621808263254 -0.0981061893114589 0.0215553602672908 -0.211155585882181 -0.0751019003674093 0.0195883838690009 -0.211071697797545 3.22838580709645
-0.0726162833495649 -0.0484291440150653 -0.0934302113407793 0.0235406306154315 -0.209899503348685 -0.0703875089746387 0.0215407828420278 -0.20976063331704 3.23338330834583
-0.0665261933132027 -0.0432219865697486 -0.0883963725447452 0.0255685305940069 -0.207871262587924 -0.0653145376872838 0.0235220310426488 -0.207674665708418 3.2383808095952
-0.0602688887126434 -0.0371156850278045 -0.0824599366436817 0.0284030019491083 -0.204484251959183 -0.0593635582712617 0.0263167332072382 -0.204259165201901 3.24337831084458
-0.0536939888801198 -0.0300253252344525 -0.0755107594272918 0.0320555502127138 -0.199564435208029 -0.0524306637599918 0.0299859451856558 -0.199349848952233 3.24837581209395
-0.0465295089149273 -0.02214050946255 -0.067718357450114 0.0361357245127946 -0.193217450411437 -0.0446788317157758 0.034178840815071 -0.193046604579767 3.25337331334333
-0.038613992596457 -0.013590706115914 -0.0592215927894641 0.0404161573194029 -0.185509886898804 -0.0362215927894641 0.0386757809467734 -0.185411746747478 3.2583708145927
-0.0299767565463717 -0.00457333321082945 -0.0502472302956693 0.0446239956275716 -0.176604039278289 -0.0272472302956693 0.0431902790835924 -0.17659744098408 3.26336831584208
-0.020748567454501 0.00443735743181088 -0.0412219630877767 0.04812467298549 -0.167056738087398 -0.0182219630877767 0.0470596806117161 -0.167056738087398 3.26836581709145
-0.0111202113874169 0.0130467776743233 -0.0325470517777804 0.0504895962949209 -0.157208985968922 -0.00954705177778043 0.0498043590357544 -0.157208985968922 3.27336331834083
-0.00136772911551885 0.0214470373765384 -0.0240614953602022 0.0522205652868587 -0.14692885342487 -0.00106149536020222 0.0518650700751548 -0.14692885342487 3.27836081959021
0.00824985103149433 0.0301777687341779 -0.0152586982926086 0.0566573141209787 -0.135731665705558 0.00774130170739138 0.0557361186715923 -0.135731665705558 3.28335832083958
0.01769545390865 0.0393814687845423 -0.00600039923178343 0.0629620914351284 -0.123474569964039 0.0169996007682166 0.0619047561677143 -0.123474569964039 3.28835582208896
0.0271603752183165 0.0486898908323918 0.00336404207849601 0.0710772117850653 -0.110495717751125 0.026364042078496 0.0699947006142045 -0.110495717751125 3.29335332333833
0.0367980432602379 0.0578956816213097 0.0126366874612661 0.0788560088111657 -0.0969951957527197 0.0356366874612661 0.0779203819653015 -0.0969951957527197 3.29835082458771
0.046535740260321 0.0672736415779065 0.0220841384573458 0.0866809180565332 -0.0827140349901 0.0450841384573458 0.0858962705970937 -0.0827140349901 3.30334832583708
0.0562125384125078 0.0770106532786144 0.0318930810030954 0.0948080447627717 -0.0674640004664837 0.0548930810030954 0.0941809329905263 -0.0674640004664837 3.30834582708646
0.0657849212667847 0.0866863992879141 0.0416636834269975 0.102686869379549 -0.0516457929433283 0.0646636834269975 0.102247369292505 -0.0516457929433283 3.31334332833583
0.0752548921442404 0.0956322076561704 0.0507447786503231 0.109462731272742 -0.0359410161372059 0.0737447786503231 0.109254002479209 -0.0359410161372059 3.31834082958521
0.0844476225133058 0.103576133551813 0.0588554278000375 0.114964517432964 -0.0206963749278101 0.0818554278000375 0.114880591284203 -0.0206963749278101 3.32333833083458
0.0930117882544036 0.110676339308314 0.0661277694891022 0.119398036516257 -0.00585906283117322 0.0891277694891022 0.119365712397446 -0.00585906283117322 3.32833583208396
0.100659490471552 0.117147696673629 0.0727562790037209 0.12301812228698 0.00631232678972314 0.0957562790037209 0.12301812228698 0.00631232678972314 3.33333333333333
0.107324461819794 0.123138960892477 0.0788657913951311 0.126056267578018 0.0167347930085928 0.10188120921711 0.126056267578018 0.0167347930085928 3.33833083458271
0.113100087673272 0.128762903631582 0.0845859225726242 0.130276887287056 0.0270684226090411 0.107615866461452 0.130276887287056 0.0270684226090411 3.34332833583208
0.118118644800574 0.13390243290359 0.0898294416856851 0.13406279880308 0.0372179116398144 0.112855656958578 0.13406279880308 0.0372179116398144 3.34832583708146
0.1224748931845 0.138179088256525 0.0941151196010704 0.136744535078957 0.0413322855075538 0.117178456401635 0.136744535078957 0.0421762366113098 3.35332333833083
0.126141625573636 0.141254560363759 0.0970638378283457 0.140101664890428 0.0390353734144897 0.120254560363759 0.140047227362102 0.0398730268239795 3.35832083958021
0.128928656234916 0.143293779302605 0.0989750391234125 0.144574153491362 0.0361779245845549 0.122293779302605 0.144574153491362 0.0369975558820989 3.36331834082959
0.130624767382902 0.144800636808798 0.100373503468629 0.148462399917943 0.0332726533007221 0.123800636808798 0.148462399917943 0.0340544768919774 3.36831584207896
0.131224277076325 0.145923433667253 0.101404820662585 0.151892556413851 0.0304336936161023 0.124923433667253 0.151885244703677 0.0311721729357347 3.37331334332834
0.130938975108788 0.14634237943999 0.101687127395776 0.154468396644065 0.0272888272654506 0.125301668179698 0.15440962143165 0.0279979220499406 3.37831084457771
0.129948598220587 0.145594822527595 0.100798073558888 0.155635265510945 0.0234722754881525 0.124526426938353 0.155541267329994 0.0241684138612208 3.38330834582709
0.128204104398577 0.143583534648527 0.0986538571035183 0.15526690986797 0.018283871909468 0.122507153743493 0.15516230008627 0.0192740655420009 3.38830584707646
0.125508584247567 0.140474477127584 0.0954315171639128 0.153550770906845 0.0112713827251068 0.119404485985531 0.153453705049293 0.0122074400421678 3.39330334832584
0.121728195859212 0.136502652442698 0.0913703773925229 0.154639799284019 0.00401081860018844 0.115444613957492 0.154522337326181 0.00486436289938834 3.39830084957521
0.116890757094315 0.13187289325353 0.0866721946533827 0.15530103819747 -0.00378400949505211 0.110824368208471 0.15518989450035 -0.00290336958186926 3.40329835082459
0.111141689768729 0.126663693406625 0.0814080335122983 0.155183688847469 -0.0121762704615959 0.10561939149521 0.15507492844996 -0.0114091829451927 3.40829585207396
0.104652676887415 0.12081090674346 0.0755067393387184 0.157082352476341 -0.0206413040371283 0.0997687727542196 0.15693988383511 -0.0199611811116003 3.41329335332334
0.0975376381842142 0.114286549715444 0.0689357901065064 0.158950773241866 -0.0292469546573148 0.0932461867652862 0.158811305940922 -0.0286195376846099 3.41829085457271
0.0898201487797929 0.107190239145576 0.0617915513819567 0.159996420921969 -0.0378459481598433 0.0861474252262602 0.159856761809354 -0.0372411668268898 3.42328835582209
0.0814876018193356 0.099523474174255 0.054074483593591 0.160188194326704 -0.0464424521204617 0.0784747070732325 0.160045521617892 -0.0458336983854062 3.42828585707146
0.072554520930016 0.0910595154080066 0.0455627894270484 0.159255616614895 -0.0553685674166098 0.0700124041831372 0.159120543758394 -0.0547346463463834 3.43328335832084
0.0630282187298534 0.0816858687758619 0.0361537341429644 0.157028763972268 -0.0647349252705499 0.0606544678129421 0.156920125621634 -0.0640751345490333 3.43828085957022
0.0528535697790142 0.0716942042948908 0.0261453847588965 0.15374308541977 -0.0740374311439821 0.0506814101871224 0.153666161048265 -0.0733768812816236 3.44327836081959
0.0419923919557503 0.061387668292434 0.0158401009430306 0.149660881304117 -0.0828333588997146 0.0403847366704663 0.149606064043463 -0.0821991573313026 3.44827586206897
0.0305493171983265 0.0505405879594168 0.00500183790196423 0.144509681793773 -0.0915524968397738 0.0295405879594168 0.144481747536677 -0.0909503194194287 3.45327336331834
0.0187006834627503 0.0386527829105949 -0.00688156822907661 0.137749025805938 -0.1009913542912 0.0176527829105949 0.137749025805938 -0.100422264260814 3.45827086456772
0.00647676560501897 0.0256989964494281 -0.0198235776386507 0.129318439042321 -0.111095416640452 0.00469899644942805 0.129318439042321 -0.110593032876909 3.46326836581709
-0.00625721975631735 0.0122741525106951 -0.033202552644409 0.119725611692858 -0.120858021567752 -0.00872584748930488 0.119725611692858 -0.120488862232529 3.46826586706647
-0.0195351525618465 -0.000990969811859303 -0.0463749395914293 0.109577051128454 -0.129379637879476 -0.0219909698118593 0.109577051128454 -0.129186843473191 3.47326336831584
-0.0330936164278851 -0.0137528514240845 -0.0590075642632759 0.0992271696127649 -0.137409353481726 -0.0347528514240845 0.0992271696127649 -0.137197063868857 3.47826086956522
-0.0464934964189588 -0.0256894647293795 -0.0707940389005543 0.0890318206179025 -0.144287116799916 -0.0466894647293795 0.0890318206179025 -0.144099765053465 3.48325837081459
-0.059339964914231 -0.0364322598666936 -0.0813801733477396 0.0794119662782485 -0.14890471436509 -0.0574322598666936 0.0794119662782485 -0.148782241859373 3.48825587206397
-0.0713318006750575 -0.0460133276371461 -0.090822557486867 0.0703980466965867 -0.151522370093865 -0.0670133276371461 0.0703980466965867 -0.151492239452215 3.49325337331334
-0.0822486528322107 -0.0550154419443032 -0.0997335258958448 0.0614526405507709 -0.154326146625786 -0.0760159269450771 0.0614526405507709 -0.154313141654578 3.49825087456272
-0.0920623902139341 -0.0638829209140586 -0.10865310015233 0.052085506885743 -0.159599129427024 -0.0849753193599591 0.0520467061310062 -0.159528401126567 3.50324837581209
-0.101017089574999 -0.0726940315229563 -0.117505067456315 0.0423374105890576 -0.164641162556296 -0.0938455872384307 0.0422032257105524 -0.164439288369387 3.50824587706147
-0.109444459299706 -0.0810935154972867 -0.125904150921516 0.0324523489719191 -0.171381636539319 -0.102279625059018 0.0322485381657376 -0.171044602184974 3.51324337831084
-0.117474290624431 -0.088975132701098 -0.133725489897477 0.0225293969185399 -0.177142465055914 -0.110170753738902 0.0222857181556434 -0.176888330611518 3.51824087956022
-0.124994117747561 -0.0964089281146157 -0.141030181013802 0.012499708950557 -0.182023713533705 -0.117583592745568 0.0122562085398975 -0.181913390023215 3.5232383808096
-0.131852834464329 -0.103176106654267 -0.147603083020925 0.00259372519060813 -0.185860040499425 -0.124309537286528 0.00238119320976945 -0.185860040499425 3.52823588205897
-0.137974690575689 -0.108806706127913 -0.152993895421883 -0.00485312243372182 -0.188165167121604 -0.129902627844476 -0.00498264967339807 -0.188165167121604 3.53323338330835
-0.143267396058553 -0.113095651489579 -0.157238740147919 -0.0109979241101257 -0.188712434796872 -0.134238740147919 -0.0111104013713777 -0.188712434796872 3.53823088455772
-0.147573504244372 -0.116407482873597 -0.160780749824931 -0.0168683649588852 -0.188174259941213 -0.137780749824931 -0.0169587686774388 -0.188167276200492 3.5432283858071
-0.150830944674138 -0.119535502544301 -0.164108958705045 -0.0228966602759242 -0.187383840887985 -0.141108958705045 -0.0229420290362162 -0.187324952789543 3.54822588705647
-0.153236469019678 -0.122512778713224 -0.167307459962517 -0.0291064905519801 -0.186354805178288 -0.144263481980438 -0.0291064905519801 -0.186232294609673 3.55322338830585
-0.15513703202164 -0.124788248934237 -0.169803622226119 -0.0349637200784854 -0.184347401691741 -0.146719695737548 -0.0350895020214185 -0.184182918003102 3.55822088955522
-0.15671895142822 -0.125953578893554 -0.171165353426567 -0.0403268449278001 -0.180825828867917 -0.14807940055728 -0.0406013573134089 -0.180665395990377 3.5632183908046
-0.157853335036065 -0.126343499502716 -0.171717650137764 -0.0454317242114288 -0.178136418266969 -0.148655781401416 -0.045856049579098 -0.177979413141025 3.56821589205397
-0.158302740216195 -0.126684466040314 -0.172191943536618 -0.0480769624122609 -0.175962090570016 -0.149148511628685 -0.0492282576101686 -0.175820076950722 3.57321339330335
-0.158056661549682 -0.127139491907947 -0.172765023999132 -0.0431502175474491 -0.173904780504958 -0.149725156122058 -0.0443906525250636 -0.173761668075505 3.57821089455272
-0.15736933846709 -0.127019884840645 -0.172752418596769 -0.0380562963820732 -0.175158045172609 -0.149728730070108 -0.0393912081555618 -0.175109097388473 3.5832083958021
-0.156422454902933 -0.125651022624634 -0.171499228519775 -0.0322494107886853 -0.175898909296847 -0.148499228519775 -0.0336748396914244 -0.175898909296847 3.58820589705147
-0.15504492358853 -0.123237746670156 -0.169214479157386 -0.0251882849716984 -0.175459609317233 -0.146214479157386 -0.0273498198317228 -0.175459609317233 3.59320339830085
-0.152888373332436 -0.12051533715635 -0.166572028060857 -0.0170168353676769 -0.174601603208 -0.143572028060857 -0.0191625416173217 -0.174601603208 3.59820089955023
-0.149845238252636 -0.117760078661863 -0.163841883496263 -0.00975309409102774 -0.173630141169204 -0.140841883496263 -0.0118155721013225 -0.173630141169204 3.6031984007996
-0.14615085167435 -0.114640582808454 -0.160712619323115 -0.00289261216288312 -0.172158234335731 -0.137712619323115 -0.00484517031068544 -0.172158234335731 3.60819590204898
-0.142066037335272 -0.1109675896025 -0.157004813363654 0.00448199552133466 -0.169955039878972 -0.134004813363654 0.00234131795127495 -0.169955039878972 3.61319340329835
-0.137622445646729 -0.107004672149082 -0.152974081489529 0.0117787045554026 -0.167309877942331 -0.129974081489529 0.00980076793882992 -0.167309877942331 3.61819090454773
-0.132743927535795 -0.102909918150559 -0.148778160742441 0.0183008297026471 -0.164399171747725 -0.125778160742441 0.0165004894111892 -0.164399171747725 3.6231884057971
-0.127451941809342 -0.0984023311734079 -0.144150988059199 0.0245268317661454 -0.162994601272825 -0.121150988059199 0.0229056622703642 -0.162994601272825 3.62818590704648
-0.121809844440943 -0.0932294815560721 -0.138847527889821 0.0308347323796407 -0.162159815728561 -0.115847527889821 0.0294028015334867 -0.162159815728561 3.63318340829585
-0.115768343265528 -0.0875083150477528 -0.132975561629957 0.037000983911479 -0.16159312853796 -0.109975561629957 0.0357937780484724 -0.16159312853796 3.63818090954523
-0.109220895235167 -0.081301597402577 -0.126593299881006 0.0429154815484216 -0.160254998503833 -0.103593299881006 0.0419793334108899 -0.160254998503833 3.6431784107946
-0.102153591417338 -0.0743090075666397 -0.119409602210709 0.0490391910520007 -0.157799846274799 -0.0964096022107088 0.0484170891407608 -0.157799846274799 3.64817591204398
-0.094602452959148 -0.0664199508200422 -0.111313744002606 0.0555043414300088 -0.154075899844565 -0.0883137440026057 0.0552490047157477 -0.154075899844565 3.65317341329335
-0.0865299767563037 -0.0582252242828716 -0.10287625942284 0.0616848067593924 -0.149684391949874 -0.0798762594228396 0.0615603715679373 -0.149684391949874 3.65817091454273
-0.0779291970303172 -0.0504360005200031 -0.0947991627669922 0.0664250854001973 -0.148806396622854 -0.0717991627669922 0.0663382234049183 -0.148806396622854 3.6631684157921
-0.0690353759890175 -0.042905101700458 -0.08702973246784 0.0699083411272356 -0.148048620693937 -0.06402973246784 0.0698489457401796 -0.148048620693937 3.66816591704148
-0.0602338003122873 -0.0348380637331979 -0.0791569818118029 0.0732930496866133 -0.146654340416164 -0.0559405788124684 0.0732193736362159 -0.146654340416164 3.67316341829085
-0.0516968540858016 -0.0262556086858933 -0.0708103797112883 0.076852356224608 -0.144434802615142 -0.0473552363614111 0.0767507890681046 -0.144434802615142 3.67816091954023
-0.043268238769332 -0.0178113630423982 -0.0625810019026761 0.0795731520278838 -0.141998173588007 -0.0389013589728984 0.0794541099217963 -0.141998173588007 3.68315842078961
-0.0347924619912766 -0.0102125181222566 -0.0551623640426442 0.0808904834542445 -0.140224369348606 -0.0312581167244319 0.0808210537341282 -0.140030936701053 3.68815592203898
-0.0264323370730924 -0.0034702906400064 -0.0485824485872149 0.0817104130456489 -0.139064227309795 -0.0244702906400064 0.0816931024021237 -0.138609374401099 3.69315342328836
-0.0185487815221707 0.00283812607110478 -0.0424389606772553 0.0815704419684172 -0.138073686588653 -0.0181618739288952 0.0815704419684172 -0.13738353388962 3.69815092453773
-0.0113487547373461 0.00893951592293224 -0.0364498940747671 0.0809443300477325 -0.136966664562525 -0.0120604840770678 0.0809443300477325 -0.136083847466443 3.70314842578711
-0.00475970881574945 0.0149358409967812 -0.0305191563670443 0.079990120505371 -0.135623162162495 -0.00606415900321878 0.079990120505371 -0.134592051188652 3.70814592703648
0.00141379444769094 0.0209335627637651 -0.0245499689644305 0.0795449066896879 -0.133911388515335 -6.64372362349024e-05 0.0795449066896879 -0.132774056560712 3.71314342828586
0.00733592644241581 0.0269501780553931 -0.0185382768916676 0.0820287967820321 -0.131787979612811 0.00595017805539307 0.0820287967820321 -0.13057791676561 3.71814092953523
0.0131111593556424 0.0327487863535472 -0.0127390440929336 0.0839371930821926 -0.129477837758421 0.0117487863535472 0.0839371930821926 -0.128209409866126 3.72313843078461
0.0187650604971853 0.0380663651334077 -0.0074247050250419 0.0849331142335865 -0.127243653135982 0.0170663651334076 0.0849331142335865 -0.125915816571721 3.72813593203398
0.0242073126887095 0.0430265514063164 -0.00246016751552705 0.0852289561488164 -0.124950154262663 0.0220265514063164 0.0852289561488164 -0.123568800784773 3.73313343328336
0.0293053076369835 0.0480889633351558 0.00263463637672406 0.0854875995611093 -0.122100224273242 0.0270889633351558 0.0854875995611093 -0.120693233086248 3.73813093453273
0.0340613122025205 0.0534774495625313 0.00808691849533832 0.0877084390768185 -0.118423261394991 0.0324774495625313 0.0877084390768185 -0.11702597411466 3.74312843578211
0.0386656723872522 0.0588051526669543 0.0134898811948217 0.0906044165698958 -0.114280254151349 0.0378051526669543 0.0905525252034665 -0.112907175537766 3.74812593703148
0.0432987175917576 0.0634439334570717 0.0181860945158998 0.0923957993574023 -0.11031165787956 0.0424331600816254 0.0922751226545767 -0.108951102549536 3.75312343828086
0.0478913254939431 0.0672041808773282 0.0219905659675902 0.0927969476351234 -0.10671444839127 0.0461676895848101 0.0926565638769333 -0.105356133753848 3.75812093953024
0.0521536384917956 0.0704888892875856 0.0253731683880162 0.0924609801470014 -0.103026767170014 0.0494489041922099 0.0923287969165728 -0.101690988352503 3.76311844077961
0.0558692948441554 0.0738657850478394 0.0288960489505776 0.09216495213998 -0.0986626495228821 0.052820423191676 0.0920400474640633 -0.097397156627823 3.76811594202899
0.0591174731459045 0.0774294381224599 0.0326368786126286 0.0920338667609639 -0.0934966684629187 0.0563715673797148 0.0919083438968049 -0.0923472474149616 3.77311344327836
0.0621667632071073 0.0808832663418145 0.0362826268427453 0.091671538806894 -0.0878005158942772 0.0598162518599694 0.0915485987156169 -0.0867910617534731 3.77811094452774
0.0651857451008569 0.0840340567508933 0.0396283381725587 0.0908338012150359 -0.081761683602919 0.0629662524198714 0.0907215142028764 -0.0809008733506378 3.78310844577711
0.0681152677486698 0.0869286932981945 0.0427115811907498 0.0896460413288251 -0.0753440687950872 0.0658622987142177 0.0895474959642425 -0.0746379991401196 3.78810594702649
0.0707973289579253 0.0895013339405385 0.0454371832895447 0.0902427272869775 -0.0686352411276388 0.0684371832895447 0.0901166490002717 -0.0680834760131454 3.79310344827586
0.0731215139508337 0.0915173138007542 0.0473441251896251 0.0901190684154695 -0.062030488653171 0.0703441251896251 0.0898334762958629 -0.061616129036898 3.79810094952524
0.0749958599491145 0.0926242651249121 0.0483244922588884 0.0888337350976293 -0.0558530658593836 0.0713244922588884 0.0884071245961138 -0.0555518435239949 3.80309845077461
0.0762667480682965 0.0930535018820463 0.0486012636054428 0.0867490407299016 -0.0499005814501559 0.0716309078597737 0.0861799802185585 -0.0497064457883186 3.80809595202399
0.0767999465412818 0.093448856173616 0.0488361392754067 0.0846631507838019 -0.0436539447316435 0.0718849256061904 0.0839365610463658 -0.0435080486443329 3.81309345327336
0.0766645767914867 0.0942275347506722 0.0494802302699372 0.0830758148760723 -0.0366931962383628 0.0725041682572582 0.0821885373880607 -0.0365533074699802 3.81809095452274
0.0761583557759967 0.0952291567407966 0.0503548586767571 0.0817734516939762 -0.0358779868204883 0.0733548586767571 0.0807549615757052 -0.0358779868204883 3.82308845577211
0.0755872742165362 0.095921603766258 0.0509365164331739 0.0844132571155686 -0.0394512001412914 0.0739365164331739 0.0832835908163781 -0.0394512001412914 3.82808595702149
0.0750146527865521 0.0958492902402868 0.0508073745450534 0.0865453715132268 -0.043611100482764 0.0738073745450534 0.085319997985397 -0.043611100482764 3.83308345827086
0.0742233299597822 0.0948912756751787 0.0498370784456815 0.0876337468218059 -0.0484617450629087 0.0728370784456814 0.0863634132700428 -0.0484617450629087 3.83808095952024
0.0728969516841983 0.0931921930612361 0.0481492357793272 0.087839410669496 -0.0536921401275235 0.0711492357793272 0.0865516866617697 -0.0536921401275235 3.84307846076962
0.0708325014096223 0.0909110682269426 0.0458860986544956 0.0873429690035732 -0.0589973075894975 0.0688860986544956 0.0860465936161435 -0.0589973075894975 3.84807596201899
0.0680160070460449 0.0880407174965312 0.0430353645645834 0.0861284100515489 -0.06435525917889 0.0660353645645834 0.0848267373363371 -0.06435525917889 3.85307346326837
0.0645419057843328 0.0844576314847766 0.0394754259948146 0.0840403951050747 -0.0699291619492321 0.0624754259948146 0.0827396834040688 -0.0699291619492321 3.85807096451774
0.0604848053440106 0.0801086137248606 0.0351534657808439 0.0810057199590198 -0.0757755144010204 0.0581534657808439 0.0797132579031769 -0.0757684812968661 3.86306846576712
0.0558487381957911 0.0751000521023141 0.0301726927155048 0.0771404432695131 -0.0817463749095166 0.0531726927155048 0.075860025365149 -0.081680960290843 3.86806596701649
0.0506192488792521 0.0696297061548439 0.0247285572096312 0.0738657781081281 -0.0874674637585652 0.0477285572096312 0.0725245080039777 -0.0873539282191098 3.87306346826587
0.04483581253077 0.0639082840994146 0.0190334115970502 0.0714179171091324 -0.0926229405269323 0.0420334115970502 0.070071954112412 -0.0924828009311055 3.87806096951524
0.0386082244978492 0.0581294882308648 0.0132735486030323 0.06880871107754 -0.0969529813619768 0.0362861902295347 0.067468408172507 -0.0968158808950982 3.88305847076462
0.0320859816195855 0.0523926197776012 0.00757647532857945 0.0664474335738918 -0.100367912838809 0.0305952170331692 0.0651286435733691 -0.100264932050929 3.88805597201399
0.0254179904284307 0.0466079277856331 0.00188154922082027 0.0654358605274432 -0.103078255187915 0.0248829383173729 0.0641545004987045 -0.103031510354524 3.89305347326337
0.0187035408071742 0.0405705514432778 -0.00404684811317036 0.0647143298100448 -0.106732076661957 0.0189531518868296 0.0635040732801972 -0.106658040192391 3.89805097451274
0.0119455598796017 0.0341859769672206 -0.0102919881502391 0.0634341976141496 -0.110741242170851 0.0127080118497609 0.0623336453925616 -0.11045922054582 3.90304847576212
0.00506438975142378 0.0275599808597078 -0.0167607324888496 0.0616703880547672 -0.114427615909191 0.00623926751115039 0.0607062003013088 -0.113932236290567 3.90804597701149
-0.00201112245291646 0.0208317783135714 -0.0233274512074876 0.0595409582857179 -0.117582887123464 -0.000327451207487631 0.05872660832468 -0.116887013125924 3.91304347826087
-0.00926606153156044 0.0141705538812227 -0.0300050338612626 0.057013013198175 -0.120245693302802 -0.00700409355212777 0.0563553721829813 -0.11936760871037 3.91804097951024
-0.0166248533984375 0.00728784346145014 -0.037069175276924 0.0545944941916401 -0.122625706195977 -0.0139101007533664 0.0537609760474927 -0.121586152290689 3.92303848075962
-0.0240386408708452 7.36825762807994e-05 -0.0444391986044865 0.0549022285347204 -0.124854841216762 -0.021126550582399 0.0542054091690753 -0.123682144436667 3.928035982009
-0.0315241016163094 -0.00742958703478517 -0.0520663400664073 0.0545817613763445 -0.126862442611437 -0.0286107041776634 0.0540240771226872 -0.125595538084557 3.93303348325837
-0.0391213909444435 -0.0150602073182755 -0.0597887757462372 0.0537618628217439 -0.130102794315928 -0.0362072522730805 0.0533364109530065 -0.129067301137027 3.93803098450775
-0.0468302037668667 -0.0226378882604533 -0.0674328540116881 0.0525928378448208 -0.13502349729477 -0.0437446576747163 0.0522865857916105 -0.133923127033065 3.94302848575712
-0.0545837170483389 -0.0301277955459162 -0.0749734518636902 0.0510809626923485 -0.139368517745221 -0.0511915487124133 0.050884440278234 -0.138222643240409 3.9480259870065
-0.0622823217541733 -0.0376864004912908 -0.0825740611004828 0.0490751619014134 -0.143388260394802 -0.0586999866195959 0.0489522866024336 -0.142203148542328 3.95302348825587
-0.0698699583842348 -0.0453815357096538 -0.0903510687588533 0.0463912209603383 -0.147252714717895 -0.0663815357096538 0.0463405862580604 -0.146033182645891 3.95802098950525
-0.0773770737895951 -0.0530467659849611 -0.0981061783282438 0.0431991805463227 -0.150697089536747 -0.0740467659849611 0.0431939849534336 -0.149461439291888 3.96301849075462
-0.0848509721610272 -0.0603148503141366 -0.105446401411648 0.0398579597091398 -0.155731507616693 -0.0813148503141366 0.0398579597091398 -0.154280398397989 3.968015992004
-0.0922277276955774 -0.0670156909390615 -0.112202674021846 0.0364842733872192 -0.160133928288419 -0.0880156909390615 0.0364842733872192 -0.158687405619398 3.97301349325337
-0.0993162226604093 -0.0733454786053534 -0.118584850890818 0.0328643426821767 -0.163781366653237 -0.0943454786053534 0.0328643426821767 -0.162344235244894 3.97801099450275
-0.105945694096085 -0.0795923267390839 -0.124890308801556 0.0286883589193873 -0.167091858682097 -0.100592326739084 0.0286883589193873 -0.165659422879871 3.98300849575212
-0.112102375993756 -0.0858660435024046 -0.131223913286486 0.0238140264066657 -0.170214029748361 -0.106866043502405 0.0238140264066657 -0.168791303812108 3.9880059970015
-0.117891557576522 -0.0921252875731297 -0.137531602849633 0.0182494877675952 -0.173082582187459 -0.11312528757313 0.0182494877675952 -0.171692877275721 3.99300349825087
-0.123397369399264 -0.0982264223809275 -0.143656124305683 0.0121145824968328 -0.175501965823906 -0.119226422380928 0.0121145824968328 -0.174185274900662 3.99800099950025
-0.12860332247582 -0.1037975350842 -0.149210777663602 0.00577685187198985 -0.176986131934731 -0.1247975350842 0.00577685187198985 -0.175796112131685 4.00299850074963
-0.133381236470093 -0.108279969879382 -0.153626958558915 -0.000128760008735658 -0.176831101224516 -0.129279969879382 -0.000128760008735658 -0.175824056280341 4.007996001999
-0.137476241602085 -0.111349509581206 -0.156590158612745 -0.00389232086433288 -0.174694508744023 -0.132349509581206 -0.00389232086433288 -0.173903878396433 4.01299350324838
-0.140543210716993 -0.113219638757005 -0.158344025804573 -0.00719612568138244 -0.170978134382087 -0.134219638757005 -0.00719612568138244 -0.170394827199052 4.01799100449775
-0.142319248878884 -0.114328443810844 -0.159353121045636 -0.0103141943219747 -0.168366938118614 -0.135328443810844 -0.0103141943219747 -0.167618265698015 4.02298850574713
-0.142802553112954 -0.114790428925056 -0.159732500645127 -0.0133043000297413 -0.165812503958059 -0.135790428925056 -0.0133043000297413 -0.165179229822119 4.0279860069965
-0.142205577474779 -0.114363258947364 -0.159222369339808 -0.015972434083017 -0.162188386528576 -0.135363258947364 -0.015972434083017 -0.161670434051916 4.03298350824588
-0.14071045726046 -0.112909973160887 -0.157674992797955 -0.0110639478271065 -0.157323575263268 -0.133909973160887 -0.0123939104838143 -0.156933147724379 4.03798100949525
-0.138323031465102 -0.110633382105732 -0.155296093357232 -0.00205987456798091 -0.151479408855165 -0.131633382105732 -0.00343775405070498 -0.151229155754699 4.04297851074463
-0.134978640984434 -0.107765610114367 -0.152318757859313 0.00801086777404454 -0.148173527670134 -0.128765610114367 0.00633395571647025 -0.147206494224611 4.047976011994
-0.130704349876927 -0.104198314726117 -0.148622729561306 0.0185127268452779 -0.146120377229859 -0.125198314726117 0.0167471606032389 -0.145283858976046 4.05297351324338
-0.125598299484745 -0.0995607748063173 -0.143823080298388 0.0296533058001726 -0.142764960029311 -0.120560774806317 0.0277759473470702 -0.142099796592449 4.05797101449275
-0.119676361062348 -0.0936146253155999 -0.137718692903133 0.0416887059612857 -0.137809858399708 -0.1146146253156 0.039704063202116 -0.137357797139824 4.06296851574213
-0.112818225027591 -0.0863427156586156 -0.130583032806337 0.0542671629424292 -0.131408967452874 -0.107483100559386 0.0522194349857022 -0.131191242310948 4.0679660169915
-0.104895504069832 -0.0781584465216763 -0.122590090937496 0.0667633829586186 -0.124122535964399 -0.0994992869621059 0.0647182570254904 -0.12398553566262 4.07296351824088
-0.0959300990643206 -0.0693685435636438 -0.113976708003591 0.0788134505719442 -0.116135627125726 -0.090893102708191 0.076826711428278 -0.116005851225225 4.07796101949025
-0.0861078713993095 -0.0599830981216755 -0.10475465536223 0.090451276287761 -0.107382893370754 -0.0816789213826248 0.0885521269758429 -0.107261546950762 4.08295852073963
-0.0756483333591513 -0.0499922268302955 -0.0949162671334454 0.101736067012551 -0.0978463766822181 -0.071852203719545 0.0999340055661706 -0.0977388511786408 4.08795602198901
-0.0646855123116935 -0.0395901194739345 -0.0846598907178568 0.112402323421395 -0.0877541580533003 -0.0616050429468845 0.110700096929401 -0.0876580999610267 4.09295352323838
-0.0532837333822295 -0.0290538036113611 -0.074270004683168 0.122078064960548 -0.0775853328491258 -0.0512115875341533 0.120471236620328 -0.077453604549489 4.09795102448776
-0.0415337428644609 -0.018389805301837 -0.0637592440178779 0.130830683621473 -0.0696041802416169 -0.0406859723789957 0.129299963936986 -0.069451863107866 4.10294852573713
-0.0295658472253878 -0.00725232775401707 -0.05277863847848 0.13923814490237 -0.0609795253271274 -0.02969673113323 0.137758002436373 -0.0608150857878126 4.10794602698651
-0.0174359684339719 0.00469275464226817 -0.0409796534169345 0.148802221062776 -0.0512814593082469 -0.0179129810975508 0.146830560040091 -0.0511348463141607 4.11294352823588
-0.00504268425803824 0.0174137203887738 -0.028375770080177 0.159760113180362 -0.0408422377061542 -0.00534991234054133 0.157848369996766 -0.0407327270731403 4.11794102948526
0.00777891007805794 0.0306023347601769 -0.0152920872136813 0.170234772660669 -0.0303667873411166 0.00770791278631869 0.168455185739286 -0.0303295434986629 4.12293853073463
0.0210741773434258 0.0439991923287574 -0.00198547442340316 0.179847078985374 -0.0194258704830756 0.0210145255765968 0.178274489715551 -0.0194258704830756 4.12793603198401
0.0347057097299855 0.057477258683162 0.0114440699917243 0.188471757601203 -0.00949179146939446 0.0344440699917243 0.187163433327249 -0.00949179146939446 4.13293353323338
0.0484522578847906 0.0708576978895128 0.0248158098991188 0.195930825792596 0.000480900886530794 0.0478158098991188 0.194921897096186 0.000480900886530794 4.13793103448276
0.0621120948876082 0.083833719280277 0.0378210493481496 0.2018760803185 0.00731287720627026 0.0608210493481496 0.201178889359298 0.00731287720627026 4.14292853573213
0.0755002791531925 0.0961606199947946 0.0502070718688902 0.206081982091131 0.0139351117491388 0.0732070718688902 0.20568238051452 0.0139351117491388 4.14792603698151
0.0884126676745618 0.107863570565531 0.0619821248583251 0.208752654068856 0.0203563731047922 0.0849821248583251 0.208597045648898 0.0203563731047922 4.15292353823089
0.100665110282416 0.119191245956492 0.0733774574979852 0.216702239052058 0.0267524793695542 0.0963774574979852 0.215528038534949 0.0267524793695542 4.15792103948026
0.112182308649845 0.130325557907547 0.0845704055571105 0.224048842922726 0.0332661818066238 0.10757040555711 0.223041922792597 0.0332661818066238 4.16291854072964
0.123017924155497 0.141095933232843 0.0954043062722515 0.230419701045721 0.0397972715194149 0.118404306272251 0.229586392242673 0.0397972715194149 4.16791604197901
0.13324775252275 0.150983469263747 0.105382995083013 0.235133471655851 0.0454302641986366 0.128382995083013 0.234509139451863 0.0454302641986366 4.17291354322839
0.142810877855183 0.159474557154455 0.11400517691326 0.237560025058762 0.0490052034063075 0.13700517691326 0.237186135985797 0.0490052034063075 4.17791104447776
0.151448829151385 0.166443923817716 0.121136339869279 0.24021247722074 0.0518050218147587 0.144136339869279 0.239438951187447 0.0518050218147587 4.18290854572714
0.158827607826386 0.172163798919973 0.127027128238816 0.242367987103997 0.053985696142611 0.150027128238816 0.241861009534609 0.053985696142611 4.18790604697651
0.164751359171804 0.176973756297667 0.131971861679176 0.243136158219788 0.0557564519822603 0.155002536093011 0.242877517162407 0.0557678757110183 4.19290354822589
0.169268544594791 0.181037384994202 0.136163098562821 0.242752859438658 0.0572167652049016 0.159227102516542 0.242731317155783 0.0572697684750659 4.19790104947526
0.172584058699711 0.184374896789266 0.139660842960116 0.241475571957066 0.0584507029092121 0.162731182187631 0.241475571957066 0.0585210975996936 4.20289855072464
0.174897011218348 0.186926924302817 0.142415487966281 0.239058027483988 0.0594349688713011 0.165467384517342 0.239058027483988 0.059498146990745 4.20789605197401
0.176314450881489 0.188512772495288 0.14424785813754 0.235268813140715 0.0600480386978387 0.167266359943197 0.235268813140715 0.0600861486887862 4.21289355322339
0.176845154781772 0.188917098775284 0.144900499088296 0.229871408667574 0.060113956677485 0.167901505162233 0.229833312066454 0.0601207017192386 4.21789105447276
0.17641223469585 0.18835807295045 0.144040770125122 0.22279538810156 0.0547949843509614 0.167315442449452 0.222715329200647 0.0564982291802208 4.22288855572214
0.174900525035499 0.186739023811099 0.142117522476943 0.214293263825699 0.045201827573499 0.165674477866905 0.214180500153782 0.0470431426479572 4.22788605697151
0.172257833011017 0.184206180928066 0.139289092337408 0.204597104343976 0.0322530640258887 0.163123806837716 0.204459472000551 0.03499502908261 4.23288355822089
0.168554564968148 0.18072888077485 0.135534730971247 0.196025296294047 0.0183185876540927 0.15963898616129 0.195851249611531 0.0211480021297898 4.23788105947026
0.163917253291021 0.176295445410708 0.130850913978639 0.187520415482869 0.00424184023846483 0.155212851520738 0.187341658859252 0.00711983051145199 4.24287856071964
0.158430848904679 0.171052854707341 0.125388699264871 0.178033806525992 -0.0113717702569192 0.149988771545499 0.177863254404998 -0.00799786012450951 4.24787606196902
0.152146052252861 0.165066435638681 0.119214179584352 0.167660823370443 -0.0274325931449664 0.144030822954398 0.167509750983939 -0.0240937269682855 4.25287356321839
0.14513445816509 0.158146225404867 0.112127846480183 0.156170531951042 -0.0434849424834672 0.137146225404867 0.156060140539809 -0.0402186728149086 4.25787106446777
0.137451797966867 0.150191648483354 0.103986133693702 0.14807082819528 -0.0596640762405339 0.129191648483354 0.14807082819528 -0.0565183321784824 4.26286856571714
0.12906875574882 0.141444651480419 0.0950827470221808 0.139849516687624 -0.0754224077517795 0.120444651480419 0.139849516687624 -0.072467369152292 4.26786606696652
0.119943877695432 0.1324057842719 0.0859350185711136 0.131290473050958 -0.0899407429248691 0.1114057842719 0.131290473050958 -0.0872495168177588 4.27286356821589
0.110186962890028 0.123304977341155 0.076770718267913 0.122654160379803 -0.102939860903562 0.102304977341155 0.122654160379803 -0.10055589571642 4.27786106946527
0.100066499979079 0.114076657256463 0.0675098189214806 0.113849241070109 -0.114640861074361 0.0930766572564629 0.113849241070109 -0.112571856550687 4.28285857071464
0.0898266390128776 0.104754304344136 0.0581792682339027 0.10490220650685 -0.125071741188021 0.0837543043441359 0.10490220650685 -0.12331077019253 4.28785607196402
0.0795705910488391 0.0955302137198784 0.0489733277576737 0.0960301898292182 -0.133993948776069 0.0745302137198784 0.0960301898292182 -0.132533223530972 4.29285357321339
0.0693418437813629 0.0863763544969109 0.0398593526761579 0.0871892494933661 -0.141529629910003 0.0653763544969109 0.0871892494933661 -0.14035775546709 4.29785107446277
0.059207493645362 0.0769665171560149 0.0305016179591115 0.0779793461034528 -0.148237564051476 0.0559665171560149 0.0779793461034528 -0.147347173556424 4.30284857571214
0.04918612603579 0.0671509858789932 0.0207554292309667 0.0682094870304615 -0.15432075142016 0.0461509858789932 0.0682094870304615 -0.153732830435835 4.30784607696152
0.0391849965807399 0.0572437417973923 0.0109569513462267 0.0582431859249589 -0.1592390870171 0.0362437417973923 0.0582431859249589 -0.159009501896018 4.3128435782109
0.0291282493689164 0.0476337269145757 0.00151046932323622 0.0492771982281158 -0.163732800869654 0.0266337269145757 0.0492771982281158 -0.163284753734593 4.31784107946027
0.0191197274561547 0.03832733805454 -0.00758522767810557 0.0419171011784957 -0.168406961784259 0.01732733805454 0.0419171011784957 -0.168336838730654 4.32283858070965
0.00938197022768101 0.0291240041232225 -0.0165465438809742 0.0345428477902699 -0.172261701923069 0.00812400412322246 0.0345428477902699 -0.172232979821027 4.32783608195902
4.82560472143618e-05 0.0200928876800664 -0.0253079491929685 0.0272251242321038 -0.174934123331935 -0.00090711231993357 0.0272251242321038 -0.174930127787613 4.3328335832084
-0.00889017541706602 0.0115873339280191 -0.0335121062839815 0.020362965107949 -0.17599797292547 -0.00941266607198086 0.020362965107949 -0.175953799160922 4.33783108445777
-0.017430662410248 0.00383378445057849 -0.0409389867421304 0.0144935262010181 -0.175134351541515 -0.0171662155494215 0.0144935262010181 -0.175065888836823 4.34282858570715
-0.0254577927488649 -0.00323346227290263 -0.0476722792420719 0.00973121295085811 -0.17257720050049 -0.0242334622729026 0.00973121295085811 -0.172498622926704 4.34782608695652
-0.0328378974891417 -0.00972049652440954 -0.0538324226285513 0.00546529961396553 -0.168605849186525 -0.0307204965244095 0.00546529961396553 -0.168526975181815 4.3528235882059
-0.0395420721901292 -0.0154121595715877 -0.0596453059234137 0.00170115749530711 -0.163290693235297 -0.0366154630882057 0.00170115749530711 -0.163220844126985 4.35782108945527
-0.0456257764805232 -0.0204812440692589 -0.0649841110696159 -0.00124229083028799 -0.162276802969779 -0.0419841110696159 -0.00124229083028799 -0.162276802969779 4.36281859070465
-0.0511483461878717 -0.0253392785374587 -0.0701184663210264 -0.00260439303627541 -0.162920818262521 -0.0471184663210264 -0.00276061765647819 -0.162920818262521 4.36781609195402
-0.0561842235478517 -0.0302587150820417 -0.0752904688099225 -0.00411063412251826 -0.1631898342751 -0.0522904688099225 -0.0044414414749457 -0.1631898342751 4.3728135932034
-0.0608760228232615 -0.0351369366000377 -0.0804117926351156 -0.0057435171234838 -0.162960788645859 -0.0574117926351156 -0.00624288809940843 -0.162960788645859 4.37781109445277
-0.0653765870374226 -0.0395734238756079 -0.0850992542718101 -0.00722507387545905 -0.161724994777905 -0.0620992542718102 -0.00789934338256293 -0.161724994777905 4.38280859570215
-0.0697034551535281 -0.0433120928490623 -0.0890973957298782 -0.00836871318430521 -0.159184234300147 -0.0660973957298782 -0.00922735073483951 -0.159184234300147 4.38780609695152
-0.0736999543331837 -0.0464957558889876 -0.0925296066145349 -0.00927265781796458 -0.155581065801235 -0.0695296066145349 -0.010315142802479 -0.155581065801235 4.3928035982009
-0.0771847137421435 -0.0494385348726922 -0.0956877339270304 -0.0101640608136457 -0.151637113132517 -0.0726877339270304 -0.0113764973776874 -0.151637113132517 4.39780109945027
-0.0801269655335255 -0.0522326067890587 -0.098655832758935 -0.0111139848658871 -0.150919903640437 -0.075655832758935 -0.0124768418010473 -0.150919903640437 4.40279860069965
-0.082647519933723 -0.0546660130845574 -0.101226470245811 -0.0119711616519434 -0.149475309197444 -0.0782264702458112 -0.0134670963465521 -0.149475309197444 4.40779610194903
-0.084859639768492 -0.0565044703755153 -0.103167812544497 -0.0125623544882407 -0.14702297711569 -0.0801678125444965 -0.0141750994764814 -0.14702297711569 4.4127936031984
-0.0867468033666507 -0.0577720496291032 -0.104495580984277 -0.00950458689881816 -0.143621236709467 -0.0814955809842766 -0.0126520597476305 -0.143621236709467 4.41779110444778
-0.0882091254545304 -0.0587312168526438 -0.105459441262742 -4.87543434880525e-05 -0.139637877398541 -0.0824594412627423 -0.00286760516318129 -0.139637877398541 4.42278860569715
-0.0892046166040796 -0.0596364985892071 -0.106309062583729 0.0102141786650322 -0.135428434048398 -0.0833090625837294 0.00736749430768997 -0.135428434048398 4.42778610694653
-0.0898196008384276 -0.0605418902296283 -0.107106362295168 0.0196385792664782 -0.131087034805785 -0.0841063622951678 0.0172775922241406 -0.131087034805785 4.4327836081959
-0.0902040780022465 -0.0613217900095136 -0.10774024258472 0.0284310084112688 -0.126475733444132 -0.0847402425847203 0.026564997142305 -0.126475733444132 4.43778110944528
-0.0904547311903325 -0.0618386435210882 -0.108084220478757 0.0367909949115927 -0.121443187395032 -0.0850842204787571 0.0354180324885145 -0.121443187395032 4.44277861069465
-0.0905624095775435 -0.0620782483228543 -0.108126969634314 0.0446998997097804 -0.115999287788975 -0.0851269696343144 0.0438213552957888 -0.115999287788975 4.44777611194403
-0.0904589236281865 -0.062122798378524 -0.107949086894501 0.051992621448352 -0.112609865650371 -0.0849490868945014 0.0516152067685798 -0.112609865650371 4.4527736131934
-0.0901014402307655 -0.0620038640062171 -0.107583176622302 0.058822039924301 -0.109610915872783 -0.0845831766223017 0.0587314364555254 -0.109610915872783 4.45777111444278
-0.0895069000471738 -0.0616391082230274 -0.106952062835222 0.0653071168031996 -0.106274443715175 -0.0839520628352218 0.0652835500290906 -0.106274443715175 4.46276861569215
-0.0887114808141355 -0.0609875667364994 -0.106017594895494 0.0713196909893307 -0.102564575016146 -0.0830175948954944 0.0713196909893307 -0.102564575016146 4.46776611694153
-0.0877229361288486 -0.0602578304992172 -0.104983861398121 0.0765157833047001 -0.0987432154032225 -0.0819838613981205 0.0765157833047001 -0.0987432154032225 4.47276361819091
-0.0865488569629088 -0.0598534011669821 -0.104249308180769 0.0802882724398744 -0.0953042985413563 -0.0812493081807686 0.0802882724398744 -0.0953042985413563 4.47776111944028
-0.0852799842320153 -0.0599962054715345 -0.1040685005545 0.0823426233590963 -0.0928441672745295 -0.0810685005545 0.0823426233590963 -0.0925531811095617 4.48275862068966
-0.0841041550981085 -0.06026271020944 -0.10455647401707 0.0830859338289145 -0.090926047572785 -0.0812627102094401 0.0830859338289145 -0.0902564686317263 4.48775612193903
-0.0831793224299561 -0.0602968611762003 -0.104897176673682 0.0834273739529524 -0.089382473794259 -0.0812968611762003 0.0834273739529524 -0.0889083524361791 4.49275362318841
-0.082464710229236 -0.0596478030663752 -0.104507569402228 0.0841511672811638 -0.0908512706375166 -0.0806478030663752 0.0841511672811638 -0.0900576555640665 4.49775112443778
-0.0816845957543798 -0.0581287260217424 -0.103211850156217 0.0854311080122571 -0.091292232532204 -0.0791287260217424 0.0854311080122571 -0.0902202132043617 4.50274862568716
-0.0804782167369915 -0.0559428838834006 -0.101237982418983 0.0868567025637991 -0.0909619831995432 -0.0769428838834006 0.0868236836590361 -0.089624619630493 4.50774612693653
-0.0786153943315434 -0.053481082698675 -0.098997320967634 0.0877653492425548 -0.0903394349217853 -0.074481082698675 0.0876609587418569 -0.0887250780750937 4.51274362818591
-0.0761126161870023 -0.051028563674407 -0.096777717627188 0.0876955791517974 -0.0897607021540248 -0.072028563674407 0.0875359313347184 -0.0878531715718284 4.51774112943528
-0.073178410241239 -0.0486000406702444 -0.0945777800281527 0.0872445994065487 -0.0892188500827883 -0.0696000406702444 0.087127857723041 -0.0870195845757184 4.52273863068466
-0.0700438451753981 -0.0460355288103543 -0.0922148835276054 0.0880660470015082 -0.088489269656261 -0.0670355288103543 0.0879272228467576 -0.0860257892973826 4.52773613193403
-0.066810415366549 -0.0432337200795216 -0.0895724641082854 0.0885095566663505 -0.0874233209474377 -0.0642337200795216 0.0883641306712447 -0.0847412104897321 4.53273363318341
-0.0634275379087795 -0.0402300636866853 -0.08668076955294 0.0885466138410611 -0.0860458446390843 -0.0612300636866853 0.0884122784587775 -0.0831972225866283 4.53773113443278
-0.059791742382692 -0.0370247194872773 -0.0835368055174049 0.0882027350721257 -0.0843416351897281 -0.0580247194872773 0.0880959660240144 -0.0813830362378697 4.54272863568216
-0.0558407992583547 -0.03341339709429 -0.0799302156867209 0.087822071089654 -0.0820471119767488 -0.05441339709429 0.087748276626943 -0.0790434778991742 4.54772613693153
-0.0515404197114029 -0.0290835887403563 -0.07554577212405 0.0878919254816244 -0.078771286604084 -0.0500835887403563 0.0878403077390408 -0.0757925112114828 4.55272363818091
-0.0468107224767609 -0.0238921731973629 -0.0702499912020335 0.0885966726786823 -0.0747934693582839 -0.0448921731973629 0.0885472848756377 -0.0719930874946939 4.55772113943029
-0.0415221711865208 -0.0180147458549732 -0.0642390860407732 0.0896125835463688 -0.0715317016242939 -0.0390147458549732 0.0895501102790781 -0.0688106923832614 4.56271864067966
-0.0355978754756016 -0.0118125277259483 -0.0578931931792375 0.0903648301963639 -0.067764854619018 -0.0328125277259483 0.0902870950328538 -0.0651378731782301 4.56771614192904
-0.0291174128898177 -0.00556331791054835 -0.0514950707408557 0.0904733125746179 -0.0638062603064994 -0.0265633179105484 0.0903885088848331 -0.0612813145015812 4.57271364317841
-0.0223045793394571 0.000670426376108903 -0.0450978589026884 0.0926159619875216 -0.0597129854589763 -0.0203295736238911 0.0926159619875216 -0.0573067759050175 4.57771114442779
-0.0154028945235399 0.00690943239100725 -0.0386687785240561 0.0963622521803132 -0.0554442741967585 -0.0140905676089928 0.0963622521803132 -0.0531860943980699 4.58270864567716
-0.00855838161185965 0.013044661507683 -0.0323128236028671 0.10049017471211 -0.0516044430965132 -0.00795533849231698 0.10049017471211 -0.0495362853616767 4.58770614692654
-0.00181852403221555 0.018876653560671 -0.0262308060437308 0.103745097401312 -0.0482560538716237 -0.00212334643932897 0.103745097401312 -0.0463823127674121 4.59270364817591
0.00477851180655601 0.0244301132876998 -0.0203937682599375 0.106274276094089 -0.0450293348398174 0.0034301132876998 0.106197683210151 -0.0433895056734038 4.59770114942529
0.0111671444453958 0.0300981476356992 -0.0143990685645708 0.108971828043939 -0.0414692978972095 0.00909814763569918 0.108409632763624 -0.0401086466467559 4.60269865067466
0.0173451012793015 0.0362887926507409 -0.00790342557002842 0.111994614586268 -0.0382423562030198 0.0152887926507409 0.110930058004862 -0.0370867878325871 4.60769615192404
0.0234627736590577 0.0432059252048173 -0.00119175645544605 0.115196571344409 -0.0342467536816044 0.0219551235189342 0.113659443153814 -0.0334182665893648 4.61269365317341
0.0297319471287493 0.0502525742453532 0.00555451199802443 0.117886230051533 -0.0299717352364499 0.0286428641866362 0.115951447905314 -0.0294711897266439 4.61769115442279
0.0362081832702513 0.0569043708149688 0.0119431524970841 0.119552047462237 -0.02582417547482 0.0349768753287822 0.117307429676017 -0.0256318752374398 4.62268865567216
0.0427075216160905 0.063096749551643 0.0178901077970602 0.12016640709943 -0.0220624672177691 0.0408901077970602 0.117682718339228 -0.0219621907271699 4.62768615692154
0.0489620694071843 0.0688391659687811 0.0233842207711547 0.123256137476953 -0.0185136691143118 0.0463842207711547 0.120596027230345 -0.0184525793251987 4.63268365817092
0.0548072375146297 0.0740644438132884 0.0283874194557942 0.12565994038821 -0.0152090652130213 0.0513874194557942 0.122793438021834 -0.0151744882801556 4.63768115942029
0.0601985878597498 0.0788957912394738 0.033013860727113 0.127263139929771 -0.0121108117111164 0.056013860727113 0.124216682541417 -0.0120684926294769 4.64267866066967
0.0651475059682407 0.0837922478847967 0.0377093606914971 0.128689839826337 -0.00960515546617369 0.0607093606914971 0.125478581967069 -0.00958437575624168 4.64767616191904
0.0697472392089989 0.0891542571994623 0.0428747096106035 0.130461734377096 -0.00630990577266547 0.0658747096106035 0.127110453235735 -0.00630990577266547 4.65267366316842
0.0742182339962171 0.0948869196700746 0.0484383544192621 0.132430142030769 -0.00226275411651987 0.0714383544192621 0.128999308914968 -0.00226275411651987 4.65767116441779
0.0787941111614302 0.100520155353698 0.0539599369610973 0.133964214004696 -0.00305520759944369 0.0769599369610973 0.130550235822642 -0.00305520759944369 4.66266866566717
0.0835138161332599 0.105607132389453 0.0590073707481567 0.134497490874916 -0.00749272609596296 0.0820073707481567 0.131206754089455 -0.00749272609596296 4.66766616691654
0.0881632889741714 0.109816983666687 0.0632477541625398 0.133647223169684 -0.0128208159396358 0.0862477541625398 0.130571231842085 -0.0128208159396358 4.67266366816592
0.0924110471960719 0.112852726572443 0.0663728118762469 0.131094776111874 -0.0193159203783247 0.0893728118762469 0.128297868477191 -0.0193159203783247 4.67766116941529
0.0959492003498592 0.114652377285367 0.068298509392808 0.127469067907731 -0.0269049991014483 0.091298509392808 0.124891800176072 -0.0268787143750609 4.68265867066467
0.0985531703143171 0.115659647072463 0.0694358292923327 0.125509196588597 -0.0350647279741004 0.0924358292923327 0.123133860180684 -0.0346705933309555 4.68765617191404
0.100159106111472 0.116585497724687 0.0704711181955278 0.123421482610006 -0.0422122438602079 0.0934711181955278 0.121225658260469 -0.0415390140667534 4.69265367316342
0.10095921035942 0.117797117870804 0.0717771288031717 0.121647201459927 -0.0478838513041101 0.0947771288031717 0.119627712744617 -0.0469598074756499 4.69765117441279
0.101339599754383 0.119070423009219 0.0731617345661754 0.119901121726835 -0.0525672519113415 0.0961617345661754 0.118093663117366 -0.0513487474836133 4.70264867566217
0.101620456927914 0.119927837430592 0.0741788947151131 0.117602340786596 -0.057053471294779 0.0971788947151131 0.116072091789941 -0.0554643598981341 4.70764617691154
0.101835861555152 0.120056502280895 0.0745264259189578 0.114389905959038 -0.0617559907203436 0.0975264259189578 0.113205218357819 -0.0597419437186909 4.71264367816092
0.101765799844804 0.119426449224842 0.0741642174945938 0.110259592964914 -0.0665836307783952 0.0971642174945938 0.109470233214042 -0.0641425894013935 4.7176411794103
0.10114560938231 0.118199307407227 0.0732338196442467 0.107504853413494 -0.071158548975056 0.0962338196442467 0.106004665769003 -0.0683384695101362 4.72263868065967
0.0998406388632329 0.116551430345093 0.0718935148514299 0.107950295158744 -0.075136850439782 0.0948935148514299 0.106771473966435 -0.0720131580174841 4.72763618190905
0.097884019383252 0.114474748587487 0.0701272165987096 0.107904516087413 -0.0785137589426008 0.0931272165987096 0.107055015512378 -0.0751655169830703 4.73263368315842
0.0953965833840658 0.111833687620727 0.0677687931253448 0.10715970501505 -0.0815385614132266 0.0907687931253448 0.106645866629337 -0.0780413550439222 4.7376311844078
0.0924611312055944 0.10887822306487 0.0645666187327499 0.105733560297257 -0.0841576434502982 0.0878338157571208 0.10555145838734 -0.0805924376918094 4.74262868565717
0.0890745205923865 0.105718290237507 0.0611348822094752 0.104266078375409 -0.0873114687201516 0.0846804771531821 0.104189990005731 -0.0833785382626415 4.74762618690655
0.0852469542093932 0.102639894461262 0.0577998774327221 0.102984896134731 -0.0901405605799301 0.0815933392611293 0.102895350664193 -0.0861895550539518 4.75262368815592
0.0811054956544713 0.0993716400776961 0.0542858624901723 0.101460370860455 -0.0921533276534568 0.0783137595693249 0.101353973833372 -0.0882262419009087 4.7576211894053
0.0767968709338929 0.0953510327327968 0.0500370482118875 0.0990095846881523 -0.0942064575564348 0.07430419456179 0.0989149505962892 -0.0903396046982635 4.76261869065467
0.0722772940718836 0.0904506539459226 0.0449392276651615 0.0954644620087858 -0.0964045841416145 0.0694424163886546 0.0954172938133628 -0.0926646165923771 4.76761619190405
0.0673102647971755 0.0851138926631781 0.0394043265601481 0.0913045610508183 -0.0980582873256248 0.0641138926631781 0.0913045610508183 -0.0945452560438985 4.77261369315342
0.0617263353127529 0.0796130918753327 0.0337405380155368 0.0869141524233065 -0.0987166872242665 0.0586130918753327 0.0869141524233065 -0.0955305465133254 4.7776111944028
0.0555983145254607 0.0738330533873271 0.0278339145595231 0.0821057407131121 -0.0986257301502372 0.0528330533873271 0.0821057407131121 -0.0958404621539772 4.78260869565217
0.0491065427907301 0.067619129027004 0.0215224558416469 0.0787907604133089 -0.0980972804671616 0.046619129027004 0.0787907604133089 -0.0957660250983389 4.78760619690155
0.0423288031691358 0.061026999655087 0.0148639574669132 0.0749832232772837 -0.0970961534239044 0.040026999655087 0.0749832232772837 -0.0952629697099555 4.79260369815093
0.035242064247617 0.0540704068534373 0.00787181004489462 0.0705886380513069 -0.0981805635543017 0.0330704068534372 0.0705886380513069 -0.0957112465327215 4.7976011994003
0.0278366155239738 0.0466061153466099 0.000397273354582256 0.0654163692877306 -0.101105413384674 0.0256061153466099 0.0654163692877306 -0.0989955383533163 4.80259870064968
0.0201185524278232 0.0387177151912742 -0.00747189309133574 0.0595362723822767 -0.106263498721931 0.0177177151912742 0.0595362723822767 -0.103824692460389 4.80759620189905
0.0120741153500375 0.0308649517268455 -0.0152627402979017 0.0536515262036511 -0.111233250694885 0.00986495172684546 0.0536515262036511 -0.109175546502215 4.81259370314843
0.0037629485368784 0.0233343218757026 -0.0226910730989966 0.0484825476427386 -0.115041240245093 0.00233432187570255 0.0484825476427386 -0.113397462074381 4.8175912043978
-0.00459951913433379 0.0158267829476237 -0.0300811428179901 0.0430734868053603 -0.118205424484943 -0.00517321705237627 0.0430734868053603 -0.116970838103428 4.82258870564718
-0.0127930096745523 0.00794920797945846 -0.0378450010221228 0.0369745874497738 -0.121332445415569 -0.0130507920205415 0.0369745874497738 -0.120482673866069 4.82758620689655
-0.0208093476941173 -0.00011945932294994 -0.0457938805480484 0.0306699546723409 -0.124183667207239 -0.0211194593229499 0.0306699546723409 -0.123711167769562 4.83258370814593
-0.028784320236063 -0.00786029424455337 -0.0533910112924342 0.0250141897718626 -0.126106281000271 -0.0288602942445534 0.0250141897718626 -0.125981479618008 4.8375812093953
-0.0367156243837444 -0.0151454383495393 -0.0605132583238967 0.0195448177279407 -0.127232975097026 -0.0361454383495393 0.0195448177279407 -0.127186101009639 4.84257871064468
-0.044392224979855 -0.0222716325868246 -0.0674768183608826 0.0139438895937167 -0.127803724332482 -0.0432716325868246 0.0139438895937167 -0.127803724332482 4.84757621189405
-0.0516295972424346 -0.0292945025105383 -0.074341235770386 0.00815011925443449 -0.130968265709946 -0.0502945025105383 0.00815011925443449 -0.130874300346082 4.85257371314343
-0.0584245762899698 -0.0357776541944598 -0.0806560670731345 0.00264293588758836 -0.134312709075497 -0.0567776541944598 0.00264293588758836 -0.134293215161571 4.8575712143928
-0.064800395327555 -0.0412976580630041 -0.086012794583488 -0.00142509976028746 -0.136195166889343 -0.0623176281432589 -0.00142588247417865 -0.136195166889343 4.86256871564218
-0.0706201119752052 -0.0459351304207492 -0.0905121717323576 0.00279829624725243 -0.136746054699012 -0.066998670079427 -0.00124810396206666 -0.136746054699012 4.86756621689155
-0.075673637870373 -0.0500991474826389 -0.0945505107974488 0.00986668940369771 -0.136492024908278 -0.0711968213768489 0.00578689190212822 -0.136492024908278 4.87256371814093
-0.0799030716390201 -0.0540585764216391 -0.0983886409442843 0.0163276500420304 -0.13579836006398 -0.0751681712931134 0.0125051489929779 -0.13579836006398 4.87756121939031
-0.0834540858396004 -0.0578342665605228 -0.102035917731737 0.0222019076675082 -0.134700974396236 -0.0789324346045359 0.0186754448389196 -0.134700974396236 4.88255872063968
-0.0865262480819391 -0.0612757477763719 -0.105346413856598 0.0277615795569704 -0.133017515823655 -0.0823464138565981 0.0245361861602667 -0.133017515823655 4.88755622188906
-0.0892241837589186 -0.0640305366197753 -0.108172287980314 0.0333738094613233 -0.130448490016235 -0.0851722879803138 0.0304412785650649 -0.130448490016235 4.89255372313843
-0.0915161639592604 -0.0659445251664192 -0.110231042221268 0.0392438201256672 -0.126786697848552 -0.0872310422212675 0.0366060490605116 -0.126786697848552 4.89755122438781
-0.0932732772100808 -0.0671376223447373 -0.111576291819834 0.0451750252888609 -0.122417699859343 -0.0885752874832526 0.0428567998508263 -0.122377382677561 4.90254872563718
-0.0943654031849405 -0.067799054682947 -0.112397490097416 0.0508041292111841 -0.120407108752833 -0.0893817523775821 0.0488437698542555 -0.120341159778376 4.90754622688656
-0.0947654486170812 -0.0679397659007055 -0.11268518969835 0.0560891897855668 -0.117703743562212 -0.0896586798451999 0.0545183303402892 -0.11761743628338 4.91254372813593
-0.0945504391277901 -0.0674183368608761 -0.112292693001581 0.0612336276519194 -0.114143097797509 -0.0892677770948977 0.0600715471685053 -0.114050537567124 4.91754122938531
-0.093790026937761 -0.0663178851236532 -0.111299801477786 0.0660857078434786 -0.109841327732592 -0.0882867970841473 0.0653486053223875 -0.109754069680324 4.92253873063468
-0.0924914756670453 -0.0650212928068116 -0.110093867303702 0.0700647998544454 -0.105288222914682 -0.0870868855828345 0.0697629030650899 -0.105200115131291 4.92753623188406
-0.0906949794679446 -0.0637332270727658 -0.108890300571631 0.0730564107787334 -0.100753139759953 -0.0858742339097779 0.073047448788454 -0.100648197550314 4.93253373313343
-0.0885485238530011 -0.0621200269677148 -0.107361583202504 0.0757670736951262 -0.0958373113363038 -0.084335727779015 0.0757670736951262 -0.0957153577560993 4.93753123438281
-0.086184916475155 -0.0596511046083281 -0.10497074008379 0.0787346740654063 -0.0898974877980955 -0.0819580549598363 0.0787346740654063 -0.0897838723777826 4.94252873563218
-0.0835374872705335 -0.0562196182722583 -0.101626116161926 0.0820805204092799 -0.0846686625977898 -0.0786261161619258 0.0820578517949567 -0.0846686625977898 4.94752623688156
-0.0803739491211341 -0.0522499775028383 -0.0977377458571123 0.087135792985984 -0.0821621330406213 -0.0747377458571123 0.0870945013915902 -0.0821621330406213 4.95252373813093
-0.0765483855534742 -0.0482411856810385 -0.0937733777108359 0.0918164960138227 -0.0795806268171946 -0.0707733777108359 0.0917796961037137 -0.0795806268171946 4.95752123938031
-0.0721757145160626 -0.0443661934836133 -0.089909171454979 0.095233753092968 -0.0771243178432565 -0.066909171454979 0.0951789898704229 -0.0771243178432565 4.96251874062969
-0.0675394179491065 -0.0405120982653282 -0.0860478476525068 0.0975951419189293 -0.0746686024996191 -0.0630478476525068 0.0975379716295034 -0.0746686024996191 4.96751624187906
-0.062868423527129 -0.0365549865245745 -0.0820774058608947 0.0991584496812292 -0.0720707522873954 -0.0590774058608947 0.0991075825045426 -0.0720707522873954 4.97251374312844
-0.058224710083573 -0.0324928555948336 -0.0779985531122713 0.0999797869466508 -0.0693219721705691 -0.0549985531122713 0.0999408221229961 -0.0693219721705691 4.97751124437781
-0.0535623793319908 -0.0283262449255376 -0.07381128136188 0.100106903804628 -0.0664127679891049 -0.05081128136188 0.100081834859354 -0.0664127679891049 4.98250874562719
-0.0488308314330744 -0.023905609530248 -0.069367594943637 0.099813412433906 -0.0631568289374999 -0.046367594943637 0.0997946795882013 -0.0631568289374999 4.98750624687656
-0.0439967694061725 -0.0190473575375994 -0.0644823006827698 0.0994087624561492 -0.0593222138003087 -0.0414823006827698 0.0993784250894454 -0.0593222138003087 4.99250374812594
-0.0390021965592605 -0.0138822863538614 -0.0592719947005335 0.0987064339639477 -0.0550367165605804 -0.0362719947005335 0.0986495714805858 -0.0550367165605804 4.99750124937531
-0.0337806944827159 -0.00894302053966149 -0.0542477434640814 0.0974397220142923 -0.0509020206071348 -0.0312477434640814 0.0974397220142923 -0.0509020206071348 5.00249875062469
-0.028377046063231 -0.00466705789839418 -0.049841341980124 0.098610320481 -0.0474310006334441 -0.0268413419801239 0.098610320481 -0.0474310006334441 5.00749625187406
-0.0230194190218216 -0.00082791360627385 -0.0458499427171194 0.0986434624548806 -0.0443822309963798 -0.0228499427171194 0.0986434624548806 -0.0443822309963798 5.01249375312344
-0.0179675771899007 0.00328400038874348 -0.0415958024421273 0.098965538372893 -0.0419962223723672 -0.0185958024421273 0.098965538372893 -0.0419962223723672 5.01749125437281
-0.0132393684718273 0.00805402835589864 -0.0366988502251564 0.102000030964297 -0.0395000345865841 -0.0136988502251564 0.102000030964297 -0.0395000345865841 5.02248875562219
-0.00855379520910485 0.0131818048341803 -0.0314353923445958 0.104957746270521 -0.0364614616681912 -0.00843539234459577 0.104957746270521 -0.0364614616681912 5.02748625687156
-0.00360961794018322 0.0182421914823033 -0.0262103358070364 0.107316214966114 -0.0333263011164358 -0.00321033580703641 0.107278918924439 -0.0333263011164358 5.03248375812094
0.00162839145048332 0.0232769990436922 -0.0209871760208169 0.10911539373115 -0.0300388998683589 0.00201282397918315 0.109039834583055 -0.0300388998683589 5.03748125937031
0.00698363871954827 0.0285669682813281 -0.0155517912761959 0.110684486434715 -0.026338927288187 0.00744820872380406 0.110564122215545 -0.026338927288187 5.04247876061969
0.012329676079845 0.0340133472015134 -0.0102830305195145 0.11171880876655 -0.0224758001137351 0.0128656303694776 0.111561283118488 -0.0224758001137351 5.04747626186907
0.0176537970008141 0.0388231728810469 -0.00570716566281665 0.111428425204389 -0.0196054854766823 0.0176783618555647 0.111273589607126 -0.0196054854766823 5.05247376311844
0.0228678293072872 0.0427776920871434 -0.00195368388586509 0.109600894791936 -0.0178100497604808 0.0216774752999678 0.109497670388883 -0.0175799016213731 5.05747126436782
0.0277307250083938 0.046338376437057 0.00145290503004733 0.106955721631619 -0.0162694801164189 0.0253031406861866 0.106924814730621 -0.0157897814761577 5.06246876561719
0.032067424579212 0.0500472454827039 0.00502650233771312 0.104601624503557 -0.0143720065202134 0.0290472454827039 0.104601624503557 -0.0136811391102132 5.06746626686657
0.0359799109196264 0.0538937820865917 0.00874211670949897 0.105789840717462 -0.0121276571689688 0.0328937820865917 0.105789840717462 -0.0112577445151676 5.07246376811594
0.0397305528196377 0.0575687077111261 0.0123069639362526 0.10649281344147 -0.0154799588035318 0.0365687077111261 0.10649281344147 -0.0144715610763444 5.07746126936532
0.0434581714146973 0.0610918732447606 0.0157375401388249 0.10675386633975 -0.0204564985817507 0.0400918732447606 0.10675386633975 -0.0197189352037645 5.08245877061469
0.0471119302052948 0.0647402986340854 0.0193168749422097 0.106961118932259 -0.0246960664392183 0.0437402986340854 0.106961118932259 -0.0242131912111884 5.08745627186407
0.0506338914458498 0.0685360870383258 0.0230618281163098 0.107155686893697 -0.028183403605783 0.0475360870383258 0.107155686893697 -0.0279263586834538 5.09245377311344
0.0540657951160194 0.0720968092978804 0.0265747498772354 0.106843252700262 -0.0315537041887792 0.0510968092978804 0.106843252700262 -0.0314531430660987 5.09745127436282
0.057426544351825 0.0750728100903596 0.0295025071078996 0.105592010795409 -0.0353435408424045 0.0540728100903596 0.105592010795409 -0.0352725125414601 5.10244877561219
0.06058646221897 0.0775220547842354 0.0319202861417639 0.103527559781407 -0.0392353858279185 0.0565220547842354 0.103527559781407 -0.0391827845670781 5.10744627686157
0.0633591453732128 0.0797508632543806 0.0341560762424095 0.101100489108689 -0.0426558112173736 0.0587508632543806 0.101100489108689 -0.0426251305875185 5.11244377811094
0.0656937988051396 0.0819412822067092 0.0363995653886403 0.0985778674340045 -0.0453114061926297 0.0609412822067092 0.0985778674340045 -0.0453048525880168 5.11744127936032
0.0677153461372226 0.0840562098757594 0.0386071348462754 0.09592245494262 -0.0473208654986508 0.0630562098757594 0.09592245494262 -0.0473130613761677 5.12243878060969
0.0695876777909634 0.0859941603062898 0.0406674351603122 0.0945469397663786 -0.0488547057157056 0.0649941603062898 0.0945469397663786 -0.0488414581470013 5.12743628185907
0.0713868972363778 0.0876879467784677 0.0425058923483058 0.0941066306682229 -0.0500360208207698 0.0666879467784677 0.0941066306682229 -0.0500103666691328 5.13243378310845
0.0730963681891557 0.0891024331439496 0.0440824246089527 0.0932767721362565 -0.0509202340584427 0.0681024331439496 0.0932767721362565 -0.0508743408175655 5.13743128435782
0.0746649242721389 0.0902741917293855 0.0454317667518 0.0921127093639348 -0.0514392674588071 0.0692741917293855 0.0921127093639348 -0.0513677856548374 5.1424287856072
0.0760537805612922 0.0913578637493282 0.0467095954111807 0.0908149501214716 -0.0513436155551737 0.0703578637493282 0.0908149501214716 -0.0512486195633524 5.14742628685657
0.0772713789932938 0.0925430228364891 0.0481043974372224 0.0896234136599987 -0.0503560473207345 0.0715430228364891 0.0896234136599987 -0.0502479461878808 5.15242378810595
0.0783941677254044 0.0939118353581371 0.0496906108362339 0.0887413878757283 -0.0503515011132162 0.0729118353581371 0.0886415519339313 -0.050300729034491 5.15742128935532
0.0795373612730922 0.0954184076494328 0.0513040566366047 0.0881524706414789 -0.049856140279381 0.0744184076494328 0.0878143523414217 -0.0498159802458425 5.1624187906047
0.0807842346734911 0.0971613975557864 0.0528940653458336 0.0875826199427879 -0.0486666222520794 0.075969465399099 0.0870315657648977 -0.0486413417980506 5.16741629185407
0.0821420717273067 0.0988365151846806 0.0544264465394763 0.0869135960103071 -0.0469583760728056 0.0774639123348178 0.0861778346481947 -0.0469462064937779 5.17241379310345
0.0835563887445347 0.100353423995986 0.0558143881881395 0.0860604138703646 -0.0448600960567256 0.078819932584974 0.085165764286745 -0.0448540937409769 5.17741129435282
0.084947503201829 0.10176498040435 0.0570847720013895 0.087485612251095 -0.0422884717112222 0.0800847720013895 0.0868799997396378 -0.0422822447881311 5.1824087956022
0.0862480293432351 0.103308355487573 0.0584860848364949 0.0912972319238166 -0.0388896191170695 0.0814860848364949 0.0905037072620449 -0.0388853307933031 5.18740629685157
0.0874533456009471 0.105191045737953 0.0602285165483943 0.095569510331572 -0.0343924319038037 0.0832285165483943 0.0945862049154008 -0.0343924319038037 5.19240379810095
0.0886473606301792 0.107306539938459 0.0622167131281274 0.100172703916788 -0.0290237512206848 0.0852167131281274 0.0990105595728789 -0.0290237512206848 5.19740129935032
0.0899302270685938 0.109273773490574 0.0640862049838023 0.104646637597606 -0.0235577613985379 0.0870862049838023 0.103336865159653 -0.0235577613985379 5.2023988005997
0.0912827568484885 0.110755034908873 0.0655057856643091 0.108577922800163 -0.0214104960987069 0.0885057856643091 0.107160861079622 -0.0214104960987069 5.20739630184907
0.0925190896540211 0.111606147570579 0.0663248490760276 0.111780206093544 -0.0195332597410552 0.0893248490760276 0.110290179432406 -0.0195332597410552 5.21239380309845
0.0933887958372015 0.111753940378564 0.0664601869392945 0.114149828342506 -0.0182049378615398 0.0894601869392944 0.112610682518331 -0.0182049378615398 5.21739130434783
0.0937016349624779 0.111187252893426 0.065890592581748 0.11565640179341 -0.017792239440364 0.088890592581748 0.114081024342209 -0.017792239440364 5.2223888055972
0.0933588209369347 0.11017767958427 0.0648734693880473 0.116608631129896 -0.0173786262213743 0.0878734693880473 0.114992984263002 -0.0173588291638201 5.22738630684658
0.0923521058025115 0.109269377862583 0.0639404968597165 0.117645843080185 -0.0162851071586489 0.0869404968597166 0.115969619366722 -0.0162182341778777 5.23238380809595
0.090810499956364 0.108797967338295 0.0634344109913642 0.119164800009074 -0.014045521426664 0.0864344109913642 0.117414156276351 -0.0139819405653869 5.23738130934533
0.0889971287048131 0.108468650621729 0.0630920021738771 0.120811417872127 -0.011102387740498 0.0860920021738771 0.119009199093875 -0.0110806826547526 5.2423788105947
0.0871335449061438 0.107560244171595 0.0622259132355079 0.121717274439595 -0.00847139202099866 0.0852259132355079 0.119927817320911 -0.00847139202099866 5.24737631184408
0.0851709382695102 0.105509740727752 0.0602819970276703 0.121194711404757 -0.00770111382322191 0.0832819970276703 0.119495695906579 -0.00770111382322191 5.25237381309345
0.0827679806381845 0.10223058677437 0.0571533886981231 0.120496057434989 -0.00937213585093403 0.0801533886981231 0.118849458269374 -0.00937213585093403 5.25737131434283
0.0795218903173101 0.0980148631278859 0.0530993932361417 0.119219754453885 -0.0117595785893333 0.0760993932361417 0.11769883003456 -0.0117595785893333 5.2623688155922
0.0752269069739679 0.0933084048116404 0.0485387015306093 0.117228986014359 -0.0142708090374329 0.0715387015306093 0.115825564702456 -0.0142708090374329 5.26736631684158
0.0699590230213249 0.0884672354762967 0.0438174732246381 0.114921489179922 -0.0164557808968893 0.0668174732246381 0.113614813160908 -0.0164556976634847 5.27236381809095
0.0639879688994154 0.0834802254851059 0.0389368913306459 0.112284316232923 -0.018459481973766 0.0619368913306459 0.111064282614825 -0.0183682796279293 5.27736131934033
0.0576012577313179 0.0779251055715785 0.0334999974714733 0.108832050953502 -0.0208062194559365 0.0564999974714733 0.107714397007819 -0.0206078106165465 5.2823588205897
0.050916122912354 0.0713752843749477 0.0270955778891489 0.104063788027857 -0.0241360996167212 0.0500955778891489 0.103081468347579 -0.0237979527496482 5.28735632183908
0.0438014366363114 0.0638796513792245 0.0197395643858311 0.0987265803770874 -0.0287016491413089 0.0427395643858311 0.0978332424347009 -0.0282188496733246 5.29235382308846
0.0360143725112503 0.0559260223385763 0.0117639492153106 0.0925685878481744 -0.033590464602303 0.0348100765221968 0.0918254931011808 -0.0329789867652058 5.29735132433783
0.0274465773050839 0.0476974800889801 0.00339935595326188 0.0865601157853853 -0.0384386488900887 0.0265967324391169 0.0858311585609812 -0.0377213560632218 5.30234882558721
0.0182195908475627 0.0391747601224858 -0.00526363882280302 0.0801228772473334 -0.0462452945451171 0.0180813650449492 0.0795255512322052 -0.0452626622885854 5.30734632683658
0.00854411154497529 0.0301874565404228 -0.0143977217066662 0.0728942632506322 -0.0544323211530357 0.00910158887388327 0.0724434945119871 -0.0533155229970581 5.31234382808596
-0.0014607774403216 0.0205760052536494 -0.0241590752482554 0.0646819383515745 -0.0631260519743818 -0.000494170419327154 0.0643984257919305 -0.0618686555478369 5.31734132933533
-0.0118045175692649 0.010220556874831 -0.0346591799266172 0.05535271341299 -0.0724744061387201 -0.010819022209294 0.0552382446559884 -0.0710750182811127 5.32233883058471
-0.0225572492531141 -0.000796847012819894 -0.0458113498190757 0.0450778577165482 -0.0823584693117057 -0.0217968470128199 0.0450141281133795 -0.0808307232493288 5.32733633183408
-0.0337730340257719 -0.0120100000482867 -0.0571791470490348 0.0341716129207008 -0.0922045370172636 -0.0330100000482867 0.0341572208564211 -0.0905827088410551 5.33233383308346
-0.0453997186839605 -0.0229926168236585 -0.0682863574380164 0.0231679370105667 -0.10141038928275 -0.0439926168236585 0.0231679370105667 -0.0997342254725904 5.33733133433283
-0.0572105720826746 -0.0337773628292092 -0.0791801765742536 0.0120137170027324 -0.110087276032393 -0.0547773628292092 0.0120137170027324 -0.10837231955282 5.34232883558221
-0.0688989553643246 -0.0448690162645613 -0.0903910365886613 0.00106505227281717 -0.118977245704112 -0.0658690162645613 0.00106505227281717 -0.117208188017389 5.34732633683158
-0.0803192202882186 -0.0565129967339413 -0.102167497791811 -0.00856597370790702 -0.128418509192876 -0.0775129967339413 -0.00856597370790702 -0.126582168433071 5.35232383808096
-0.091579435320994 -0.0682425602515972 -0.114016270000992 -0.0175738979732594 -0.137754415230071 -0.0892425602515972 -0.0175738979732594 -0.135873416476503 5.35732133933033
-0.10280551302988 -0.0793523315465645 -0.125207458136405 -0.0264129945410308 -0.146039245022374 -0.100352331546564 -0.0264129945410308 -0.144162429798773 5.36231884057971
-0.113849026172184 -0.0895740682187466 -0.135476462091464 -0.0315735056116701 -0.152976099504805 -0.110574068218747 -0.0315777454299462 -0.151140926971633 5.36731634182908
-0.124320617607535 -0.0990027853048651 -0.144936628959362 -0.0352840320187465 -0.1605994269501 -0.120002785304865 -0.0352983112363608 -0.158593146878481 5.37231384307846
-0.133882532875706 -0.107560075146178 -0.153516046406174 -0.0384753233291745 -0.167717970247348 -0.128560075146178 -0.0385035692568292 -0.165733438238048 5.37731134432784
-0.142397647764751 -0.114936352517465 -0.160900537837649 -0.0409050491506152 -0.173338014142528 -0.135936352517465 -0.0409547488571947 -0.171381170259376 5.38230884557721
-0.149805035497858 -0.121058014245551 -0.167019923669849 -0.0425614340864449 -0.177400358763571 -0.142058014245551 -0.0426379829919641 -0.175474126964503 5.38730634682659
-0.156004784295493 -0.126275180819162 -0.172236779911918 -0.0438197630526252 -0.180365954162018 -0.147275180819162 -0.0439167391174698 -0.178467711135528 5.39230384807596
-0.160949042798524 -0.130987715888663 -0.176953113810604 -0.0450568941555912 -0.182728325877476 -0.151987715888663 -0.0451557798927934 -0.18086401262735 5.39730134932534
-0.164760226039573 -0.135289726125049 -0.181245627011238 -0.0463190925474318 -0.184573429275725 -0.156289726125049 -0.0463979658970558 -0.182774869537255 5.40229885057471
-0.167657394907716 -0.139029435677062 -0.184937695128324 -0.0474134420352757 -0.185679387033988 -0.160029435677062 -0.0474544891907919 -0.184006378915393 5.40729635182409
-0.169774750666214 -0.141986809988461 -0.187790795470637 -0.0480961815608984 -0.187714141051807 -0.162986809988461 -0.0480961815608984 -0.18529411099945 5.41229385307346
-0.171082645734509 -0.143882463434992 -0.189516271403588 -0.0480699764719491 -0.19228602830232 -0.164882463434991 -0.0480699764719491 -0.190020316003881 5.41729135432284
-0.171433685157966 -0.144407603650497 -0.189806330681863 -0.047128096001587 -0.195197268224911 -0.165407603650497 -0.047128096001587 -0.193164019681342 5.42228885557221
-0.170624451602225 -0.143414828187424 -0.188528475493154 -0.0451979491932512 -0.19627409207559 -0.164414828187424 -0.0451979491932512 -0.194536268074291 5.42728635682159
-0.168451707487199 -0.140988690740722 -0.185791288573114 -0.0422857144703845 -0.195630715809364 -0.161988690740722 -0.0424248513288448 -0.194224410160756 5.43228385807096
-0.164797078081476 -0.13721621644269 -0.181700155662027 -0.0368588165969945 -0.1933795110833 -0.15821621644269 -0.0375814955924837 -0.192319770747602 5.43728135932034
-0.159676730213261 -0.131991334977063 -0.176347638672931 -0.0306493628876385 -0.189387524470558 -0.152991334977063 -0.0315649299044629 -0.188683325932285 5.44227886056971
-0.153172809962967 -0.125022875726067 -0.169479709833069 -0.0235594533037091 -0.183566394578714 -0.146180665551597 -0.0246448483567656 -0.183141486998031 5.44727636181909
-0.145322937230629 -0.116423300695531 -0.161107474362501 -0.0157221881497726 -0.176129129033558 -0.137893762365115 -0.0169508139605264 -0.175808434753781 5.45227386306847
-0.136122764619293 -0.106640933550037 -0.151522791004171 -0.00739376977324203 -0.167195570464656 -0.128407491939722 -0.00873183428633668 -0.166997535978462 5.45727136431784
-0.125629899616941 -0.095798566835718 -0.140860447358647 0.00177439799223344 -0.15690979686402 -0.117848003679183 1.57287407626424e-05 -0.156842323168427 5.46226886556722
-0.113997529313943 -0.0838286058375775 -0.129158321526825 0.0146496889065752 -0.145256337769944 -0.106158321526825 0.0124855664181565 -0.145256337769944 5.46726636681659
-0.101380573297141 -0.0708581153374284 -0.116466293006479 0.0279503062102402 -0.132371942982551 -0.0934662930064788 0.0256738504006736 -0.132371942982551 5.47226386806597
-0.0878747619605045 -0.0574408451926442 -0.103312532291787 0.0409612301162658 -0.120176858324184 -0.0803125322917867 0.0385924423623788 -0.120176858324184 5.47726136931534
-0.0736149958897752 -0.0442009192511666 -0.0903124814642945 0.0529217651415899 -0.109163497564941 -0.0673124814642945 0.0504766578701569 -0.109163497564941 5.48225887056472
-0.0589009920237543 -0.0312667194222669 -0.0776071519238301 0.0661904366007816 -0.0983049774117635 -0.05460715192383 0.0630384284040968 -0.0983049774117635 5.48725637181409
-0.0441270217131467 -0.018214741922917 -0.0647968753659871 0.0795296976372674 -0.0871293242940931 -0.0417968753659871 0.0762291564851353 -0.0871293242940931 5.49225387306347
-0.0295380990600293 -0.00459669004116113 -0.0514409914677895 0.0929826104419144 -0.0751104431479262 -0.0284409914677895 0.0895077312187736 -0.0751104431479262 5.49725137431284
-0.0150895182810767 0.00961039074874371 -0.0374960382697416 0.106552228706527 -0.0626975277242701 -0.0144960382697416 0.102918267609761 -0.0626975277242701 5.50224887556222
-0.000583516619330356 0.0240931976569575 -0.0232419059796327 0.119787404256113 -0.0500525901870308 -0.000241905979632744 0.116059434101873 -0.0500525901870308 5.50724637681159
0.0140743035376178 0.0385285159007987 -0.00897602550172683 0.132255559593539 -0.0377269823236046 0.0140239744982732 0.128529331635672 -0.037712799593047 5.51224387806097
0.0287685306780037 0.0526717679546241 0.00507009999168528 0.143664018080358 -0.0262902848842478 0.0280700999916853 0.140043129179037 -0.0262645030708185 5.51724137931034
0.0432610086101006 0.0662843093899246 0.0186619523548643 0.153751332293079 -0.0149466284484104 0.0416619523548643 0.150332442007544 -0.0149181256111749 5.52223888055972
0.0573058297044806 0.0792266723620191 0.0316542292351667 0.16240462019788 -0.00385817026044518 0.0546542292351667 0.159265699647469 -0.00383466683370753 5.52723638180909
0.070699441650581 0.0916005826769298 0.0441329145398243 0.170144780134924 0.00512004385255046 0.0671329145398243 0.167029906186433 0.00512121510737371 5.53223388305847
0.0833222815810364 0.103585868350231 0.056263792289527 0.180848696873574 0.0130019618495237 0.079263792289527 0.177424536508708 0.0130019618495237 5.53723138430785
0.0951823782701588 0.115120530862541 0.0679843424576275 0.19057210431774 0.0208214584579217 0.0909843424576275 0.187535846369306 0.0208214584579217 5.54222888555722
0.10636650232027 0.125925600592543 0.0790225633097154 0.198956717241835 0.0283946830933598 0.102022563309715 0.196365209631655 0.0283946830933598 5.5472263868066
0.116901706131969 0.135850694939091 0.089227108115399 0.205826193868863 0.0356218668108483 0.112227108115399 0.203733893831417 0.0356218668108483 5.55222388805597
0.126693230688627 0.144969375256924 0.0986620026585062 0.211307878008858 0.0425604256729695 0.121662002658506 0.209756109427412 0.0425604256729695 5.55722138930535
0.135617497037967 0.153281271091379 0.107322058243744 0.215430188648129 0.0492216449060616 0.130322058243744 0.21445268655186 0.0492216449060616 5.56221889055472
0.143616179056042 0.160566160665144 0.114989615042689 0.217935806017138 0.0554607166779728 0.137989615042689 0.217564435209066 0.0554607166779728 5.5672163918041
0.150651099895803 0.166658862063644 0.121496581721839 0.219248306204545 0.0609313693450257 0.144496581721839 0.218910200817651 0.0609313693450257 5.57221389305347
0.156624824794106 0.171654929623041 0.126925170955186 0.218935510698794 0.0642150337027033 0.149925170955186 0.218651524515251 0.0655152756129876 5.57721139430285
0.161424227503368 0.175676994359591 0.131386696730076 0.217208869248599 0.06035231450676 0.154386696730076 0.216987050773007 0.061908489148689 5.58220889555222
0.16501579153062 0.178980226620255 0.134608164580647 0.213960310509809 0.0559555528794562 0.157763429485234 0.213807239137559 0.0577427799655037 5.5872063968016
0.167422620438784 0.180973482989778 0.136231488507832 0.208950782868095 0.050888335513121 0.159838716997104 0.208876686453742 0.0528810365774242 5.59220389805097
0.168618451631065 0.181585819427428 0.136486491877919 0.204266946767022 0.0451681970341193 0.160543668840575 0.204208059319369 0.0473334761184584 5.59720139930035
0.168512866438802 0.180914412684227 0.135421559974089 0.199642083682173 0.0389067767107563 0.159914412684227 0.199642083682173 0.0412042349616947 5.60219890054973
0.167038079654961 0.178965231393185 0.133060342289178 0.193485004003822 0.0321782806208755 0.157965231393185 0.193485004003822 0.0345643566462904 5.6071964017991
0.164194634734099 0.175804077067848 0.129520952893136 0.185899662607266 0.0251282021599981 0.154804077067848 0.185899662607266 0.0275584712507045 5.61219390304848
0.160030929736165 0.171714352069309 0.125098450220762 0.17725868402861 0.0180395497694222 0.150714352069309 0.17725868402861 0.0204724441328486 5.61719140429785
0.154653059404697 0.166864625089518 0.119962820940338 0.167783343679696 0.0110508439377568 0.145864625089518 0.167783343679696 0.0134559885005772 5.62218890554723
0.148240722171764 0.161058470376959 0.113905137337129 0.157240546030335 0.00394887378810215 0.140058470376959 0.157240546030335 0.00630899707694071 5.6271864067966
0.140955969687707 0.15406417502873 0.106686409504243 0.150656764612782 -0.00639805387449594 0.13306417502873 0.150656764612782 -0.00219681066687502 5.63218390804598
0.132822467287848 0.146102089382406 0.0985405788003398 0.143475454258337 -0.0195500918562522 0.125102089382406 0.143475454258337 -0.0155153931225675 5.63718140929535
0.123788147108247 0.137653861753312 0.0899672737859162 0.135693968927175 -0.0320947379278506 0.116653861753312 0.135693968927175 -0.0282944874266635 5.64217891054473
0.113928985220676 0.128797941266741 0.0810409562775853 0.127401756409001 -0.0439809416794434 0.107797941266741 0.127401756409001 -0.0404674491877293 5.6471764117941
0.103481620454085 0.119116313303363 0.0713240772801914 0.118095613493241 -0.0559233313021415 0.0981163133033627 0.118095613493241 -0.05273202631706 5.65217391304348
0.0926176446090062 0.108369634051725 0.0605738976785639 0.107481668508282 -0.0682661815787829 0.0873696340517247 0.107481668508282 -0.0654459582493553 5.65717141429285
0.0812902513870129 0.0969279385076419 0.0491814801429926 0.0959917136879415 -0.0803661397251616 0.0759279385076419 0.0959917136879415 -0.0779955444694222 5.66216891554223
0.0694036033477169 0.0853466472839035 0.0377200238727025 0.0842816784147507 -0.091372505226324 0.0643466472839035 0.0842816784147507 -0.0895344815610161 5.6671664167916
0.0570685673646932 0.0738005577442065 0.0263573026180808 0.0725563104540105 -0.101130407502634 0.0528005577442065 0.0725563104540105 -0.0998772249126103 5.67216391804098
0.0445822476812243 0.0621945201862068 0.0149794546695136 0.0606977447643588 -0.109923407897622 0.0411945201862068 0.0606977447643588 -0.109272042358848 5.67716141929035
0.0321907845296896 0.0506255357134907 0.0036749864605118 0.0488154089559883 -0.117794330493034 0.0296255357134907 0.0488154089559883 -0.11764964293412 5.68215892053973
0.0199854685657271 0.0394011597449054 -0.00724922678067995 0.0372697881966411 -0.124681171264185 0.0184011597449054 0.0372697881966411 -0.124617777073454 5.6871564217891
0.00802262750569024 0.0286337809145854 -0.017690096860786 0.0261893151773376 -0.131441802617854 0.00763378091458539 0.0261893151773376 -0.131136060608369 5.69215392303848
-0.00358392057065936 0.0180748846023701 -0.0279146277826402 0.0168027674201969 -0.141590361581317 -0.00292511539762989 0.0168027674201969 -0.14099789383124 5.69715142428786
-0.0147509964910396 0.00741048667640067 -0.0382479933452519 0.00832704843543077 -0.151296936505364 -0.0135895133235993 0.00832704843543077 -0.151199902086137 5.70214892553723
-0.0255360516035268 -0.0034010978617736 -0.0487256696250337 -0.000108984065383843 -0.16095094042888 -0.0244010978617736 -0.000108984065383843 -0.160926081941146 5.70714642678661
-0.0360834942783394 -0.0140831118100662 -0.0590543866514689 -0.00629266422019655 -0.169796458963878 -0.0350831118100662 -0.00629266422019655 -0.169793277844392 5.71214392803598
-0.0464597297810787 -0.024204804585694 -0.0687906299864897 -0.0122116477054808 -0.177251149098544 -0.045204804585694 -0.0122116477054808 -0.177234968204957 5.71714142928536
-0.0565512867063613 -0.033391545366664 -0.0775607494178396 -0.0175933858419335 -0.182801183419592 -0.054391545366664 -0.0175933858419335 -0.182798657624756 5.72213893053473
-0.0661003211955224 -0.0412515567452366 -0.0855477479511552 -0.0223264605069952 -0.186394324805377 -0.0625128012663032 -0.0223264605069952 -0.186394324805377 5.72713643178411
-0.0748324684000903 -0.0480542491006892 -0.0927327889246056 -0.0265088223250412 -0.188340524904566 -0.0697327889246056 -0.0265088223250412 -0.188340524904566 5.73213393303348
-0.0825982713989738 -0.0542625041647974 -0.0993230610170308 -0.0303239283805526 -0.189083761480376 -0.0763230610170307 -0.0303239283805526 -0.189083761480376 5.73713143428286
-0.089442936715742 -0.0599928108544455 -0.105393907536751 -0.0337999588938624 -0.188823637743972 -0.0823939075367512 -0.0338493480143473 -0.188823637743972 5.74212893553223
-0.0955447660778683 -0.0651413979037865 -0.110847915029 -0.0368272245100222 -0.187462783626968 -0.0878479150289996 -0.0370167470817809 -0.187462783626968 5.74712643678161
-0.101068260498739 -0.0696211875925838 -0.115603557587232 -0.0391985305617179 -0.189257170772988 -0.0926035575872321 -0.039767122248409 -0.189257170772988 5.75212393803098
-0.10607302420717 -0.073580650166129 -0.119806307430191 -0.0409915769973638 -0.190106230938736 -0.0968063074301907 -0.0420135362612166 -0.190106230938736 5.75712143928036
-0.110563660519812 -0.0773529875047353 -0.12378309821871 -0.04275474656265 -0.190423896297176 -0.10078309821871 -0.0439584983538293 -0.190423896297176 5.76211894052974
-0.114607033515208 -0.081216654016725 -0.127812791248246 -0.0447074012534086 -0.190589900824274 -0.104812791248246 -0.046071070041719 -0.190589900824274 5.76711644177911
-0.118375722422596 -0.0852324748447269 -0.131965768645192 -0.0469131688770885 -0.190698610569106 -0.108965768645192 -0.0484192261757333 -0.190698610569106 5.77211394302849
-0.122072564545252 -0.0892946868760139 -0.136147736284744 -0.046357490827516 -0.190627690533976 -0.113147736284744 -0.0483006462173775 -0.190627690533976 5.77711144427786
-0.125821700970651 -0.0932997976679206 -0.140259595517895 -0.0437036875077909 -0.190258650160101 -0.117259595517895 -0.0455209299493489 -0.190258650160101 5.78210894552724
-0.129632105527287 -0.0972520772564744 -0.144300459968785 -0.0412562170849912 -0.189613494851123 -0.121300459968785 -0.0429416128636898 -0.189613494851123 5.78710644677661
-0.133451615667344 -0.101232824673111 -0.148341593763726 -0.039115732859209 -0.188814057926366 -0.125341593763726 -0.0406520900021309 -0.188814057926366 5.79210394802599
-0.137243077725288 -0.105299835465243 -0.152432228095879 -0.0373523939603924 -0.18797947062914 -0.129432228095879 -0.0387160143076558 -0.187951613467781 5.79710144927536
-0.141011614477066 -0.109404535818126 -0.15652008167296 -0.035932577273279 -0.187056180921049 -0.13352008167296 -0.037098196046378 -0.186980796881193 5.80209895052474
-0.14477218839842 -0.113371140509082 -0.16042985574526 -0.034710960466909 -0.185791539332397 -0.13742985574526 -0.035653081811687 -0.18569494440232 5.80709645177411
-0.148495154553319 -0.116980728181849 -0.163942893942845 -0.0335177225258795 -0.183918975965035 -0.140942893942845 -0.0342077672790482 -0.18383716600239 5.81209395302349
-0.152075392435736 -0.120155462130449 -0.166975852134626 -0.0323244720691967 -0.184251226111769 -0.143975852134626 -0.032727258463011 -0.184134344873194 5.81709145427286
-0.155359667956282 -0.123069000558568 -0.169691550864935 -0.0313246748955351 -0.184383888321639 -0.146691550864935 -0.03140089738452 -0.184335203755283 5.82208895552224
-0.158233108356889 -0.125979254659153 -0.172342148620615 -0.0304195923260848 -0.184441245633987 -0.149342148620615 -0.0304751593578296 -0.184441245633987 5.82708645677161
-0.160695949536321 -0.128907824816327 -0.174959067272294 -0.0298709137557078 -0.184501331260408 -0.151959067272294 -0.0299629989016779 -0.184501331260408 5.83208395802099
-0.162831781144247 -0.131570238880246 -0.177278845725929 -0.0294798858078743 -0.184199501345819 -0.154278845725929 -0.029598701404919 -0.184199501345819 5.83708145927036
-0.164672427053088 -0.133660374635374 -0.179011324217067 -0.0289723687063277 -0.183193497443378 -0.156011324217067 -0.0291119027859442 -0.183193497443378 5.84207896051974
-0.166107228845657 -0.135074457376676 -0.180056050233315 -0.0282729112315962 -0.181381478168803 -0.157056050233315 -0.0284276682920855 -0.181381478168803 5.84707646176911
-0.166946831818243 -0.135780581068601 -0.180380476560322 -0.0273708867791174 -0.178746104682456 -0.157380476560322 -0.0275354321399652 -0.178746104682456 5.85207396301849
-0.167050328118705 -0.13553854856771 -0.179870055770723 -0.0261705210844585 -0.179808093657357 -0.156870055770723 -0.0263423905375004 -0.179808093657357 5.85707146426787
-0.166357700069082 -0.134181756318059 -0.178712827146026 -0.0246761963713933 -0.180245021859495 -0.155520159521322 -0.0248540160252483 -0.180245021859495 5.86206896551724
-0.164848245429383 -0.132362004136519 -0.177297997969144 -0.0232172615380799 -0.180443474724818 -0.153685839436029 -0.0233928120816875 -0.180107047655894 5.86706646676662
-0.16256828684804 -0.130595554852719 -0.175915052943938 -0.0222143787484926 -0.180835349366807 -0.151863095311831 -0.0223699068537201 -0.179982811641623 5.87206396801599
-0.159712571997001 -0.129007808180003 -0.174667224292729 -0.0216930235965761 -0.181403074351705 -0.150175846262699 -0.021810810074533 -0.180023864557321 5.87706146926537
-0.156574562356162 -0.127233429847831 -0.173175617694634 -0.0208067648531066 -0.181701286167671 -0.148280387149893 -0.0208067648531066 -0.179825888571267 5.88205897051474
-0.153334969026277 -0.124831299539982 -0.171071906033237 -0.0185707282585067 -0.181293225404081 -0.145831299539982 -0.0185707282585067 -0.178980280277038 5.88705647176412
-0.149927644155824 -0.121845381471475 -0.168373630316985 -0.0161372792229577 -0.180199517531768 -0.142845381471475 -0.0161372792229577 -0.177508373878421 5.89205397301349
-0.146158711733458 -0.118518960950598 -0.165286386869002 -0.0137047546265823 -0.178665225755696 -0.139518960950598 -0.0137047546265823 -0.175645712572509 5.89705147426287
-0.141921932278586 -0.114881627882306 -0.161841057674158 -0.0111811417854545 -0.176727284124869 -0.135881627882306 -0.0111811417854545 -0.173429164448456 5.90204897551224
-0.137248481236902 -0.110788020101275 -0.157887702788336 -0.00833789829104061 -0.174204908795257 -0.131788020101275 -0.00833789829104061 -0.170685050051084 5.90704647676162
-0.132186735347627 -0.106127644471142 -0.153314993489347 -0.0053038770775109 -0.170959869345557 -0.127127644471142 -0.0053038770775109 -0.16727783015349 5.91204397801099
-0.126713354536764 -0.10087967712735 -0.148105467210952 -0.00207167236804785 -0.166962550690272 -0.12187967712735 -0.00207167236804785 -0.163175374027397 5.91704147926037
-0.120762933638971 -0.0950358500964901 -0.142253667017813 0.00191688717087914 -0.162194647932356 -0.11603585009649 0.00191688717087914 -0.158357236544704 5.92203898050975
-0.114282041995815 -0.0886269305159578 -0.135792977109671 0.0069829718998547 -0.157461558009654 -0.109626930515958 0.0069829718998547 -0.15461398776093 5.92703648175912
-0.107240400987113 -0.0817870324684404 -0.128861343036205 0.0120746848529735 -0.154873129282102 -0.10278703246844 0.0120746848529735 -0.152430539485663 5.9320339830085
-0.0996384060654244 -0.0746332022287692 -0.121575763967443 0.0170381955089066 -0.152509961898924 -0.0956332022287692 0.0170381955089066 -0.150005238413998 5.93703148425787
-0.0915219697704739 -0.0670585014879209 -0.113820669198811 0.0231516306386009 -0.149723145311719 -0.088058501487921 0.0231516306386009 -0.147196093834553 5.94202898550725
-0.0829446775574339 -0.0587586080601369 -0.105281322550913 0.0308439900343098 -0.146141048252269 -0.0797586080601369 0.0308439900343098 -0.143646505563425 5.94702648675662
-0.0738813822494521 -0.0495223527526715 -0.0957477331753026 0.0392343019727664 -0.141471624903271 -0.0705223527526715 0.0392241577667812 -0.139070183544994 5.952023988006
-0.0642055250324347 -0.0394616551209109 -0.0853485763957743 0.0481759829246794 -0.135751534507775 -0.0604616551209109 0.0481053780493648 -0.133491642175349 5.95702148925537
-0.0537951416170243 -0.0289478274415839 -0.0744770397121174 0.0570759296785966 -0.129295812412228 -0.0499478274415839 0.0569618024915655 -0.127203355170425 5.96201899050475
-0.0426748497471943 -0.0183659919957496 -0.0635314776795301 0.0654058372798451 -0.122453392693325 -0.0393659919957496 0.0652824604789728 -0.120535907808096 5.96701649175412
-0.0310514746405541 -0.00792441538249163 -0.0527196607239756 0.073409999514823 -0.115409489220471 -0.0289244153824916 0.0728301364682275 -0.113669009984207 5.9720139930035
-0.0192149266862832 0.00239275950026105 -0.0420161785858719 0.0808268729307493 -0.108129286036276 -0.018607240499739 0.0796886820337706 -0.106574429040971 5.97701149425287
-0.00739651252233129 0.0127805344664246 -0.0312940061378963 0.0878929142852608 -0.100398645764533 -0.00822295663770586 0.0861759886320899 -0.0990507456789327 5.98200899550225
0.00431822398028565 0.0239288563418581 -0.0206241806768917 0.0949847181888518 -0.0919322533514344 0.00248432855174049 0.0926769646846015 -0.090823629501865 5.98700649675162
0.0159916341971156 0.0355685403385991 -0.00946207189520115 0.103153747544212 -0.0825486883152627 0.0136649984490954 0.100598189533159 -0.0817126179512602 5.992003998001
0.0277654952349262 0.0475873655841954 0.00210594514826447 0.114303832166775 -0.07231563231965 0.0252298794602576 0.111195048125557 -0.0717725241486829 5.99700149925037
0.0397506525917475 0.0597032239861616 0.013816800787958 0.125145671139869 -0.0615013075117117 0.0369221830424406 0.12155706048812 -0.0612345000635844 6.00199900049975


==> figures_tikz/UQ_Param_Disps_Med.txt <==
FOM ROM Up Down Time Avg
0 0 0 0 0 0
-0.00034562673985715 -0.00295450678076284 0.000634509542958098 -0.00400077984293 0.0249875062468766 -0.0011930128237089
-0.00014529380756386 0.000992183140905014 0.00271315675192771 -0.0013812827233078 0.0499750124937531 0.000648569538701203
0.0101950990495819 0.00732826802399148 0.0137198956288895 0.00526841831598332 0.0749625187406297 0.00915219852473699
0.0234931570050292 0.0234408123473445 0.0311948717302665 0.0173866839708141 0.0999500249875063 0.0240622934622269
0.0447902974345046 0.0435977757394219 0.0556210364427909 0.0317509339962753 0.124937531234383 0.044212635068244
0.0630503754989292 0.0603596067385458 0.0762831057245998 0.0418576001109993 0.149925037481259 0.0610958286427839
0.0658390749880639 0.0584132234983353 0.0806877878609331 0.0384031197230924 0.174912543728136 0.0608954246649116
0.0514421678996755 0.0426321906241078 0.068327025557953 0.0230333339218161 0.199900049975013 0.0442147769413875
0.0260563524449654 0.0196072948852744 0.044209606864521 -0.00101269651835897 0.224887556221889 0.018122293319306
-0.00393976197671411 -0.0105021057618764 0.0150908148061643 -0.0404686756111441 0.249875062468766 -0.0123288191050752
-0.0361918782670586 -0.0423325622351271 -0.0126733703137668 -0.0750052150634712 0.274862568715642 -0.0431136582956659
-0.0679004112499257 -0.0705787579480302 -0.038680036940805 -0.101266540370682 0.299850074962519 -0.070743075231774
-0.0949559451971783 -0.0925561556025019 -0.0657141159230266 -0.116382642201238 0.324837581209395 -0.0919781661592569
-0.110177353124756 -0.0997449787894513 -0.0637522160153288 -0.128443482832957 0.349825087456272 -0.099990988206876
-0.111362693654359 -0.0966215048236728 -0.0528048270738026 -0.135520401682413 0.374812593703148 -0.095805889505166
-0.107124203263381 -0.0884721904090032 -0.038995245651442 -0.142891302134559 0.399800099950025 -0.0872118102810627
-0.0927952357053087 -0.0720922980145448 -0.0233693018057194 -0.141175011269463 0.424787606196902 -0.0718817626088918
-0.07241482326768 -0.048292840936536 -0.0064666466345109 -0.127694865995272 0.449775112443778 -0.0515007401636665
-0.0372373777260398 -0.0159001931036346 0.0235508068397582 -0.0946191116819336 0.474762618690655 -0.0207139843980237
-0.00118616120259386 0.0160298266869379 0.0508584574608731 -0.0547730336753663 0.499750124937531 0.0104589542202933
0.0380890936316471 0.0496403300806539 0.0784777045227102 -0.00836775843463943 0.524737631184408 0.0428626915529676
0.0733587832698519 0.0776067526470957 0.0999809237846678 0.0274553801295868 0.549725137431284 0.0705953734403521
0.101992869497491 0.0982701212690708 0.124172815058861 0.0585861138258891 0.574712643678161 0.0915409598477093
0.124308198270068 0.112984802839689 0.14442825687311 0.0631705772002221 0.599700149925038 0.10648848327638
0.134514625106495 0.114234948697828 0.162664869079753 0.0548587945793758 0.624687656171914 0.109938218805299
0.12740139786755 0.0999690522679175 0.171634360893353 0.0365702406244605 0.649675162418791 0.0981569833970899
0.10198098115311 0.0673593074022962 0.166488983394699 0.00512251505021984 0.674662668665667 0.0698539159686706
0.0596635388204764 0.025310717689926 0.137641018564586 -0.0422241737083828 0.699650174912544 0.0301810498535244
0.0144585037786898 -0.01648967963403 0.101429734781359 -0.0821910717258001 0.72463768115942 -0.00900863104591319
-0.0301917232197515 -0.0564235116514375 0.0574738956397497 -0.108087400341641 0.749625187406297 -0.0441854777880905
-0.0682359213641526 -0.0862676777298069 0.0117258435061714 -0.119283858479476 0.774612693653173 -0.0698579377838935
-0.0985898835315153 -0.103278313397467 -0.0254358484451894 -0.130262812747899 0.79960019990005 -0.0855504899238874
-0.112900271317559 -0.104501930626853 -0.046283180759885 -0.131706088428546 0.824587706146927 -0.0869997325188644
-0.114581101513328 -0.0924683858236308 -0.0226620386988307 -0.135684460728147 0.849575212393803 -0.0778316882985969
-0.103482345273727 -0.0738418024476189 0.0105733103382394 -0.136708791927554 0.87456271864068 -0.0621688499488987
-0.0856257480937743 -0.0458273403023935 0.0412700382098507 -0.137342886938247 0.899550224887556 -0.0427320886441528
-0.0590084418489536 -0.0173608127432199 0.0612754125518079 -0.137719668998074 0.924537731134433 -0.0221915368520672
-0.0247777391099047 0.0184881671391256 0.0785068862262946 -0.121915168120518 0.949525237381309 0.00288767462058469
0.0110920426739258 0.0431138933460197 0.0850155102381373 -0.09520817736182 0.974512743628186 0.0231959468134315
0.0419360729977295 0.0662564698705184 0.0909352847900006 -0.0621749689239197 0.999500249875062 0.0399267082901
0.0693026749311701 0.0799412206909433 0.101361785850331 -0.026169225514217 1.02448775612194 0.0515917675020903
0.0902117056471828 0.0888749531422984 0.111170215782751 0.0100316472178123 1.04947526236882 0.0602181548634925
0.106345656699806 0.0888534495044661 0.12077818555005 0.0162636538962548 1.07446276861569 0.0654440183989607
0.105906569460942 0.0739720347231835 0.129034328282217 -0.00659643083239428 1.09945027486257 0.0592802977030112
0.0917900402019299 0.0497636195049928 0.128563163211926 -0.0329065173072422 1.12443778110945 0.0445195423410745
0.0686832324987631 0.0207010457585547 0.126713674694134 -0.0544076818888103 1.14942528735632 0.0261814260268919
0.0445427092310114 -0.00430358838119085 0.128652049041805 -0.0620831463229234 1.1744127936032 0.0122652146691138
0.0318103648742343 -0.0101943061595792 0.140181175125097 -0.0441935928743439 1.19940029985008 0.0145526195293944
0.0292841692229532 -0.00849697664330723 0.154208600287159 -0.0220171365236382 1.22438780609695 0.0269560244311653
0.0308852895790147 0.00480765374756202 0.161238501669722 0.003162352022377 1.24937531234383 0.0451716937971876
0.0371858270848116 0.0235387797142899 0.162103364743609 0.0199245400489236 1.2743628185907 0.064495333581617
0.0408893832604634 0.0416522546186483 0.149054177628606 0.0311376085220172 1.29935032483758 0.0777959972987565
0.0490098082574294 0.0604515573215377 0.151157174040697 0.0393309973063599 1.32433783108446 0.088087189231584
0.0516183065763175 0.0726865490381548 0.149673421783958 0.0376645991051468 1.34932533733133 0.0880258936321114
0.0457565120855245 0.0715846305722128 0.126737623784403 0.0270437254635306 1.37431284357821 0.0732506360443429
0.021636581174859 0.0490156007316277 0.0755258102448122 0.000877063906959225 1.39930034982509 0.0369323231928796
-0.019513364363713 0.00621012048520097 0.0182863433059158 -0.0640071236315521 1.42428785607196 -0.0179163644576994
-0.063321628383164 -0.0389961277545971 -0.0318395460383468 -0.132682061010194 1.44927536231884 -0.0735788837456384
-0.0922286081233019 -0.0694209130108804 -0.0587617445894277 -0.188448468627928 1.47426286856572 -0.11070140584238
-0.0994251321000317 -0.0813878638839038 -0.0688912413104621 -0.213353152491466 1.49925037481259 -0.122646212887268
-0.0894100572661785 -0.0814934623726975 -0.068356114170144 -0.209514825695775 1.52423788105947 -0.115047222339947
-0.0757829629404271 -0.0732724083596307 -0.0590188121898912 -0.19598897187736 1.54922538730635 -0.0984489567612744
-0.0552271698101345 -0.057788719691807 -0.0437995171927729 -0.169406455932355 1.57421289355322 -0.073501817389214
-0.0330035401306047 -0.0424028705278407 -0.0199278969865974 -0.131132383622164 1.5992003998001 -0.0458147771576376
-0.0100421674251933 -0.0219327162651665 0.0173028158381428 -0.0802004239382415 1.62418790604698 -0.0154173715549979
0.0124800039660067 -0.0044946081215694 0.0489181468978884 -0.0234066409468198 1.64917541229385 0.0128153615135413
0.027966422868104 0.0122730506848279 0.0712187170426024 0.00913157800626716 1.67416291854073 0.0357035280336315
0.0355569111939359 0.0200602372437686 0.0806611752785403 0.0164301045748612 1.69915042478761 0.0484514645408162
0.0334988038026654 0.0213433051471357 0.0981029947028547 0.0180661675474281 1.72413793103448 0.0510839209434794
0.0257308936395405 0.0189792819929457 0.109950077107489 0.0156803967334354 1.74912543728136 0.0463909335268313
0.0177907655316005 0.0167193788121321 0.113065430015256 0.0112730314665031 1.77411294352824 0.0389916056013731
0.0149135161021991 0.0189886325689637 0.113601775547284 0.00962027200173493 1.79910044977511 0.033798823193081
0.0235257237646814 0.0345575531957672 0.120996854885381 0.0121447276662113 1.82408795602199 0.0382280922176265
0.0359905048452679 0.044745298074715 0.124729539029855 0.00762654951503807 1.84907546226887 0.0419077194515154
0.0469409368459487 0.0551672175392421 0.121569991581897 0.00581737398557667 1.87406296851574 0.0442572782087534
0.0538707111155512 0.0596859332834486 0.110456005205622 0.00126929266315132 1.89905047476262 0.0422545150764021
0.05013542720191 0.0495375176601095 0.0840538680034284 -0.0103064448503533 1.9240379810095 0.0304632796964931
0.0379765949523427 0.0338371646346853 0.0479699279429258 -0.0197488510598623 1.94902548725637 0.0139603169642103
0.0220401987137224 0.0153373125633525 0.0260100032009945 -0.0313945520760427 1.97401299350325 -0.00288418274719934
0.00146032374888823 -0.0108481206454624 0.00164982355568109 -0.0447923860711014 1.99900049975012 -0.0218621969991629
-0.0221493889707311 -0.0318659539982392 -0.0167517417986397 -0.0732818869505073 2.023988005997 -0.0381503358455063
-0.0438638277047363 -0.0557191493523919 -0.0231425453171438 -0.112803604486614 2.04897551224388 -0.0530285634632876
-0.0599840092385008 -0.0623815164263505 -0.0114012737468622 -0.140886626050997 2.07396301849075 -0.0573762758069787
-0.061393506273453 -0.0617983306625576 0.00045832375799374 -0.147401233416974 2.09895052473763 -0.0516562873198041
-0.0551438170935351 -0.0523794991989024 0.0155638474366787 -0.139324565762538 2.12393803098451 -0.0392535034093032
-0.0458432505464159 -0.0375068976257032 0.0235266265377665 -0.120240502049492 2.14892553723138 -0.0259449510386371
-0.0333176865469803 -0.0228989213304089 0.025369653086047 -0.0923958687370212 2.17391304347826 -0.0139069269975045
-0.0246004059317962 -0.0142168720319361 0.0197732208193845 -0.064706643149938 2.19890054972514 -0.00797898501835368
-0.0158052209997433 -0.0029988885908657 0.0177059201495715 -0.0319335718374299 2.22388805597201 -0.00251660940523575
-0.00567601589190165 0.00490155525169568 0.0188160375201949 -0.0188782312643418 2.24887556221889 0.0022989593215298
0.00265187481070354 0.0128846905310816 0.0317160228007526 -0.0241088183757918 2.27386306846577 0.00684086015126
0.0175029370097582 0.025679711812996 0.0630461069152841 -0.0170148689886203 2.29885057471264 0.0172552364333917
0.0338465529839342 0.0389952085936541 0.0919628291399939 -0.00143717077035014 2.32383808095952 0.0302110773468118
0.050296281095625 0.0511983555072184 0.11567004191972 0.0105549114364189 2.3488255872064 0.0433948027838865
0.0637555763665808 0.0581003425180247 0.132032836966691 0.01768256043439 2.37381309345327 0.0530833111965894
0.0741722182307547 0.0638414630000397 0.140028738993297 0.0254035291611624 2.39880059970015 0.0608116193378627
0.0825592368767465 0.0695294515542701 0.144877291135005 0.0326890517996363 2.42378810594703 0.0676288270138118
0.0882204838907112 0.0658923249393756 0.144756884505272 0.0343861799516969 2.4487756121939 0.0699720581598362
0.0834904860183028 0.0597953498830977 0.134388399007865 0.0313653748269584 2.47376311844078 0.0663589304045471
0.0686332374915649 0.0420908928365979 0.109247918394085 0.0220077412868221 2.49875062468766 0.0525579185637165
0.0387305423297464 0.0138347534350574 0.0659558003074018 0.00425612640518134 2.52373813093453 0.0267196595503025
-0.000414427417144738 -0.0203739807482559 0.0105517472441042 -0.0298494347541249 2.54872563718141 -0.00687133746158486
-0.0467940080905135 -0.0581167548744987 -0.0283246517648768 -0.0742794080792505 2.57371314342829 -0.0458598375937531
-0.0898515925719185 -0.0903951543147778 -0.0481882228408777 -0.11761279517875 2.59870064967516 -0.0814021671765083
-0.125806364956974 -0.118431404547305 -0.0648294377847697 -0.173819346928533 2.62368815592204 -0.111337956267174
-0.149737700131297 -0.129907623113509 -0.0713889208310557 -0.215732540903482 2.64867566216892 -0.128280668232105
-0.147817151904916 -0.115172779165275 -0.0607889383489583 -0.227885597245639 2.67366316841579 -0.121158083456972
-0.120385803259073 -0.0828664668653252 -0.0378768773370315 -0.208818431156096 2.69865067466267 -0.0926576749305517
-0.0721910772062689 -0.031514195280107 -0.00247079551602298 -0.161640997600823 2.72363818090955 -0.0458032715308654
-0.0144815103676573 0.0218874905985386 0.0531095177947534 -0.0960587794576659 2.74862568715642 0.00572355099472298
0.0382667125188202 0.0656197409251887 0.094320981560796 -0.030971234918024 2.7736131934033 0.049235023989571
0.0823528543955682 0.0998658099447534 0.127023295511376 0.0252492447522431 2.79860069965018 0.0825922157370388
0.118068359702049 0.122971811015931 0.153820646678148 0.0719502564379794 2.82358820589705 0.10665214717879
0.142313246997413 0.130850188700606 0.164547937879607 0.0685775380087078 2.84857571214393 0.119543956598805
0.151570004875878 0.124727646897387 0.198779455355862 0.0574166343855377 2.8735632183908 0.120217475142427
0.147516946606037 0.111595387702736 0.222882359649072 0.0446528851855165 2.89855072463768 0.112343025570918
0.134189677589015 0.0883030397691515 0.230964316326599 0.0293904053872987 2.92353823088456 0.0973018887309596
0.11350184597356 0.0630107318657026 0.225195049309551 0.0158940683975011 2.94852573713143 0.0794340268611853
0.0895398657014275 0.0406124424819605 0.208916884546011 0.00525047223835484 2.97351324337831 0.0620278999240479
0.0613316116097331 0.0161419365056211 0.181564868008861 -0.0090295106433366 2.99850074962519 0.0420779993091834
0.0306948247745284 -0.00511496442972077 0.143638774928865 -0.0194444347636602 3.02348825587206 0.0216250151899965
-0.00216212239084831 -0.0276041764508652 0.0954621733303597 -0.0346749588036045 3.04847576211894 -0.00128601957728969
-0.0359834432188475 -0.0476412543642663 0.0388242051713344 -0.0601497275510087 3.07346326836582 -0.0246291888469149
-0.0664279937663223 -0.0634065776356147 -0.015582517230262 -0.0804176162194716 3.09845077461269 -0.0455476071585843
-0.0940844203924419 -0.0757639745572392 -0.0283424558370392 -0.105550310657816 3.12343828085957 -0.0646641514202802
-0.111181029683521 -0.0765166050218665 -0.024203560151792 -0.140994532924388 3.14842578710645 -0.0752848772002132
-0.115125481132144 -0.0710735275314718 -0.0176031947217193 -0.183273301605584 3.17341329335332 -0.0776888112515271
-0.1068015705309 -0.0544659751206772 -0.00273404331664132 -0.208400983513358 3.1984007996002 -0.0704437624717659
-0.0840605539759368 -0.0303362775385553 0.0165449283592866 -0.212212537878614 3.22338830584708 -0.0541094890022681
-0.0536939888801198 -0.0056066450732369 0.0322240128266435 -0.199670391937379 3.24837581209395 -0.0342203786890259
-0.0111202113874169 0.0297072626700868 0.0494503766849133 -0.158513430623413 3.27336331834083 -0.00426274944177156
0.0367980432602379 0.0619109900658221 0.0774420450486419 -0.0976258846091996 3.29835082458771 0.0282640217171028
0.0844476225133058 0.0917777117748796 0.114801163447316 -0.0231118914160974 3.32333833083458 0.0611147706794005
0.118118644800574 0.104617394104155 0.134121242980122 0.0362063850092025 3.34832583708146 0.0814994049248727
0.131224277076325 0.0993743223276213 0.151975328548623 0.03074806400902 3.37331334332834 0.0855761550344225
0.121728195859212 0.0750383150676825 0.15477264449552 0.00450919401004689 3.39830084957521 0.0723688083004373
0.0898201487797929 0.0353223026107782 0.160155810682664 -0.039094772421104 3.42328835582209 0.0437774943398897
0.0419923919557503 -0.0149673214578096 0.150072683765818 -0.0836777491286219 3.44827586206897 0.00479612834533719
-0.0195351525618465 -0.0752030897324539 0.114410748395985 -0.12932628440672 3.47326336831584 -0.0431896407418375
-0.0822486528322107 -0.118747871924879 0.0618883871922331 -0.157667869533782 3.49825087456272 -0.0843715962928592
-0.124994117747561 -0.145106415753222 0.0129942686753545 -0.184430501729423 3.5232383808096 -0.107786153943266
-0.150830944674138 -0.14995819023148 -0.022615074687407 -0.190229116052938 3.54822588705647 -0.113571354413919
-0.158302740216195 -0.137704678991883 -0.0495973083718529 -0.177167006098199 3.57321339330335 -0.106018439112191
-0.152888373332436 -0.112232768701708 -0.0198786829418192 -0.176580534725824 3.59820089955023 -0.0908536818622707
-0.132743927535795 -0.0785316567923113 0.0163472426356445 -0.165055076229995 3.6231884057971 -0.0696498169539009
-0.102153591417338 -0.0390180113104856 0.048361902292312 -0.158432234085805 3.64817591204398 -0.0448305045900718
-0.0602338003122873 0.00521843194336873 0.0735847855618181 -0.148657728764444 3.67316341829085 -0.0156735612015462
-0.0185487815221707 0.0397556883842876 0.0832327848752786 -0.137195249749443 3.69815092453773 0.00771990567707687
0.0131111593556424 0.0606649210850025 0.0858781746782391 -0.128031400549275 3.72313843078461 0.0193471379547734
0.0386656723872522 0.0731756438841338 0.0915325615712737 -0.115018443914895 3.74812593703148 0.0246999723343961
0.0591174731459045 0.0739334821910102 0.0924805119794062 -0.0930439242426793 3.77311344327836 0.0258169051401935
0.0731215139508337 0.0681715613775088 0.0898280398534529 -0.0628936530254944 3.79810094952524 0.0252421120058326
0.0761583557759967 0.0519563639275245 0.0803697349477416 -0.0384388027832222 3.82308845577211 0.0189430512783621
0.0708325014096223 0.0309488792303587 0.0859185038781805 -0.0621176895776495 3.84807596201899 0.0104361864638846
0.0506192488792521 -0.00338741198148576 0.0731307393559714 -0.0876670918131335 3.87306346826587 -0.00676941187173116
0.0187035408071742 -0.0391694732145338 0.0630518350008649 -0.108146700833092 3.89805097451274 -0.0274196421863521
-0.0166248533984375 -0.0721767877201308 0.0537224809518435 -0.124346032900215 3.92303848075962 -0.046143709084349
-0.0545837170483389 -0.102950293937326 0.0510069220589195 -0.139101618061523 3.9480259870065 -0.0633549462429217
-0.0922277276955774 -0.126546091023544 0.0371285395294092 -0.158291574264213 3.97301349325337 -0.0778111643783865
-0.123397369399264 -0.138846236240258 0.0148996791878761 -0.173677346628134 3.99800099950025 -0.0863213676123112
-0.142319248878884 -0.132373783359424 -0.0100283276484998 -0.16719096029202 4.02298850574713 -0.0841693254439036
-0.134978640984434 -0.10329409121796 0.00655546852012032 -0.14677096247096 4.047976011994 -0.0636514581087605
-0.104895504069832 -0.054167458000552 0.0645906485827418 -0.123945642614298 4.07296351824088 -0.0278946171415941
-0.0532837333822295 0.00871364817738125 0.121334375346876 -0.0776193787996394 4.09795102448776 0.0186203167038313
0.00777891007805794 0.0748928123546846 0.168438419933676 -0.0307660988177906 4.12293853073463 0.0655526208833791
0.0755002791531925 0.138577911100776 0.205466894065297 0.0126082529045125 4.14792603698151 0.109865875866261
0.13324775252275 0.182264244074228 0.234136170305918 0.0436679523149069 4.17291354322839 0.138385261050775
0.169268544594791 0.193688962074447 0.244858086280054 0.0568061708696612 4.19790104947526 0.141894989080399
0.17641223469585 0.178289764267821 0.223326736906599 0.0567477188415362 4.22288855572214 0.121340497282408
0.158430848904679 0.135461016601507 0.178658249757247 -0.00726600531857577 4.24787606196902 0.0815058614186981
0.119943877695432 0.0726810934931059 0.13453588348612 -0.0861885960219113 4.27286356821589 0.0308274004111074
0.0693418437813629 0.00834100617528235 0.0879866139555254 -0.140126512841138 4.29785107446277 -0.0181189073061804
0.0191197274561547 -0.0503683349355763 0.0427592233183188 -0.16827302922268 4.32283858070965 -0.0561641891233828
-0.0254577927488649 -0.0938649649502681 0.0104601605466732 -0.173702218713083 4.34782608695652 -0.0781748137582124
-0.0561842235478517 -0.115392476452024 -0.00437201368511383 -0.165480533856504 4.3728135932034 -0.0805170188677892
-0.0771847137421435 -0.122202767510833 -0.0114421248751798 -0.152858680124182 4.39780109945027 -0.0713873292700793
-0.0882091254545304 -0.112790253861341 -0.00432966083946576 -0.141722631259541 4.42278860569715 -0.0539803480199523
-0.0905624095775436 -0.0936314618292327 0.0429863516671849 -0.117344799211387 4.44777611194403 -0.0338680620891483
-0.0877229361288487 -0.068346624562136 0.0768257220840349 -0.10043761253615 4.47276361819091 -0.0155249482706273
-0.082464710229236 -0.047061081203416 0.088685544157426 -0.0902423047781142 4.49775112443778 -0.00488008137348786
-0.073178410241239 -0.0186878125774498 0.0888714959216163 -0.0871101710897598 4.52273863068466 0.00385039122404027
-0.0558407992583547 0.00803470553619629 0.0903367025812893 -0.0781187220060212 4.54772613693153 0.0109007541819774
-0.0291174128898177 0.041073392294623 0.0914030859794106 -0.0630618493228126 4.57271364317841 0.0220376288627729
0.00477851180655601 0.0682937067933852 0.107703807794675 -0.0428011428589396 4.59770114942529 0.0327354466405842
0.0362081832702513 0.0903027968791339 0.116776439345382 -0.0261291889148345 4.62268865567216 0.0396145339143195
0.0651475059682407 0.0994634306542891 0.126788252568422 -0.00979345164377961 4.64767616191904 0.0408648388559594
0.0881632889741714 0.103547977568645 0.129524130288358 -0.0165169331159939 4.67266366816592 0.0404355802053169
0.10095921035942 0.0867068863270714 0.120836874777871 -0.0473674227364368 4.69765117441279 0.0317098500758746
0.10114560938231 0.0640969480290556 0.10572393105474 -0.0677322080621511 4.72263868065967 0.0207393115968487
0.0890745205923865 0.0320469179614976 0.104135927962026 -0.0826140492073563 4.74762618690655 0.00673365783429363
0.0673102647971755 -0.00282629484836714 0.0917626725860543 -0.0941386932026114 4.77261369315342 -0.00626610372041756
0.035242064247617 -0.0401219683939369 0.0710355488119716 -0.0949240335399654 4.7976011994003 -0.0199367543939181
-0.00459951913433379 -0.0750264002986413 0.043764374249606 -0.116248268572204 4.82258870564718 -0.033749591731374
-0.044392224979855 -0.100754972427498 0.0153987476223856 -0.127748580832125 4.84757621189405 -0.0438226030863501
-0.075673637870373 -0.10921631629109 0.00398162217124684 -0.137951923317817 4.87256371814093 -0.0450923914961358
-0.0915161639592604 -0.101865121186231 0.0360018576887061 -0.127419110813809 4.89755122438781 -0.0367777966220149
-0.093790026937761 -0.0777801882876179 0.0647029604342395 -0.111003303938763 4.92253873063468 -0.0213401361204467
-0.0835374872705335 -0.0446320479376744 0.0823552916429478 -0.0856334136644783 4.94752623688156 -0.00381834620662795
-0.062868423527129 -0.00631007129733694 0.0995492874783095 -0.0729833489062588 4.97251374312844 0.013619302680681
-0.0390021965592605 0.0281861905934163 0.0994809466925361 -0.0560466286665453 4.99750124937531 0.025006306666001
-0.0132393684718273 0.0543756612220911 0.104079086644587 -0.0400964387655638 5.02248875562219 0.0298455825985159
0.012329676079845 0.0770124810558324 0.11216011997747 -0.0243848119485877 5.04747626186907 0.0318551210830373
0.0359799109196264 0.0850523013592323 0.107662656862252 -0.0111390222797134 5.07246376811594 0.0286672827111621
0.0540657951160194 0.0860541271376717 0.107744122876408 -0.0315026598336676 5.09745127436282 0.0236754187211135
0.0677153461372226 0.0773072624556182 0.0975827790796064 -0.047429590462173 5.12243878060969 0.0177915132228753
0.0760537805612922 0.0628597696743426 0.0933417016483513 -0.0519657787474016 5.14742628685657 0.0135098725549819
0.0821420717273067 0.0495246912295152 0.0867949421063459 -0.0478104600923504 5.17241379310345 0.0149278778082388
0.0886473606301792 0.0399763079919304 0.098809883388272 -0.0316566205868151 5.19740129935032 0.0238726926979852
0.0937016349624779 0.0306684452079802 0.114332308855103 -0.0184071347596038 5.2223888055972 0.0367120056247256
0.0871335449061438 0.0203809148488805 0.11942024406381 -0.0120256802301968 5.24737631184408 0.0451254395008104
0.0699590230213249 0.00169644011594712 0.113271619442975 -0.0174232822620111 5.27236381809095 0.0440078678966964
0.0360143725112503 -0.0236949823283578 0.0916445121748433 -0.0338531590028746 5.29735132433783 0.0297654783618987
-0.0118045175692649 -0.0565516875935666 0.0551648809545837 -0.0715115967102846 5.32233883058471 0.00183143750631526
-0.0688989553643246 -0.0933419336235095 0.00146352239979401 -0.116757787606274 5.34732633683158 -0.0364878922059645
-0.124320617607535 -0.125110920898969 -0.0337411200623947 -0.158019033402872 5.37231384307846 -0.0759849094507866
-0.160949042798524 -0.13255732561018 -0.0447022174904286 -0.181758100266022 5.39730134932534 -0.0994883541381245
-0.171433685157966 -0.123582303577742 -0.0448123752099059 -0.192590243339797 5.42228885557221 -0.105150076624521
-0.153172809962967 -0.0849944000175519 -0.0238222644101573 -0.183037664064118 5.44727636181909 -0.0865311030963668
-0.101380573297141 -0.0192612693180932 0.0253262830236912 -0.13638641603428 5.47226386806597 -0.0424518740743178
-0.0295380990600293 0.0484514585525736 0.089771106683333 -0.0756294305672092 5.49725137431284 0.0112778223107458
0.0432610086101006 0.111634292023122 0.150155638719321 -0.0157559522566838 5.52223888055972 0.0616859495774746
0.10636650232027 0.15600976123698 0.195146531252321 0.0270187380036108 5.5472263868066 0.0979810023074972
0.150651099895803 0.17482307272599 0.218679369514105 0.0594301018114243 5.57221389305347 0.115403506896221
0.168618451631065 0.162176435781342 0.204617626477933 0.047487333685599 5.59720139930035 0.109911703390875
0.154653059404697 0.118788483706826 0.169432666592216 0.0144491139732731 5.62218890554723 0.0804750964526474
0.113928985220676 0.0567281320366829 0.128677474330933 -0.0404313198803091 5.6471764117941 0.0354564401302062
0.0570685673646932 -0.0154030042767381 0.0739972547961055 -0.0988640858690619 5.67216391804098 -0.0154506616317142
-0.00358392057065936 -0.0789837199384703 0.0177480965971432 -0.142299686185696 5.69715142428786 -0.0590460412418903
-0.0565512867063613 -0.128665708371643 -0.0168365338524286 -0.183316804917643 5.72213893053473 -0.0891996017792267
-0.0955447660778683 -0.150477932758959 -0.0368562199485354 -0.192428247636515 5.74712643678161 -0.0998765211393894
-0.118375722422596 -0.153451082820695 -0.0485632057117163 -0.196225649736877 5.77211394302849 -0.0966667775048432
-0.137243077725288 -0.151704972502823 -0.0386854547007517 -0.189761838765236 5.79710144927536 -0.0938972651723779
-0.155359667956282 -0.143867813776853 -0.0313586618641914 -0.185750280107312 5.82208895552224 -0.0951106368691928
-0.166107228845657 -0.129389351728765 -0.0279127978404083 -0.182165408515596 5.84707646176911 -0.0961317277740187
-0.16256828684804 -0.102495330418136 -0.0212042713915246 -0.183492930675066 5.87206396801599 -0.0890238825969424
-0.146158711733458 -0.0740181647864316 -0.0116630195859996 -0.175048278913224 5.89705147426287 -0.0774048423575869
-0.120762933638971 -0.039407305913152 0.00455941470665433 -0.157392677545362 5.92203898050975 -0.0609973140699899
-0.0829446775574339 0.00126163086370316 0.0323449791042941 -0.143873969188112 5.94702648675662 -0.037348145781664
-0.0310514746405541 0.047724420744128 0.0733169334470423 -0.114557846791389 5.9720139930035 -0.00396289310201142
0.0277654952349262 0.0881235007127667 0.112653426949446 -0.0717208167330824 5.99700149925037 0.0315663791775253
0.0882796273436558 0.126191606786232 0.159052251024395 -0.0145157618813948 6.02198900549725 0.0680106210938343
0.144090857566342 0.154273501149543 0.192974711164085 0.0367515964755558 6.04697651174413 0.0998842740063498
0.187749862029259 0.164877705589329 0.217591213130072 0.0580563229839608 6.071964017991 0.121784863910321
0.209204879332952 0.154144888898099 0.231309863242852 0.0466729014821125 6.09695152423788 0.127899869645917
0.201850024823062 0.121243716960807 0.239063138930736 0.0259844999995426 6.12193903048476 0.114767943558393
0.169096099790427 0.0698597285801368 0.220701475961721 -0.0051227687679733 6.14692653673163 0.0859328980852604
0.113969092171478 0.0112447507930279 0.204507198807996 -0.0426235509517256 6.17191404297851 0.0472949228182349
0.0515812642571952 -0.0447298462091008 0.172958770753499 -0.0813076929072237 6.19690154922539 0.00913130365053598
-0.0121334396233555 -0.0902276288508545 0.128660934152041 -0.115419629384294 6.22188905547226 -0.0239209008531378
-0.0679857099060877 -0.118061142049589 0.0770594736043915 -0.147820471244152 6.24687656171914 -0.0474180224632814
-0.111285471224155 -0.129552089157164 0.0224645227869059 -0.162051660197783 6.27186406796602 -0.0618780362508047
-0.135797643660204 -0.117101448417427 -0.0123397854051989 -0.16114287282968 6.29685157421289 -0.063077269131982
-0.13925855539325 -0.0875261106591731 0.0187210143482787 -0.147145438383536 6.32183908045977 -0.053552935585424
-0.126220500983598 -0.0525133159098714 0.0397919280181709 -0.146851520030611 6.34682658670665 -0.0401877076756799
-0.108850090216864 -0.0181071502655316 0.0479623261072831 -0.142178208990691 6.37181409295352 -0.0312914980186352
-0.0888369213128728 0.00406069907849316 0.0469518135132386 -0.147867053935125 6.3968015992004 -0.0307109402262947
-0.0722784730660756 0.0179936750322199 0.0440893296570839 -0.169607780144892 6.42178910544728 -0.0366202511716834
-0.0514370143764189 0.024258556156886 0.0346412190217124 -0.181649295251335 6.44677661169415 -0.0420524791895524
-0.0196545554541395 0.0343839612189578 0.0467983949746555 -0.171015683411852 6.47176411794103 -0.0353953275720215
0.0242562984242458 0.0557632299781649 0.0697520515087114 -0.132056827416421 6.49675162418791 -0.0115723987953983
0.0838566207840105 0.0861172919155835 0.11473235864399 -0.0641370908741097 6.52173913043478 0.030358898276026
0.141640047701094 0.112027299015793 0.161104144283403 0.0115192733526728 6.54672663668166 0.0754252974919428
0.186330308986851 0.13058598804731 0.202806029034256 0.0582107844810458 6.57171414292854 0.113790737551589
0.213966860311947 0.135690903186148 0.250751747440455 0.0681638466752046 6.59670164917541 0.139727231960578
0.217137570018573 0.122753812981839 0.271788004378049 0.0646332907273991 6.62168915542229 0.147360084534152
0.194016865986711 0.0896527211694502 0.278968483516956 0.0466954933056848 6.64667666166917 0.133980773291654
0.143595381809714 0.0447356535619905 0.277911073589564 0.0216481001109182 6.67166416791604 0.101805482270406
0.076613881856473 -0.00836850593266904 0.257292532144259 -0.0174017113744903 6.69665167416292 0.0574382003216782
-0.00735433826289978 -0.0685781702475938 0.200262536485809 -0.0866683988755241 6.7216391804098 0.00082291970642504
-0.088610032484331 -0.116755714824562 0.121689774189425 -0.147160896609594 6.74662668665667 -0.0522697230292004
-0.157707199524092 -0.152025952164737 0.032854656325101 -0.196847487274581 6.77161419290355 -0.0967462970193743
-0.202783449056955 -0.15716083359964 -0.0392491209607484 -0.219764579600407 6.79660169915042 -0.121121772758542
-0.21451885251649 -0.137848624494531 -0.0479252933271166 -0.244149109019786 6.8215892053973 -0.123705967765736
-0.198799047548672 -0.102302201698712 -0.0255877502915106 -0.247692406507516 6.84657671164418 -0.110385251949704
-0.160128154669514 -0.052317312766851 0.00318725963707194 -0.228955329037964 6.87156421789105 -0.0842345940932421
-0.104652821963512 0.000485110264608319 0.0370831799351017 -0.211439268797452 6.89655172413793 -0.0512376148012429
-0.0336756929939017 0.0582855959133351 0.0802021175536552 -0.188714823605759 6.92153923038481 -0.00860874749983272
0.0357144797009344 0.101470240209875 0.127666575017959 -0.15378498126754 6.94652673663168 0.0293958558607404
0.097234853637144 0.130778453274648 0.164187382140765 -0.108181434128061 6.97151424287856 0.0606806172449172
0.140810815087539 0.141311656003749 0.181070847751012 -0.0610339675807942 6.99650174912544 0.0795691680800638
0.165041481787747 0.131348496240869 0.185335246201269 -0.0142266953261601 7.02148925537231 0.0854913200220635
0.164904820055857 0.102390222344301 0.179369177357874 0.0181074051652907 7.04647676161919 0.0766538933896809
0.142211892255983 0.0560786383410952 0.171557243929414 -0.014022235853363 7.07146426786607 0.0539085097265843
0.098061075456337 0.00177100173615282 0.138938016869566 -0.0621492754062807 7.09645177411294 0.0208501392066095
0.0458241675387936 -0.0490586130577938 0.112014496709274 -0.102196738443571 7.12143928035982 -0.012176271748946
-0.00728881476413305 -0.0946025416163486 0.0909371230580928 -0.128429426338239 7.1464267866067 -0.0409839331332572
-0.0616525559303736 -0.129902971065014 0.0767566046326451 -0.162533205571379 7.17141429285357 -0.0656473460472699
-0.107165020381843 -0.147626988883786 0.0653082167227274 -0.185887912646545 7.19640179910045 -0.0804996529459791
-0.143049552684648 -0.151492595846576 0.0446274440564297 -0.19021473904622 7.22138930534733 -0.0875991484198207
-0.162711236667447 -0.137830047748873 0.0209317833605766 -0.189503034976813 7.2463768115942 -0.0839387821535683
-0.165440636051045 -0.107931546565177 -0.0019210248627651 -0.171108623842928 7.27136431784108 -0.0708631404951011
-0.154067252478159 -0.0747725862003876 0.0238767153178681 -0.178420513631764 7.29635182408796 -0.0557358381265265
-0.13025261023183 -0.0324711591039275 0.0562302157501184 -0.169477787209044 7.32133933033483 -0.0372819104013505
-0.0942814906032139 0.00912644066612957 0.0770803964888142 -0.153951653163629 7.34632683658171 -0.0184072527543239
-0.0465605467974036 0.0514948765258684 0.0929985663647143 -0.135075562260851 7.37131434282858 0.0035977431053572
0.00874965100127386 0.0929859062969952 0.117252474525737 -0.11383825339599 7.39630184907546 0.028008673922111
0.068726162895257 0.123548009610927 0.155311070398535 -0.0874972803566519 7.42128935532234 0.0518131592839287
0.117062456283305 0.140467825619241 0.175705729595425 -0.0644974241630711 7.44627686156922 0.0676457448131495
0.153754623187176 0.139225130249877 0.187468394312386 -0.0332932382449412 7.47126436781609 0.0748091614919521
0.164489019050172 0.115272519107182 0.175735154643766 -0.00764071093709985 7.49625187406297 0.0663476605268705
0.155422125341062 0.0795621857557751 0.174236321717071 -0.0351055929614796 7.52123938030985 0.0496164684260415
0.128359277756222 0.0329053849814433 0.165514056704285 -0.0727253683926402 7.54622688655672 0.0266916911447671
0.0768119774392855 -0.0314476771894708 0.123324839257324 -0.112200080491849 7.5712143928036 -0.00946177726865734
0.010668781517651 -0.0894618963055385 0.0830452261077062 -0.147094769464789 7.59620189905047 -0.0470767485301691
-0.064207203765707 -0.147554544599541 0.0315518738722254 -0.18849145794228 7.62118940529735 -0.0871322257428274
-0.128993262421504 -0.18387471630516 -0.00896109354367207 -0.231606842152442 7.64617691154423 -0.113268265007378
-0.180638477602218 -0.202212725950083 -0.0322529343317315 -0.252940019466444 7.6711644177911 -0.127557161035686
-0.205810495803953 -0.186605920593104 -0.0442616792881151 -0.245968554864456 7.69615192403798 -0.119867320698535
-0.203868170997103 -0.151207614561362 -0.0136684576804987 -0.219690852368811 7.72113943028486 -0.0968991928802421
-0.178716531120778 -0.0949878418937542 0.0436998024440637 -0.19864630744846 7.74612693653173 -0.0616853261576784
-0.130620470708829 -0.026479399471642 0.0979223220122563 -0.163540510880865 7.77111444277861 -0.0184430628569701
-0.071458810653006 0.0383552654494564 0.132583079595282 -0.113897417518826 7.79610194902549 0.021832730001141
-0.00957004248144013 0.0939932146544594 0.154394476288877 -0.0734226668681992 7.82108945527236 0.0538807318508335
0.0512871050210029 0.14064276605016 0.180961675201148 -0.0309412393011476 7.84607696151924 0.0785360001912323
0.10060237857856 0.159695046164872 0.201481497393757 -0.00217183855155472 7.87106446776612 0.0867353439441038
0.136323784341429 0.162211172931193 0.203209720731266 0.0162738175318423 7.89605197401299 0.0845645370544663
0.156917983263253 0.146777789175908 0.195097649266374 0.00617583801964822 7.92103948025987 0.0736139392435676
0.158933559046863 0.112428068232674 0.173366615611953 -0.0381711317804009 7.94602698650675 0.0539449420710082
0.14177566135505 0.0658966745635272 0.150972956614534 -0.0763339064704976 7.97101449275362 0.028115840822856
0.116158611446633 0.0193633232132904 0.139865964042419 -0.0963667275876923 7.9960019990005 0.0064069192316124
0.081678825652538 -0.0244683695820761 0.11940563416489 -0.10897509604791 8.02098950524738 -0.0107871677511103
0.0461326740487151 -0.0611579084259238 0.101012834840055 -0.106447667630856 8.04597701149425 -0.0204021996714064
0.0036102959070308 -0.0901788886283334 0.0805240828011536 -0.121210385191996 8.07096451774113 -0.0281469738418487
-0.0356740792853109 -0.105996299770133 0.0630372729252793 -0.132748859640563 8.095952023988 -0.0303401264225631
-0.0697022587941921 -0.108208737321251 0.0462268874250538 -0.136407744943852 8.12093953023488 -0.0278255501481045
-0.093682672565629 -0.0957893833675277 0.0425976109044669 -0.132266567260048 8.14592703648176 -0.0204336670792905
-0.111489789329601 -0.0809760908337399 0.0610867476153309 -0.129565892442499 8.17091454272864 -0.016911767086138
-0.126488137943371 -0.0633932988135221 0.0635050811354791 -0.125306482206245 8.19590204897551 -0.0203133016315483
-0.130684059848229 -0.0405200817062854 0.0578588151757613 -0.149125672396422 8.22088955522239 -0.0252324237243106
-0.118262295500416 -0.0120645715003256 0.0538106084393545 -0.154525444530189 8.24587706146927 -0.0257692588252435
-0.0935483616174308 0.0136913879175798 0.0499395011186751 -0.142971308145001 8.27086456771614 -0.0249243475264848
-0.060786827885857 0.0384281115404389 0.0602770572425963 -0.134745306355408 8.29585207396302 -0.0224076133697189
-0.024654491323615 0.0563861423226394 0.0705312282880053 -0.120245581868068 8.3208395802099 -0.0202441679031808
0.00934097424063565 0.0593356112577343 0.0773797890747249 -0.111133832508036 8.34582708645677 -0.0213535176553876
0.040747098145001 0.060685201923293 0.081554254577566 -0.088145044482679 8.37081459270365 -0.0183963228425594
0.0755289509727557 0.0591223259064197 0.0976671723732017 -0.0637807527938442 8.39580209895052 -0.00661372490438328
0.0992486281730411 0.0504556109728629 0.10178641012649 -0.0532560626493848 8.4207896051974 0.00586841550390668
0.114035104355314 0.0381850480871802 0.120646296356425 -0.0412860107977117 8.44577711144428 0.0192894218668469
0.11272191657462 0.0175377820497917 0.138191511031442 -0.0324745519450601 8.47076461769115 0.0273285824143657
0.0972893590274028 -0.00116206548233211 0.138826028428261 -0.0328645925536786 8.49575212393803 0.0325680983461191
0.0752795744721292 -0.0207641098159238 0.132869181700438 -0.0374704687612525 8.52073963018491 0.0354880408050137
0.0472212220772293 -0.0313518182678134 0.129424345310291 -0.042091910235758 8.54572713643178 0.0380439123878559
0.0173672120441989 -0.0386496625968421 0.121843195667644 -0.0510296608185309 8.57071464267866 0.036990340158702
-0.0212057010032483 -0.0497881128322584 0.0993876819603359 -0.0635886028565116 8.59570214892554 0.0239931862240483
-0.0660000081352476 -0.0621857085584521 0.0582276736037377 -0.0949057403564551 8.62068965517241 -0.000560086211186361
-0.112995253570929 -0.0786755803853618 0.0115845832315724 -0.127365675085534 8.64567716141929 -0.0352851614154456
-0.145959606545453 -0.0825961702288305 -0.0243035208852887 -0.147656386269651 8.67066466766617 -0.0636548738160988
-0.159972693052827 -0.0783525096208406 -0.0305106671913839 -0.183101571067376 8.69565217391304 -0.0823170082272402
-0.152353069061051 -0.059204235169155 -0.0276870956016155 -0.192904165584371 8.72063968015992 -0.0857809247979162
-0.120588422286267 -0.0253726386147528 -0.0114234255745555 -0.172960870195857 8.7456271864068 -0.0714592241626302
-0.0679815715368768 0.0205416976801281 0.0270579896381823 -0.1404554466324 8.77061469265367 -0.0403081684228328
-0.0015883192093291 0.0672587263128526 0.0841313199400661 -0.0924297874797977 8.79560219890055 0.00040003903627104
0.0635321197720773 0.102798220020631 0.130971965337655 -0.0469605165517021 8.82058970514743 0.0386206805802848
0.114889139583545 0.124266271238161 0.16015611951265 -0.00547808735629269 8.8455772113943 0.0665786819409322
0.150062559548957 0.124118924080827 0.178376005601146 0.0183047761466963 8.87056471764118 0.0808963763311401
0.165254234013222 0.112712513858503 0.173974069174804 0.0374979297217992 8.89555222388806 0.0850709618119061
0.16106241458082 0.0814170883589247 0.17731660236513 0.0283783727425589 8.92053973013493 0.0762131414070567
0.132707878471198 0.0374720682366228 0.164598274865597 0.00289458285456177 8.94552723638181 0.0544971133038146
0.0876932720973153 -0.0093569043231046 0.131466428824764 -0.0358542912596742 8.97051474262869 0.0259524296821694
0.0367157111756748 -0.0539980086460943 0.0952138127826082 -0.0736961970124806 8.99550224887556 -0.00248576742931319
-0.0157751608282367 -0.087616127030574 0.0610894881724884 -0.109710986812784 9.02048975512244 -0.0266526245727298
-0.0522221905093041 -0.0965400579998384 0.0440731570337404 -0.123969999139342 9.04547726136932 -0.0346087852860578
-0.078276631475213 -0.0922303030741295 0.0336022620220229 -0.122019063639149 9.07046476761619 -0.0349646160794539
-0.103479693093702 -0.0902439326906984 0.0112266751848599 -0.131531399833577 9.09545227386307 -0.0416613721528391
-0.125925740183398 -0.0824414716992753 -0.0112328945649724 -0.134473953628753 9.12043978010995 -0.0518181766973625
-0.14431676472271 -0.0761961585842383 -0.0260845407146176 -0.151728680365231 9.14542728635682 -0.0660819562527488
-0.144813427139075 -0.0609532659128021 -0.0227900424622333 -0.171633534700135 9.1704147926037 -0.0709965933833493
-0.124550555495248 -0.0330528815626311 -0.010794861835577 -0.16534125962933 9.19540229885057 -0.0611633175422674
-0.0835941821307725 0.00724212870758785 0.0193976585220935 -0.132847856813377 9.22038980509745 -0.0357016889445963
-0.0241873365451827 0.0527709336784292 0.06791226531591 -0.0953266984054402 9.24537731134433 0.00215235505527959
0.0437116324073221 0.103105659544358 0.128970851907149 -0.043233661727283 9.2703648175912 0.0475276241003028
0.113050494737056 0.142984276499848 0.179251298607735 0.00806175471290699 9.29535232383808 0.090597454629705
0.165679034337624 0.161318186381982 0.211030925505013 0.039225945835573 9.32033983008496 0.117944906859669
0.200701787072003 0.168624693001935 0.230497104823032 0.0677143148282356 9.34532733633183 0.132838166388311
0.211545366649872 0.146189159641803 0.222438311778535 0.0657002296169554 9.37031484257871 0.126462782213078
0.189740981566976 0.0991724407776481 0.218410776325415 0.0287082308834685 9.39530234882559 0.0974769251028519
0.141359931616418 0.0390744929020239 0.183774834846253 -0.0319372722753832 9.42028985507246 0.0534853696902628
0.0738844558622585 -0.032812952513541 0.123884157346318 -0.0999761676376717 9.44527736131934 0.000224755699289798
0.000423697294131692 -0.0904719682578939 0.0707653368532085 -0.139094948566236 9.47026486756622 -0.0458392807993787
-0.0629678282846949 -0.133460542009707 0.0218349238806633 -0.167005913211473 9.49525237381309 -0.0778575788176761
-0.113353708257351 -0.15221532021183 -0.0102822213517307 -0.190400212828217 9.52023988005997 -0.0927096634010845
-0.145149616148147 -0.148258316957342 -0.0291399262131847 -0.190332442046932 9.54522738630685 -0.0920528338720966
-0.158530082928838 -0.126739924376592 -0.0315669278492754 -0.181751170879896 9.57021489255372 -0.0802573177160564
-0.154505632089458 -0.0908821969148977 0.00533184527362169 -0.155608408154698 9.5952023988006 -0.0608336796084816
-0.129436289696135 -0.0446520049099399 0.049913991147843 -0.146005289822944 9.62018990504748 -0.0335655443538412
-0.097139457579871 0.00213304937717175 0.0791136234789912 -0.126297761952784 9.64517741129435 -0.00847105861684889
-0.0553121661347289 0.0417996822012285 0.0941772843479519 -0.0970928357922484 9.67016491754123 0.013316159786644
-0.0125193704739027 0.0767216353706948 0.106151780923945 -0.0698896396299395 9.69515242378811 0.0313482793425273
0.0364336641273679 0.109467190684655 0.136928243327014 -0.0377181423319607 9.72013993003498 0.0513304331651932
0.083503546339079 0.126203933129238 0.157863582286756 -0.00377676725037153 9.74512743628186 0.0664406782263268
0.11926432624777 0.134421498898939 0.169616152292648 0.0147423654128649 9.77011494252874 0.0752196150347803
0.132346959860026 0.109200137876354 0.159391794673258 0.0225053013674371 9.79510244877561 0.062300794284389
0.118739946794039 0.0696394311200908 0.122763353036757 -0.025887008754134 9.82008995502249 0.0338939760278906
0.0892730414785382 0.0162608216559917 0.0905134823321636 -0.08571969325766 9.84507746126937 -0.00308718891720015
0.0511907480122427 -0.0383356895198501 0.0653077599012596 -0.133035753714258 9.87006496751624 -0.0377393170698375
0.0102035864135589 -0.0852398376770101 0.0358757884561908 -0.15700657728813 9.89505247376312 -0.0640442209335747
-0.0242613865881737 -0.111745690023683 0.0152709294127479 -0.152786943336477 9.92003998001 -0.0734947545815122
-0.0521202960290118 -0.12535994058852 0.00567808759670836 -0.156807864904598 9.94502748625687 -0.0708355251255274
-0.0641007942904194 -0.110378860264302 0.00878613212290622 -0.138166800178663 9.97001499250375 -0.0483386469759102
-0.0592145172159079 -0.0767022445045707 0.0324361913164374 -0.100556668231407 9.99500249875062 -0.0122383175028977

